From Contextual Data to Newsvendor Decisions: On the Actual Performance of Data-Driven Algorithms

In this work, we study how the relevance/quality and quantity of past data influence performance by analyzing a contextual Newsvendor problem, in which a decision-maker trades off between underage and overage costs under uncertain demand. We consider a setting in which past demands observed under ``close by'' contexts come from close by distributions and analyze the performance of data-driven algorithms through a notion of context-dependent worst-case expected regret. We analyze the broad class of Weighted Empirical Risk Minimization (WERM) policies which weigh past data according to their similarity in the contextual space. This class includes classical policies such as ERM, k-Nearest Neighbors and kernel-based policies. Our main methodological contribution is to characterize exactly the worst-case regret of any WERM policy on any given configuration of contexts. To the best of our knowledge, this provides the first understanding of tight performance guarantees in any contextual decision-making problem, with past literature focusing on upper bounds via concentration inequalities. We instead take an optimization approach, and isolate a structure in the Newsvendor loss function that allows to reduce the infinite-dimensional optimization problem over worst-case distributions to a simple line search. This in turn allows us to unveil fundamental insights that were obfuscated by previous general-purpose bounds. We characterize actual guaranteed performance as a function of the contexts, as well as granular insights on the learning curve of algorithms.

==> Data/kolmogorov_estimates_all_deltas.csv <==
n,mean_truncnormmu0.6sigma0.3_d0p01,stderr_truncnormmu0.6sigma0.3_d0p01,p2p5_truncnormmu0.6sigma0.3_d0p01,p97p5_truncnormmu0.6sigma0.3_d0p01,mean_truncexponlambda3_d0p01,stderr_truncexponlambda3_d0p01,p2p5_truncexponlambda3_d0p01,p97p5_truncexponlambda3_d0p01,mean_uniform01_d0p01,stderr_uniform01_d0p01,p2p5_uniform01_d0p01,p97p5_uniform01_d0p01,mean_truncnormmu0.6sigma0.3_d0p05,stderr_truncnormmu0.6sigma0.3_d0p05,p2p5_truncnormmu0.6sigma0.3_d0p05,p97p5_truncnormmu0.6sigma0.3_d0p05,mean_truncexponlambda3_d0p05,stderr_truncexponlambda3_d0p05,p2p5_truncexponlambda3_d0p05,p97p5_truncexponlambda3_d0p05,mean_uniform01_d0p05,stderr_uniform01_d0p05,p2p5_uniform01_d0p05,p97p5_uniform01_d0p05,mean_truncnormmu0.6sigma0.3_d0p1,stderr_truncnormmu0.6sigma0.3_d0p1,p2p5_truncnormmu0.6sigma0.3_d0p1,p97p5_truncnormmu0.6sigma0.3_d0p1,mean_truncexponlambda3_d0p1,stderr_truncexponlambda3_d0p1,p2p5_truncexponlambda3_d0p1,p97p5_truncexponlambda3_d0p1,mean_uniform01_d0p1,stderr_uniform01_d0p1,p2p5_uniform01_d0p1,p97p5_uniform01_d0p1,mean_truncnormmu0.6sigma0.3_d0p2,stderr_truncnormmu0.6sigma0.3_d0p2,p2p5_truncnormmu0.6sigma0.3_d0p2,p97p5_truncnormmu0.6sigma0.3_d0p2,mean_truncexponlambda3_d0p2,stderr_truncexponlambda3_d0p2,p2p5_truncexponlambda3_d0p2,p97p5_truncexponlambda3_d0p2,mean_uniform01_d0p2,stderr_uniform01_d0p2,p2p5_uniform01_d0p2,p97p5_uniform01_d0p2,mean_truncnormmu0.6sigma0.3_d0p3,stderr_truncnormmu0.6sigma0.3_d0p3,p2p5_truncnormmu0.6sigma0.3_d0p3,p97p5_truncnormmu0.6sigma0.3_d0p3,mean_truncexponlambda3_d0p3,stderr_truncexponlambda3_d0p3,p2p5_truncexponlambda3_d0p3,p97p5_truncexponlambda3_d0p3,mean_uniform01_d0p3,stderr_uniform01_d0p3,p2p5_uniform01_d0p3,p97p5_uniform01_d0p3
10,0.34230000000000005,0.003635096136820032,0.2,0.6000000000000001,0.343,0.003614424444370647,0.19999999999999998,0.6000000000000001,0.35090000000000005,0.0035849744827602384,0.19999999999999998,0.6000000000000001,0.34770000000000006,0.003614938143008505,0.2,0.6000000000000001,0.3508,0.0037058188154702183,0.2,0.6000000000000001,0.3456,0.003740940340961699,0.19999999999999998,0.6000000000000001,0.37410000000000004,0.0038566908177949735,0.2,0.6000000000000001,0.3729,0.003996443614210209,0.2,0.7,0.37039999999999995,0.003896026054715114,0.2,0.6024999999999978,0.43870000000000003,0.004475750478114518,0.2,0.7000000000000001,0.4303,0.004364740652199276,0.20000000000000007,0.7000000000000001,0.4384,0.004427758467333674,0.2,0.7000000000000001,0.5092000000000001,0.004655860504464995,0.2975000000000001,0.8,0.5150000000000001,0.004584322852506793,0.3,0.8,0.5107,0.004651574695428114,0.3,0.8
30,0.21126666666666669,0.002062788184738097,0.10000000000000003,0.36666666666666664,0.21156666666666668,0.002054369162267848,0.10000000000000009,0.3666666666666667,0.20806666666666668,0.002132168308847312,0.10000000000000003,0.3666666666666667,0.21910000000000002,0.002208836310534492,0.10000000000000009,0.3666666666666667,0.2204666666666667,0.002313684368616385,0.10000000000000009,0.3666666666666667,0.21576666666666672,0.002140455401802355,0.10000000000000003,0.3666666666666667,0.25010000000000004,0.002435690714340101,0.13333333333333333,0.4333333333333333,0.25156666666666666,0.0025802202280646902,0.1333333333333333,0.43333333333333335,0.253,0.0024620125812828087,0.13333333333333333,0.43333333333333335,0.34213333333333334,0.0027290631292333856,0.19999999999999998,0.5333333333333333,0.33936666666666665,0.002847911230385163,0.19999999999999996,0.5333333333333333,0.34153333333333336,0.002748389888700955,0.19999999999999996,0.5333333333333333,0.4322666666666667,0.0026091938097391743,0.2666666666666667,0.6000000000000001,0.4383,0.00285854530859339,0.2666666666666667,0.6000000000000001,0.4247,0.0027056540608936985,0.2666666666666667,0.6
50,0.16542000000000004,0.001629256909783745,0.08000000000000007,0.28,0.16650000000000004,0.0017233455602170798,0.08000000000000007,0.3,0.16394000000000006,0.0016000739472401381,0.08000000000000007,0.28,0.18118000000000006,0.0018997411972730962,0.09999999999999998,0.32,0.17748000000000003,0.0017661168615832785,0.09999999999999998,0.31999999999999995,0.18106000000000003,0.001929922537564915,0.09999999999999998,0.32,0.21854,0.0019885227236877685,0.12,0.36,0.21688000000000004,0.002059346135671832,0.12,0.36,0.21466000000000002,0.001992951644234314,0.12,0.36,0.31255999999999995,0.0020109426372451034,0.19999999999999996,0.44,0.31005999999999995,0.002082578577997367,0.18000000000000005,0.44,0.309,0.0022179087265077253,0.18000000000000005,0.46,0.4022,0.002076793940927475,0.28,0.54,0.407,0.002169540713355458,0.28,0.54,0.4103200000000001,0.002191780440988901,0.28,0.5599999999999999
70,0.14260000000000003,0.0014295489291216994,0.07142857142857145,0.24285714285714288,0.14287142857142857,0.0013629276038315235,0.0853571428571428,0.24285714285714288,0.1412142857142857,0.001405052722407448,0.07142857142857151,0.2571428571428571,0.15767142857142857,0.0015659415011519198,0.08571428571428574,0.27142857142857146,0.1592857142857143,0.0015108238517974688,0.08571428571428574,0.27142857142857146,0.15694285714285716,0.0015714223314099423,0.08571428571428572,0.27142857142857146,0.19740000000000005,0.0017175760881658337,0.10000000000000009,0.31464285714285695,0.19992857142857146,0.0018060531981880538,0.11392857142857143,0.32857142857142857,0.19715714285714284,0.001740410533392369,0.10000000000000003,0.3142857142857144,0.29424285714285714,0.0018710329322653239,0.18571428571428572,0.4146428571428569,0.2927857142857143,0.0018132215712217564,0.19999999999999996,0.4142857142857143,0.2958,0.0018472419752593482,0.18571428571428572,0.4142857142857143,0.3884571428571429,0.001779512238413607,0.2857142857142857,0.5,0.3890571428571429,0.0017966556835171568,0.2857142857142857,0.5,0.39061428571428575,0.0017614090807375803,0.2857142857142857,0.5142857142857142
90,0.12448888888888891,0.0012643904173838144,0.06666666666666665,0.2222222222222222,0.12546666666666667,0.0012310294302531957,0.06666666666666668,0.21138888888888865,0.1222888888888889,0.0012230340778430673,0.06666666666666665,0.21111111111111114,0.14490000000000003,0.0014278462081670044,0.07777777777777778,0.24444444444444446,0.1441888888888889,0.001452863012947601,0.07777777777777778,0.25555555555555554,0.14382222222222224,0.0014243602548052237,0.07777777777777777,0.2444444444444444,0.18804444444444446,0.0015914407921459148,0.1108333333333333,0.3,0.18765555555555558,0.0015335639411421511,0.10000000000000009,0.2888888888888889,0.18710000000000002,0.0015921726987961076,0.10000000000000003,0.28916666666666646,0.27984444444444445,0.001549147230282425,0.18888888888888888,0.3777777777777778,0.2881777777777778,0.0016246284773123463,0.19999999999999996,0.38888888888888895,0.2837444444444444,0.0016077577580174368,0.19999999999999996,0.3891666666666665,0.37839999999999996,0.0015837594429032873,0.2888888888888889,0.46666666666666673,0.38091111111111114,0.0015937009125453969,0.28888888888888886,0.4780555555555554,0.3820888888888889,0.0016340922305401672,0.288888888888889,0.48888888888888893
110,0.11482727272727274,0.0011879531293768598,0.06363636363636363,0.2002272727272726,0.11454545454545456,0.0011681202852740114,0.0636363636363636,0.20000000000000007,0.11373636363636365,0.0010924352702922292,0.0636363636363636,0.19090909090909092,0.1334727272727273,0.0012506461735393342,0.07272727272727275,0.2181818181818182,0.1310818181818182,0.0012615973640193753,0.07272727272727272,0.21840909090909078,0.13594545454545456,0.0013177395776933366,0.07272727272727275,0.2363636363636364,0.177,0.0014066266146863168,0.1,0.27272727272727276,0.17754545454545456,0.0013902995838785729,0.10886363636363636,0.2727272727272728,0.17934545454545459,0.0014316613714079024,0.10000000000000009,0.27272727272727276,0.2751454545454545,0.0014215489077639692,0.19999999999999996,0.36363636363636365,0.27821818181818186,0.0014984938541543562,0.19977272727272724,0.37272727272727274,0.2753090909090909,0.0014886945903993575,0.19090909090909092,0.38181818181818183,0.37265454545454546,0.0013985708054362067,0.2909090909090909,0.4636363636363637,0.37260000000000004,0.001483530367047894,0.28181818181818186,0.4636363636363637,0.3735272727272727,0.001441974524809513,0.2909090909090909,0.4727272727272727
130,0.10447692307692309,0.0010838002154136153,0.05384615384615388,0.17692307692307696,0.10311538461538464,0.0009445594149371095,0.05384615384615388,0.16923076923076924,0.10459230769230769,0.0010386273890872694,0.05384615384615388,0.17711538461538448,0.1269,0.0012011427835982452,0.06923076923076923,0.21538461538461534,0.12614615384615385,0.00119019014787178,0.06923076923076923,0.20788461538461525,0.12643076923076924,0.0011569323988097368,0.06923076923076923,0.2001923076923076,0.1725769230769231,0.001319386494379093,0.1,0.2615384615384615,0.17188461538461539,0.0013057630517535864,0.1,0.25403846153846144,0.1715846153846154,0.0013145874680739712,0.1,0.25403846153846144,0.27095384615384616,0.001372288065780005,0.19230769230769232,0.3540384615384614,0.27285384615384617,0.0013040196593632066,0.2,0.36153846153846153,0.2709846153846154,0.0013673195739311,0.1923076923076923,0.36153846153846153,0.37013076923076926,0.0013238130315421973,0.2923076923076923,0.45384615384615384,0.36871538461538467,0.0013827513911378708,0.2923076923076923,0.46153846153846145,0.36646153846153845,0.0013040478432419015,0.2923076923076923,0.4538461538461538
150,0.09732666666666669,0.0009578411337039108,0.053333333333333344,0.16666666666666663,0.09757333333333335,0.0009324535631468214,0.053333333333333344,0.16666666666666669,0.09907333333333335,0.000982319033724457,0.053333333333333344,0.16666666666666669,0.12134,0.0011673571339713437,0.06666666666666665,0.2066666666666666,0.12192000000000001,0.0011667559144089448,0.06666666666666667,0.20666666666666667,0.12114666666666668,0.0010964886880394866,0.06666666666666668,0.19333333333333336,0.1654666666666667,0.0011917037952920563,0.1,0.2466666666666667,0.16697333333333333,0.0012096060847290521,0.1,0.2466666666666667,0.16750666666666666,0.0012141625974453577,0.10666666666666666,0.25333333333333335,0.2659866666666667,0.0012499377539834846,0.19999999999999998,0.3466666666666667,0.26632,0.0012461181366188402,0.19333333333333336,0.3466666666666667,0.26526666666666665,0.0012188396180215439,0.19333333333333336,0.3401666666666666,0.3640533333333334,0.0012537890254159935,0.29333333333333333,0.4466666666666667,0.3662266666666667,0.0012930457285591386,0.29333333333333333,0.4533333333333333,0.36325999999999997,0.001240331380335173,0.29333333333333333,0.44666666666666666
170,0.09244705882352944,0.0008945523415160127,0.04705882352941182,0.1588235294117647,0.09147058823529411,0.0009118126652951515,0.04705882352941182,0.16470588235294115,0.09270000000000002,0.0008656172382975283,0.05294117647058823,0.15308823529411758,0.1167235294117647,0.0010855197502646925,0.06470588235294117,0.1882352941176471,0.11836470588235296,0.0011092982082529352,0.06470588235294117,0.1941176470588235,0.11577058823529413,0.0010439931613899526,0.06470588235294117,0.1941176470588235,0.16425882352941176,0.0011634476766530838,0.10588235294117643,0.24117647058823533,0.16198823529411766,0.0011724384178615043,0.1,0.24117647058823533,0.16528823529411765,0.0011476056051285654,0.10588235294117648,0.24705882352941178,0.2619764705882353,0.0011533184428542966,0.19411764705882362,0.33529411764705885,0.26323529411764707,0.0011828054728365265,0.19999999999999996,0.3413235294117646,0.26300588235294114,0.0012031578161650746,0.2,0.34705882352941175,0.3592529411764706,0.001139130551895617,0.29411764705882354,0.43544117647058816,0.3614,0.0011352392763560304,0.29411764705882354,0.43529411764705883,0.35998823529411766,0.0011948571465056285,0.2939705882352941,0.43529411764705883
190,0.08803157894736843,0.000858581183804892,0.047368421052631615,0.15263157894736842,0.08773684210526317,0.0008365335803722227,0.047368421052631615,0.15263157894736842,0.08866315789473686,0.0008579570022101715,0.047368421052631615,0.15263157894736842,0.1110842105263158,0.001010164430837715,0.05789473684210533,0.1842105263157895,0.1137684210526316,0.0010611653448278355,0.06315789473684208,0.1894736842105263,0.11133684210526318,0.0010778328289970452,0.06302631578947367,0.18947368421052635,0.15989473684210526,0.0010580913147552786,0.10526315789473684,0.23684210526315785,0.16060526315789475,0.0011191234696794985,0.1,0.23684210526315788,0.1602,0.001108648031522412,0.10526315789473684,0.23684210526315785,0.2582263157894737,0.0010979021237267966,0.19473684210526315,0.33157894736842103,0.2588052631578947,0.0011215650111693328,0.19473684210526315,0.3317105263157894,0.25857368421052634,0.0011368544835585368,0.19473684210526315,0.3368421052631579,0.3558631578947368,0.0011324390770096574,0.29473684210526313,0.43684210526315786,0.3562947368421053,0.0011027978456163452,0.2894736842105263,0.4263157894736842,0.3562526315789473,0.001095065056390274,0.29473684210526313,0.43157894736842106
210,0.08365714285714287,0.0007984607000992482,0.047619047619047616,0.13821428571428568,0.08384285714285715,0.0008537591371701328,0.04285714285714293,0.14761904761904765,0.0831809523809524,0.0008425245547775927,0.04285714285714293,0.14297619047619042,0.11032380952380953,0.000983173680160654,0.06190476190476191,0.17619047619047623,0.11100952380952381,0.0009758146622547736,0.06190476190476191,0.18571428571428572,0.11016190476190478,0.001032411801606486,0.06190476190476191,0.18571428571428572,0.1568047619047619,0.0010165247868941815,0.10476190476190476,0.22380952380952382,0.15805238095238092,0.0009733442746950417,0.10476190476190476,0.2238095238095238,0.15825714285714287,0.0010584789139001598,0.10476190476190472,0.22392857142857137,0.2531190476190476,0.0010262476000057052,0.19523809523809524,0.3190476190476191,0.2533857142857143,0.0010369138635530225,0.19523809523809524,0.3190476190476191,0.25424761904761906,0.001045783744836966,0.19523809523809527,0.3285714285714285,0.35478095238095236,0.0010437159328047874,0.2952380952380952,0.42380952380952386,0.35429047619047616,0.0010314236700639174,0.29523809523809524,0.419047619047619,0.35415714285714284,0.001041973432388692,0.29523809523809524,0.4190476190476191
230,0.08016086956521741,0.0007679204509721627,0.04347826086956522,0.13478260869565217,0.08113913043478263,0.0008177280657936121,0.043478260869565244,0.13913043478260878,0.07881304347826087,0.0007606767517244088,0.04347826086956519,0.13478260869565217,0.10578695652173914,0.0009567377311555406,0.060869565217391286,0.16956521739130437,0.10747391304347828,0.0009411903726549949,0.06086956521739131,0.17391304347826086,0.1071608695652174,0.0009594331786589653,0.05652173913043479,0.17391304347826086,0.1559086956521739,0.0009873173606383496,0.10434782608695653,0.22173913043478266,0.1550347826086957,0.0009432488410918997,0.10434782608695653,0.21749999999999997,0.15670434782608697,0.0010045041626263762,0.10434782608695647,0.22608695652173913,0.2555913043478261,0.001001485298279683,0.19999999999999996,0.3173913043478261,0.2539695652173913,0.0009646459006995369,0.1956521739130435,0.31739130434782614,0.2537478260869565,0.000995370829505269,0.19999999999999998,0.32173913043478264,0.3526782608695652,0.0010644138804318205,0.29130434782608694,0.4218478260869565,0.35249130434782616,0.0010288068470780886,0.2955434782608695,0.4174999999999999,0.3500260869565218,0.0009949620955090027,0.291304347826087,0.4130434782608696
250,0.07624400000000002,0.0007561271005539955,0.040000000000000036,0.132,0.07726000000000002,0.0007830003125730471,0.040000000000000036,0.136,0.07764000000000001,0.0007519280522734844,0.04399999999999993,0.132,0.10506800000000001,0.0009653016021861681,0.05600000000000005,0.17609999999999992,0.10503200000000004,0.0009011298524691161,0.060000000000000005,0.17199999999999993,0.10360400000000002,0.0008893740327725845,0.06,0.16400000000000003,0.15390800000000004,0.0009799223355877668,0.10389999999999999,0.22409999999999994,0.15322800000000003,0.0009340773610983817,0.104,0.22000000000000003,0.15311600000000003,0.000943633927425773,0.10400000000000009,0.21999999999999997,0.251664,0.00095027897700314,0.196,0.3121,0.25112,0.000986147091506174,0.19600000000000006,0.32009999999999994,0.251712,0.0009520963940397757,0.196,0.31599999999999995,0.349548,0.0009394158813849158,0.29200000000000004,0.40809999999999996,0.35017999999999994,0.0009764717594979883,0.29200000000000004,0.4159999999999999,0.34801599999999994,0.0009425710499395705,0.29589999999999994,0.40800000000000003
270,0.07504444444444446,0.0007079200187505188,0.040740740740740744,0.12592592592592594,0.07517407407407409,0.0007641429059888543,0.040740740740740744,0.1333333333333333,0.07505925925925928,0.0007440075887705146,0.040740740740740744,0.12962962962962965,0.10117037037037038,0.0008831061668997788,0.05555555555555558,0.16296296296296298,0.10232592592592593,0.0008783781495962269,0.059166666666666645,0.16296296296296298,0.10240370370370372,0.0008560702654409125,0.05925925925925926,0.1592592592592593,0.15022222222222223,0.0009362117306534445,0.10000000000000009,0.21851851851851853,0.15308518518518519,0.000948753645859285,0.1037037037037037,0.21851851851851853,0.1522740740740741,0.0009353797875031848,0.1037037037037037,0.21481481481481485,0.24972222222222223,0.0009628772252640918,0.1962962962962963,0.3148148148148149,0.2503814814814815,0.000944280257285383,0.19990740740740737,0.3111111111111111,0.24894444444444447,0.0009302702740361645,0.1962962962962963,0.31111111111111106,0.34763333333333335,0.0009332978989318428,0.2962962962962963,0.40740740740740744,0.34821481481481487,0.0009493292367046395,0.2925925925925926,0.41481481481481475,0.34856666666666664,0.0009227672441650987,0.29990740740740734,0.40740740740740744
290,0.07241034482758621,0.0007267229264473432,0.03793103448275864,0.12413793103448278,0.07328275862068966,0.0007505516946065185,0.04137931034482756,0.13103448275862062,0.0712551724137931,0.0006959355061539489,0.03793103448275864,0.12413793103448278,0.10139655172413793,0.0008572609353595074,0.05517241379310345,0.15862068965517245,0.10097586206896551,0.0008738446092250622,0.05862068965517242,0.16206896551724137,0.10105517241379311,0.0008130179969865041,0.05862068965517242,0.15517241379310354,0.14966206896551723,0.0008814223030211929,0.10344827586206895,0.20689655172413796,0.14931379310344828,0.0008945315083536808,0.10336206896551724,0.21034482758620687,0.14978275862068965,0.000873429892050903,0.10344827586206896,0.2069827586206896,0.2479310344827586,0.0008976105137975502,0.19310344827586212,0.30689655172413793,0.2480206896551724,0.0009048250721249857,0.19310344827586212,0.31043103448275855,0.24872413793103448,0.0008808191811182266,0.19655172413793104,0.30698275862068963,0.3464275862068965,0.0009004483814567983,0.296551724137931,0.40689655172413797,0.3469206896551724,0.0009085665427494814,0.29646551724137926,0.4068965517241379,0.34622758620689653,0.0009083085150346907,0.2931034482758621,0.4068965517241379
310,0.06842258064516131,0.0006489642107593718,0.03870967741935483,0.1194354838709677,0.06980967741935484,0.0006979898142751228,0.03870967741935483,0.1225806451612903,0.06863225806451614,0.0006852158485123479,0.03548387096774197,0.11620967741935484,0.09945483870967743,0.0008356242411820131,0.05806451612903226,0.16129032258064518,0.09837096774193549,0.0008286365376692413,0.058064516129032295,0.15806451612903216,0.0995225806451613,0.0008193333030482532,0.057983870967741935,0.15483870967741942,0.14742903225806453,0.0008485771343089057,0.1032258064516129,0.20322580645161292,0.14882580645161295,0.0008269978126924007,0.1064516129032258,0.20653225806451608,0.14922258064516128,0.0008602387807926022,0.1032258064516129,0.20653225806451608,0.24653225806451612,0.0008537633127561527,0.1967741935483871,0.30322580645161296,0.2460516129032258,0.0008844535341666546,0.1967741935483871,0.30322580645161296,0.24843870967741935,0.0008867935981479011,0.19999999999999996,0.3064516129032258,0.34370000000000006,0.0008935106170747624,0.2935483870967742,0.4032258064516129,0.34548709677419354,0.0008523739245050043,0.29354838709677417,0.39999999999999997,0.3451354838709677,0.0008862660005434287,0.2935483870967742,0.40322580645161293
330,0.06714848484848486,0.0006439153070138344,0.036363636363636376,0.11515151515151517,0.0669818181818182,0.000650798106525647,0.036363636363636376,0.11818181818181817,0.06731818181818182,0.0006615675338263026,0.036363636363636376,0.11825757575757578,0.09759999999999999,0.0007928003811111722,0.05757575757575761,0.15462121212121205,0.09800303030303031,0.000800771835826982,0.05757575757575757,0.15151515151515155,0.09659090909090909,0.0008327043680734993,0.054545454545454564,0.1546212121212121,0.14734242424242425,0.0008269748955850364,0.10000000000000009,0.20007575757575757,0.1469939393939394,0.0008574740597479036,0.1,0.206060606060606,0.14705454545454547,0.0008378207424557184,0.1,0.2,0.24494242424242424,0.0008403798408126754,0.19696969696969696,0.30303030303030304,0.24535757575757577,0.0008480263441431531,0.19696969696969702,0.303030303030303,0.24555757575757575,0.0008327345527027308,0.196969696969697,0.30303030303030304,0.3432060606060606,0.0008635281199611524,0.29393939393939394,0.39999999999999997,0.3442,0.0008373674419879273,0.296969696969697,0.39696969696969703,0.34377272727272723,0.0008372157840796406,0.29393939393939394,0.3999999999999999
350,0.0655,0.0005952380952380952,0.034285714285714364,0.10857142857142854,0.0657257142857143,0.0006478056611543335,0.034285714285714364,0.11428571428571427,0.0657257142857143,0.0006585271575272157,0.03428571428571431,0.11142857142857143,0.09503142857142857,0.000777031724416532,0.05714285714285716,0.14857142857142858,0.09496,0.0007818303129388543,0.05428571428571438,0.15428571428571425,0.09546857142857143,0.0007763674726410322,0.057071428571428544,0.14857142857142858,0.14399142857142858,0.0008046939522866084,0.10285714285714287,0.20007142857142857,0.14548571428571433,0.0008384032817922787,0.0971428571428572,0.20285714285714285,0.14578285714285716,0.000776213894523196,0.10564285714285714,0.2,0.2428371428571429,0.0008147731537223846,0.1970714285714286,0.3,0.24499714285714289,0.0008205547127201083,0.19714285714285718,0.3057142857142857,0.24349142857142858,0.0008249085246705081,0.19714285714285718,0.3,0.34233714285714284,0.0008204594896656054,0.29714285714285715,0.39714285714285713,0.34117142857142857,0.0008435060894451767,0.2914285714285715,0.3971428571428572,0.34054,0.0007888379803462735,0.2942857142857143,0.3914285714285714
370,0.0631945945945946,0.0005968926772529136,0.035135135135135165,0.10547297297297295,0.06350270270270271,0.0005912426393467722,0.035135135135135165,0.10547297297297295,0.06524864864864865,0.0006445632193209093,0.035135135135135165,0.11081081081081084,0.09514864864864865,0.000758992059879488,0.05675675675675679,0.14864864864864857,0.0949918918918919,0.0007467080063648309,0.05675675675675673,0.14331081081081085,0.09317297297297299,0.0007442359520403179,0.05405405405405406,0.14864864864864868,0.1437918918918919,0.0007833913593878393,0.09999999999999998,0.1945945945945946,0.14377297297297298,0.0007666631998579531,0.10270270270270271,0.19729729729729734,0.14439459459459458,0.0007796992815721161,0.10000000000000009,0.1972972972972973,0.24342162162162162,0.0007873010572297766,0.1945945945945946,0.2946621621621622,0.24311081081081085,0.0008224800290346028,0.1972972972972973,0.29729729729729737,0.2426864864864865,0.000797442133526323,0.1972972972972974,0.3,0.34244594594594596,0.0008060351153289173,0.29452702702702704,0.39459459459459456,0.3410486486486487,0.0007985283668053176,0.2918918918918919,0.39459459459459456,0.34156486486486487,0.0008169977363648306,0.2972972972972973,0.3972972972972973
390,0.0630820512820513,0.0005964485387194799,0.03583333333333332,0.10256410256410264,0.06252307692307693,0.0005884781139345751,0.03333333333333334,0.10512820512820509,0.062200000000000005,0.000615165532556666,0.033333333333333326,0.1051282051282052,0.09481794871794873,0.0007556728888134526,0.05641025641025643,0.14615384615384613,0.09243589743589745,0.0007456914422171533,0.056410256410256404,0.14358974358974358,0.09323589743589744,0.0007547944916243888,0.05384615384615388,0.14615384615384616,0.14194358974358973,0.000745737051722512,0.10000000000000009,0.19487179487179485,0.14439230769230768,0.0007615135722179555,0.10256410256410264,0.19487179487179485,0.14355897435897436,0.0007487052910640509,0.10512820512820513,0.1974358974358974,0.24222307692307696,0.0007908335678250693,0.1974358974358974,0.2974358974358974,0.24193589743589747,0.0007771254362505021,0.2,0.29743589743589743,0.24212564102564105,0.0007782931648428536,0.1974358974358975,0.2948717948717949,0.33911538461538465,0.0007861555981171162,0.2923076923076924,0.3897435897435897,0.3400025641025641,0.0007936533448877059,0.29487179487179493,0.3948717948717949,0.34117692307692304,0.0008019672653481289,0.29487179487179493,0.39237179487179485
410,0.06200243902439025,0.0005844157542182942,0.03414634146341464,0.10487804878048784,0.06184146341463415,0.0005851042277306581,0.03414634146341464,0.10731707317073169,0.06163902439024392,0.0005936570297757259,0.03408536585365846,0.10493902439024388,0.09148292682926831,0.0007414969519066516,0.05609756097560976,0.1439634146341463,0.0924268292682927,0.0007315362927484647,0.05609756097560975,0.1439634146341463,0.09341951219512197,0.0007256633114702792,0.05365853658536586,0.14146341463414633,0.14214146341463418,0.000714540668749166,0.10487804878048779,0.1902439024390244,0.1409707317073171,0.0007459217962731909,0.10243902439024391,0.19268292682926824,0.14207073170731713,0.0007502274595101472,0.10243902439024388,0.1926829268292683,0.242409756097561,0.000759208189657488,0.20000000000000007,0.29512195121951224,0.24133902439024393,0.0007446162213440245,0.1975609756097561,0.29024390243902437,0.24169512195121953,0.0007680221363762188,0.19756097560975608,0.29268292682926833,0.33793414634146335,0.0007266407880881986,0.2951219512195122,0.3878048780487805,0.3394756097560976,0.0007479291649290038,0.29268292682926833,0.38786585365853654,0.3397121951219512,0.0007668368914679008,0.2951219512195122,0.3903048780487805
430,0.060697674418604665,0.000615801113985258,0.032558139534883734,0.10465116279069764,0.061041860465116296,0.0005863143447505257,0.032558139534883734,0.10465116279069764,0.059786046511627916,0.0005910515755875162,0.032558139534883734,0.10697674418604652,0.09306046511627909,0.000766907821562599,0.05348837209302329,0.14651162790697675,0.09042093023255815,0.0007196710819655285,0.05581395348837204,0.1418604651162791,0.09242558139534884,0.0007157112845688493,0.0558139534883721,0.14186046511627903,0.14041860465116282,0.0007199371834093282,0.10232558139534884,0.19069767441860463,0.14136511627906978,0.0007493839780062804,0.09999999999999998,0.19534883720930235,0.1416279069767442,0.0007038548021329944,0.10465116279069764,0.1883720930232558,0.23906976744186048,0.000725384929018831,0.19534883720930235,0.286046511627907,0.2390860465116279,0.0007429634390698937,0.19534883720930235,0.28837209302325584,0.24071162790697676,0.0007404241082607547,0.19999999999999998,0.28837209302325584,0.33683023255813954,0.000714361627859802,0.29534883720930233,0.38372093023255804,0.3371790697674419,0.0007319779869538887,0.29534883720930233,0.386046511627907,0.33757441860465115,0.0006965030827951541,0.29761627906976745,0.38372093023255816
450,0.05956000000000001,0.0006046193489706911,0.033333333333333326,0.10444444444444445,0.059122222222222236,0.0005956916587094029,0.033333333333333326,0.10000000000000009,0.05890666666666668,0.0005615137555730026,0.033333333333333326,0.09999999999999998,0.0912977777777778,0.0007154402757194026,0.05555555555555555,0.1422222222222222,0.08876444444444445,0.0006767957170121741,0.053333333333333344,0.13338888888888892,0.0893088888888889,0.0007034570243578863,0.05555555555555555,0.13777777777777778,0.14027333333333333,0.0006942282915742174,0.10222222222222224,0.1866666666666667,0.13914444444444446,0.0006763643273201009,0.10438888888888885,0.18666666666666665,0.13989333333333334,0.0007276714796702805,0.10000000000000003,0.18666666666666665,0.23807777777777778,0.0007241409110604214,0.19777777777777783,0.28666666666666674,0.23881333333333335,0.0007071001189595101,0.2,0.28444444444444444,0.23928444444444447,0.0007005877874608559,0.2022222222222222,0.28888888888888886,0.33693333333333336,0.0007320193956484228,0.29333333333333333,0.38227777777777777,0.3381244444444444,0.0007413466457536298,0.2955555555555555,0.3866666666666666,0.3379,0.0006998594573556704,0.2977777777777778,0.3844444444444444
470,0.05757659574468086,0.000562399422719462,0.03191489361702127,0.09579787234042557,0.056929787234042566,0.0005589996966303796,0.03191489361702127,0.09787234042553195,0.05807021276595746,0.0005878253285908264,0.03191489361702127,0.10005319148936163,0.09036808510638297,0.0006897173870794002,0.05319148936170215,0.1404255319148936,0.09007872340425532,0.0006761018115698262,0.05531914893617024,0.13617021276595748,0.08871702127659575,0.0006791837633383775,0.05319148936170215,0.13622340425531917,0.1385531914893617,0.0007004751281140029,0.1,0.18728723404255312,0.1390425531914894,0.0006762561790836791,0.10000000000000009,0.1851063829787234,0.139068085106383,0.0006999229511148987,0.10212765957446808,0.18297872340425536,0.2387,0.0007098306710954399,0.1957446808510639,0.2851063829787235,0.23757446808510638,0.0006854174600301346,0.19999999999999998,0.283031914893617,0.23769787234042553,0.0006815059120524159,0.19787234042553192,0.2809042553191489,0.33721276595744676,0.0006927089013369102,0.3,0.38090425531914895,0.335495744680851,0.0006879518616566164,0.2914893617021277,0.3787765957446808,0.3366021276595745,0.0007133856030304978,0.29574468085106376,0.3829787234042553
490,0.056783673469387765,0.0005689111264356838,0.03061224489795919,0.1000510204081633,0.05617755102040817,0.0005554371150479409,0.030612244897959218,0.09795918367346934,0.055963265306122466,0.0005331265319175127,0.030612244897959183,0.09387755102040818,0.08826734693877551,0.0006647176785669586,0.055102040816326525,0.13678571428571426,0.08810204081632654,0.0006316479668938981,0.055051020408163266,0.13265306122448972,0.08719795918367347,0.0006520737482072467,0.053061224489796,0.1306122448979592,0.13871020408163268,0.0006651157583896748,0.10204081632653061,0.18367346938775508,0.13862040816326532,0.0006737266274559268,0.10204081632653061,0.18571428571428572,0.1380938775510204,0.0006587780537740285,0.10403061224489796,0.1816326530612245,0.23657755102040817,0.0007482521588374526,0.19586734693877553,0.28775510204081634,0.23852448979591837,0.0007014116633702702,0.2,0.28163265306122454,0.2362918367346939,0.0007001922286918566,0.1959183673469388,0.2857142857142857,0.33576326530612244,0.0007161391712663653,0.2938775510204082,0.3836734693877551,0.33613673469387756,0.0006902351594535432,0.2979591836734694,0.3795918367346939,0.3357265306122449,0.0007139542973132254,0.29591836734693877,0.38168367346938775
510,0.055721568627450986,0.0005606369922662809,0.03137254901960784,0.09612745098039216,0.054796078431372554,0.000539956414280836,0.02941176470588236,0.09411764705882353,0.05576862745098041,0.000535136517491945,0.02941176470588236,0.09612745098039216,0.08730588235294118,0.000646220318086377,0.054901960784313725,0.13137254901960782,0.08854313725490198,0.0006206324908717191,0.05490196078431375,0.12941176470588234,0.08670980392156863,0.0006437601852544417,0.05294117647058827,0.13137254901960782,0.13792941176470588,0.0006513405866543122,0.1,0.1823529411764706,0.1382392156862745,0.0006593866789147324,0.10392156862745094,0.1823529411764706,0.1368470588235294,0.0006860592355892105,0.1,0.1843137254901961,0.23683333333333337,0.000697022673953409,0.19995098039215684,0.2823529411764706,0.23765294117647062,0.0006727505286369371,0.2,0.284313725490196,0.2364901960784314,0.0006331304299578172,0.19803921568627453,0.2765196078431373,0.3335098039215686,0.0006866512538290341,0.296078431372549,0.3784313725490196,0.3351549019607843,0.0007076943660541679,0.2960294117647058,0.38039215686274513,0.3358294117647058,0.0006954796631520234,0.2960294117647058,0.3803921568627451
530,0.054769811320754716,0.0005450076103232524,0.030188679245283012,0.09433962264150947,0.05519433962264151,0.0005743094996211323,0.030188679245283012,0.09811320754716982,0.054049056603773585,0.0005300967408959424,0.030188679245283012,0.09249999999999999,0.08746981132075471,0.0006504235111626123,0.054669811320754706,0.13396226415094337,0.0872377358490566,0.0006268772184077764,0.05471698113207546,0.13207547169811323,0.08739433962264151,0.0006515378239733515,0.05471698113207546,0.13396226415094337,0.1368433962264151,0.0006548004696665312,0.10183962264150942,0.18306603773584904,0.13514150943396225,0.0006374357659274842,0.10188679245283018,0.17924528301886794,0.13547358490566036,0.0006354004570826436,0.10000000000000003,0.17924528301886788,0.23617735849056606,0.0006739608784116925,0.19811320754716982,0.27924528301886786,0.23393207547169811,0.0006460797161599417,0.1962264150943397,0.2755188679245283,0.23578867924528304,0.0006644268910625497,0.1999528301886792,0.28301886792452835,0.3334679245283019,0.0006554153798326049,0.29622641509433967,0.3792452830188679,0.33476037735849057,0.0006664540786366452,0.2962264150943396,0.3811320754716981,0.33532830188679247,0.0006619951206637202,0.29806603773584905,0.37740566037735845
550,0.05380363636363638,0.0005278423813630676,0.02909090909090911,0.09090909090909094,0.05396909090909092,0.000513668791662833,0.029090909090909167,0.09272727272727277,0.05297636363636364,0.0005097230679847518,0.029090909090909098,0.08909090909090911,0.08682545454545457,0.0006387770208479286,0.05450000000000001,0.13090909090909092,0.08652909090909092,0.0006363382052300509,0.056363636363636366,0.1290909090909091,0.08674363636363637,0.0006544643558013698,0.052727272727272734,0.13090909090909092,0.13579999999999998,0.0006637912327070919,0.1,0.1836363636363636,0.13561818181818183,0.000628842624471447,0.1,0.1763636363636364,0.13798000000000002,0.0006396136060694781,0.10363636363636364,0.1818181818181818,0.23547636363636365,0.0006438038745483199,0.2,0.28,0.23538909090909094,0.0006592210834763325,0.19818181818181815,0.2782272727272727,0.23531818181818182,0.0006510222948374986,0.2,0.27999999999999997,0.3338618181818182,0.0006374731925695374,0.2963636363636364,0.3745909090909091,0.33390181818181813,0.0006679725229555892,0.29454545454545455,0.3781818181818182,0.33207272727272724,0.0006603788552519447,0.29454545454545455,0.37272727272727274
570,0.05177543859649123,0.0005050277312223042,0.02807017543859658,0.0912280701754386,0.05234035087719299,0.0005110213109128695,0.029824561403508754,0.08947368421052637,0.05248947368421054,0.0005043152416384235,0.029780701754385953,0.08947368421052626,0.08658070175438598,0.0006345510517750143,0.05438596491228076,0.12982456140350873,0.08580350877192984,0.0005974644112627091,0.05438596491228076,0.12635964912280703,0.08664912280701756,0.0006138805277615879,0.056140350877192984,0.13157894736842102,0.1357842105263158,0.0006259611155962659,0.10175438596491226,0.17543859649122806,0.13641403508771932,0.0006489836391956976,0.10175438596491226,0.18421052631578944,0.1347842105263158,0.0006413251461346582,0.10175438596491226,0.17894736842105263,0.2346280701754386,0.0006100478823884386,0.2,0.27543859649122804,0.23415789473684215,0.0006441103147362949,0.19995614035087722,0.27894736842105267,0.23356491228070178,0.0006575719981787123,0.19820175438596488,0.2789473684210526,0.3346649122807017,0.0006529744629554246,0.29824561403508776,0.3772368421052632,0.3321017543859649,0.0006350397874231219,0.2929824561403509,0.3736842105263158,0.33161754385964914,0.0006136938397123036,0.2947368421052632,0.37021929824561406
590,0.051984745762711865,0.0005121675807488189,0.028813559322033888,0.09152542372881356,0.05152033898305086,0.0005230856608185431,0.02877118644067796,0.09322033898305082,0.05194237288135593,0.0004991443739408508,0.027118644067796627,0.08813559322033898,0.08538305084745763,0.0006126016949955821,0.05254237288135599,0.12881355932203392,0.08507966101694917,0.0006075666889263486,0.05423728813559322,0.1271186440677966,0.08537627118644067,0.0006019879061389024,0.05423728813559325,0.1271610169491525,0.13613050847457628,0.0006437661554484058,0.10169491525423735,0.1813559322033898,0.13636779661016948,0.0006442743728566298,0.10334745762711862,0.18305084745762712,0.13476271186440678,0.0006010563755689302,0.10338983050847458,0.17627118644067796,0.23442033898305087,0.0006202534326835187,0.2,0.27627118644067794,0.23307457627118647,0.0006360532406060608,0.19830508474576275,0.2763135593220339,0.23431525423728813,0.000628132087276126,0.19999999999999996,0.2779661016949153,0.3333084745762712,0.0006390101083086608,0.29656779661016947,0.37461864406779655,0.3323915254237288,0.0006462097323749834,0.2966101694915254,0.37292372881355934,0.3323677966101695,0.0006400233925970854,0.29491525423728815,0.37457627118644066
610,0.05099344262295082,0.0004941300631034416,0.02786885245901638,0.08852459016393444,0.052078688524590175,0.0005279449336524937,0.027868852459016394,0.09020491803278695,0.05186065573770493,0.000508857648288578,0.027868852459016408,0.09180327868852461,0.08427540983606557,0.0005741314793936299,0.054098360655737705,0.12295081967213106,0.0848393442622951,0.0005864557281468479,0.05569672131147539,0.1262295081967213,0.0862049180327869,0.0006173357455159272,0.0540983606557377,0.12627049180327873,0.13506557377049183,0.0005954495361029638,0.10327868852459021,0.17704918032786882,0.13467704918032786,0.0005887107645468569,0.10327868852459021,0.17540983606557375,0.13408688524590168,0.0005911698921817483,0.10323770491803279,0.1754098360655738,0.23384918032786886,0.0006181007403966118,0.19999999999999996,0.2754508196721312,0.23422622950819674,0.0006123486110045493,0.19836065573770495,0.27377049180327867,0.23345081967213116,0.000619532890060912,0.19672131147540983,0.272172131147541,0.33225081967213116,0.0006076141623592327,0.2983606557377049,0.37213114754098364,0.3344655737704918,0.0006233389731282624,0.29672131147540987,0.37377049180327876,0.33351639344262296,0.0006100419457966993,0.30000000000000004,0.37213114754098364
630,0.050580952380952386,0.0005038396256267691,0.026984126984127,0.09047619047619046,0.04976031746031746,0.0004878665528713757,0.026984126984127,0.08571428571428569,0.050212698412698424,0.0004967721255278078,0.026984126984127,0.08730158730158732,0.0841746031746032,0.0006034578191307006,0.053968253968254,0.12698412698412698,0.08525873015873017,0.0006064418602848657,0.053968253968254,0.12698412698412698,0.08445396825396827,0.0006072126817487865,0.05396825396825397,0.1253968253968254,0.13312857142857143,0.0005750625468246257,0.10317460317460317,0.17460317460317457,0.13327777777777777,0.0006155377813587549,0.10158730158730156,0.17460317460317465,0.1334825396825397,0.0005937719448084978,0.10317460317460325,0.17460317460317465,0.23249841269841273,0.0006426616384067047,0.19837301587301584,0.27777777777777773,0.23327777777777783,0.000611814357971566,0.2,0.27301587301587305,0.2332428571428572,0.000630615540692372,0.19841269841269843,0.27305555555555555,0.3317968253968254,0.0006146997229748964,0.29841269841269846,0.37301587301587297,0.33080317460317454,0.0006089828087651779,0.29523809523809524,0.3714285714285714,0.3317904761904762,0.0005941329832725532,0.2952380952380953,0.3682936507936508
650,0.049718461538461545,0.0004856183690391842,0.026153846153846194,0.08461538461538465,0.05004153846153848,0.0004877621614345569,0.026153846153846194,0.08615384615384614,0.050436923076923094,0.0004784295117949312,0.027692307692307683,0.0830769230769231,0.08502153846153847,0.0005987952278999265,0.05384615384615385,0.12615384615384617,0.08340769230769232,0.000581313649155763,0.052307692307692305,0.12307692307692308,0.08361230769230771,0.0005497122831492241,0.05384615384615385,0.12,0.13343076923076924,0.0005666318065097716,0.10153846153846158,0.17076923076923084,0.13348153846153846,0.0005802082100511831,0.10303846153846154,0.17538461538461536,0.13329076923076927,0.0005613082663995858,0.10303846153846154,0.1708076923076923,0.23258769230769233,0.00060139420596419,0.19846153846153847,0.2738461538461538,0.23190307692307693,0.0005698562717826459,0.19846153846153844,0.2676923076923077,0.23344307692307695,0.0006092972112297269,0.19846153846153847,0.27538461538461534,0.33074000000000003,0.0006113183571613414,0.2953846153846154,0.3707692307692308,0.33057384615384616,0.000600230898546084,0.29688461538461536,0.36926923076923074,0.3309846153846154,0.0006000641633000592,0.29692307692307696,0.37230769230769234
670,0.04944179104477614,0.0004877673251887371,0.02686567164179099,0.08656716417910448,0.04913731343283583,0.0004538599198821577,0.02686567164179106,0.08358208955223884,0.048797014925373146,0.000477020413803141,0.026865671641791045,0.08361940298507463,0.083544776119403,0.0005786439923294317,0.05373134328358209,0.12238805970149258,0.08396268656716419,0.0005665276299274956,0.05522388059701491,0.12537313432835817,0.08283880597014927,0.0005805246459123412,0.05373134328358209,0.12686567164179108,0.13388208955223882,0.0005964723435716189,0.10298507462686568,0.1746641791044776,0.1325373134328358,0.0005760555276688304,0.10149253731343288,0.17462686567164182,0.13207014925373137,0.0005715745361735964,0.10298507462686568,0.17313432835820897,0.23202686567164182,0.0006049335087677756,0.1955223880597015,0.27164179104477615,0.23091044776119407,0.0005919094669399925,0.19701492537313434,0.26865671641791045,0.2329089552238806,0.0005940842846732127,0.2,0.273134328358209,0.33150597014925376,0.000611388385834665,0.29701492537313434,0.37164179104477607,0.33106119402985074,0.0005951056359017794,0.29701492537313434,0.36716417910447763,0.3299597014925373,0.0005975743106433354,0.29552238805970144,0.37014925373134333
690,0.0480768115942029,0.0004621046656185443,0.02753623188405796,0.08115942028985512,0.04855652173913044,0.0004780781398852813,0.026086956521739202,0.08550724637681162,0.04840144927536233,0.0004690598039113232,0.02608695652173913,0.08405797101449274,0.0836608695652174,0.0005497298467772413,0.053623188405797106,0.12173913043478263,0.08213043478260872,0.0005553466117070463,0.05362318840579716,0.12173913043478263,0.08281014492753623,0.0005450607378909059,0.055072463768115976,0.1202898550724637,0.13303478260869567,0.0005645840437490646,0.10434782608695653,0.17105072463768117,0.13262463768115942,0.0005674707853231962,0.10289855072463769,0.17246376811594205,0.1330782608695652,0.000559503005193869,0.10289855072463769,0.17105072463768117,0.23164347826086956,0.000591099696029771,0.1985507246376812,0.272463768115942,0.23188550724637685,0.000586415427317325,0.19710144927536233,0.2724637681159421,0.23202898550724638,0.0005899453331569212,0.1985507246376812,0.27105072463768115,0.3303840579710145,0.0006043176697141036,0.2956521739130435,0.3681521739130435,0.3312608695652174,0.00059689867235159,0.2970652173913043,0.3695652173913043,0.32985217391304356,0.0005956950887981134,0.29565217391304355,0.3681159420289855
710,0.04772957746478873,0.0004576729020976827,0.026760563380281654,0.08172535211267602,0.04792535211267606,0.00046381613073048664,0.02535211267605636,0.08169014084507042,0.0477718309859155,0.0004607297849065375,0.026760563380281654,0.08169014084507042,0.08303943661971831,0.0005565650960903416,0.05492957746478873,0.12253521126760564,0.08263521126760565,0.0005382471381746746,0.053521126760563385,0.11971830985915494,0.08267323943661972,0.0005390471754091202,0.05352112676056342,0.11834507042253518,0.1312647887323944,0.0005653379892372406,0.10140845070422533,0.1704225352112676,0.13091971830985918,0.0005639242094337846,0.09999999999999998,0.1704225352112676,0.13226760563380283,0.0005760359670787217,0.10140845070422538,0.1732394366197183,0.23146197183098594,0.0005609744271001398,0.2014084507042253,0.2704225352112676,0.23135070422535214,0.0005764701851019931,0.1971830985915493,0.26760563380281693,0.2313887323943662,0.0005814712350173804,0.19996478873239432,0.2690140845070423,0.3296492957746479,0.0005814886426740563,0.29573943661971824,0.36760563380281686,0.32904929577464787,0.0005925802391191137,0.29436619718309864,0.36760563380281686,0.33101971830985916,0.0005906823078327001,0.29718309859154934,0.36901408450704226
730,0.04715479452054795,0.0004496068940274996,0.026027397260273977,0.07945205479452044,0.04728767123287673,0.00044513000243071596,0.026027397260273977,0.07948630136986298,0.046760273972602746,0.0004399797307954715,0.0273972602739726,0.07811643835616441,0.08138904109589043,0.0005426170874896777,0.05342465753424658,0.12054794520547946,0.08174109589041098,0.0005412031207185384,0.05479452054794521,0.11780821917808221,0.08118767123287672,0.0005388603889359597,0.05342465753424663,0.11921232876712326,0.13173835616438356,0.0005460503784700057,0.10136986301369866,0.16849315068493148,0.13057534246575345,0.0005544602873265426,0.10136986301369863,0.16852739726027396,0.13163150684931507,0.000554177535125651,0.10273972602739727,0.16986301369863013,0.23116712328767125,0.0005580514118055348,0.2,0.2698630136986302,0.23083150684931508,0.0005650882007673659,0.19999999999999998,0.2684931506849315,0.23122054794520552,0.00056357599088293,0.1986301369863014,0.2657876712328767,0.33047671232876713,0.0005885264924374743,0.29726027397260274,0.3698972602739726,0.32966849315068497,0.0005765808528040294,0.2958904109589041,0.3671575342465754,0.3301013698630137,0.0005667765972784829,0.2972602739726027,0.36712328767123287
750,0.04634933333333333,0.0004582119014070187,0.02533333333333332,0.08133333333333337,0.04621866666666668,0.0004445707608284713,0.02533333333333332,0.07866666666666666,0.04752800000000001,0.0004796964227418469,0.025333333333333374,0.08133333333333337,0.08131333333333333,0.0005585381797438424,0.05066666666666675,0.1213333333333333,0.081576,0.0005410961180871741,0.05466666666666664,0.11733333333333335,0.08155466666666668,0.0005283794688340071,0.05466666666666675,0.1173666666666667,0.13159333333333337,0.0005269689920106903,0.10266666666666668,0.16666666666666669,0.13144933333333336,0.0005344706442230508,0.10266666666666667,0.1667,0.1311186666666667,0.000547905818252155,0.10133333333333339,0.16933333333333334,0.22967333333333334,0.000532805836902727,0.19866666666666669,0.2653666666666667,0.2304066666666667,0.0005601038640830673,0.19733333333333336,0.26533333333333337,0.2308106666666667,0.0005660759031705665,0.2,0.2666666666666667,0.32865200000000006,0.0005586100280030854,0.2973,0.3653666666666667,0.3293973333333334,0.0005642265404270306,0.29733333333333334,0.3666666666666667,0.32944799999999996,0.0005553490771455151,0.29733333333333334,0.368
770,0.04581688311688312,0.00044837811835209243,0.02467532467532474,0.07922077922077919,0.04588831168831169,0.00045160713624504105,0.02467532467532474,0.07792207792207795,0.0462909090909091,0.00043319140020691864,0.025974025974025983,0.07792207792207795,0.080987012987013,0.0005314400156374171,0.05324675324675332,0.11948051948051952,0.08111948051948054,0.000530715444186283,0.05454545454545445,0.11561688311688317,0.0812844155844156,0.0005394484036730107,0.054545454545454536,0.11818181818181822,0.13101298701298703,0.0005608045266392915,0.1012987012987013,0.16883116883116883,0.13079610389610388,0.0005314149670521728,0.10259740259740269,0.16883116883116883,0.1314896103896104,0.000555195561247678,0.10129870129870133,0.16883116883116883,0.23045844155844156,0.0005477066226804266,0.1987012987012987,0.26626623376623376,0.2301935064935065,0.0005601228300797476,0.1987012987012987,0.2675324675324675,0.22952467532467535,0.0005348487314593586,0.2012662337662338,0.2649999999999999,0.3289714285714286,0.0005562697129916726,0.29477272727272724,0.36753246753246754,0.3297038961038961,0.0005589892796885081,0.2987012987012987,0.36623376623376624,0.3293649350649351,0.0005350103811370575,0.2987012987012987,0.36493506493506495
790,0.04514556962025317,0.0004308125292503565,0.025284810126582197,0.07594936708860761,0.04504303797468356,0.0004369125925074213,0.025316455696202556,0.07974683544303796,0.045449367088607605,0.00044371169000658345,0.024050632911392422,0.07721518987341772,0.07979746835443038,0.0005070641261064332,0.05189873417721513,0.11392405063291133,0.08092025316455696,0.0005195676705184344,0.05443037974683545,0.11645569620253166,0.08102405063291142,0.0005467702412172941,0.05316455696202532,0.11905063291139237,0.13088354430379748,0.0005323028372826186,0.10123417721518986,0.16585443037974684,0.13089746835443036,0.0005361400050115126,0.1025,0.17088607594936706,0.13128607594936711,0.0005431389559018277,0.10253164556962024,0.16712025316455698,0.22903544303797466,0.0005438277764412095,0.1974683544303798,0.2670886075949367,0.22994810126582277,0.000558469433599809,0.19873417721518988,0.26838607594936703,0.22952911392405062,0.0005544365415880127,0.19746835443037974,0.2683544303797468,0.3286126582278481,0.0005510309672559178,0.2974683544303798,0.3645886075949367,0.3276911392405063,0.0005294038626899315,0.29620253164556964,0.36205696202531645,0.32830886075949367,0.000542752206168409,0.2974683544303798,0.36329113924050627
810,0.044534567901234584,0.0003981087293275529,0.025925925925925908,0.07407407407407407,0.044770370370370384,0.0004268532539684851,0.024691358024691357,0.07654320987654317,0.0442493827160494,0.00044444553606970985,0.024691358024691357,0.07901234567901239,0.08069135802469136,0.0005339123363561852,0.05308641975308648,0.11975308641975307,0.07964938271604939,0.0005301317573314034,0.05308641975308637,0.11851851851851847,0.08047530864197532,0.0005275165050360317,0.05308641975308637,0.11481481481481481,0.13027654320987653,0.0005435061414806776,0.10246913580246908,0.16790123456790124,0.13049506172839506,0.0005482187500213735,0.10000000000000009,0.1691358024691358,0.13126543209876543,0.0005557009151138284,0.10123456790123457,0.1679012345679013,0.22926172839506173,0.000534221999745523,0.19876543209876546,0.262962962962963,0.22912839506172838,0.0005056500114009165,0.20123456790123462,0.2617592592592593,0.22893333333333335,0.0005272751376081491,0.1987654320987654,0.2654320987654321,0.32820864197530863,0.0005468793337429065,0.2962962962962963,0.36172839506172844,0.32885925925925924,0.0005396568703560164,0.29753086419753083,0.365462962962963,0.32950370370370374,0.0005611245922896346,0.2975308641975309,0.36669753086419754
830,0.04445903614457833,0.00043680746011203245,0.02409638554216864,0.07710843373493975,0.045324096385542176,0.0004315139170203603,0.025301204819277112,0.07710843373493975,0.04486746987951808,0.000440977622348078,0.024096385542168697,0.07710843373493975,0.08025060240963856,0.0005196059288380836,0.054216867469879526,0.11807228915662649,0.07967710843373496,0.0004976694111472954,0.05418674698795171,0.11566265060240966,0.0808530120481928,0.0005258713122262564,0.053012048192771055,0.11689759036144579,0.1302710843373494,0.000535312452644651,0.10240963855421686,0.16746987951807224,0.12844578313253016,0.0005000074467875271,0.10120481927710845,0.163855421686747,0.12993253012048195,0.0005264585992241473,0.10117469879518072,0.1650602409638554,0.22852650602409638,0.0005223897787561067,0.19879518072289157,0.2650602409638554,0.22960120481927712,0.0005607522719984282,0.19759036144578324,0.2662650602409638,0.22847469879518076,0.000540881448607809,0.1987951807228916,0.2662650602409638,0.3275253012048193,0.0005244490764034227,0.2987951807228916,0.36385542168674695,0.327944578313253,0.0005391706003851513,0.29518072289156627,0.3626506024096386,0.32690602409638553,0.0005227750245564225,0.2963855421686747,0.3614457831325301
850,0.0444729411764706,0.0004099019887749355,0.02352941176470591,0.07179411764705881,0.04381411764705884,0.0004260620202600601,0.02352941176470589,0.07529411764705884,0.04440823529411766,0.0004275188642618182,0.024705882352941175,0.07529411764705884,0.07873058823529414,0.0004855376730523187,0.05411764705882349,0.11179411764705884,0.07994352941176472,0.0005127680005342112,0.05411764705882353,0.11411764705882355,0.07863176470588237,0.0004983959028569909,0.05294117647058827,0.11294117647058827,0.13037294117647058,0.0005171960251264575,0.10235294117647065,0.16470588235294117,0.12932235294117647,0.000517957201283391,0.10235294117647054,0.16358823529411765,0.12878117647058826,0.0005133148626365371,0.1011764705882353,0.16352941176470587,0.22804705882352944,0.0005373767360571327,0.19647058823529417,0.26588235294117646,0.22809411764705886,0.0005109109771441193,0.19997058823529407,0.2635294117647058,0.22857058823529414,0.0005195190453166768,0.19882352941176473,0.2612058823529411,0.3271164705882353,0.0005368120685628633,0.2952941176470588,0.36120588235294115,0.3274435294117647,0.000508309838963596,0.29647058823529415,0.36117647058823527,0.3272623529411765,0.0005149322468895367,0.2976470588235295,0.3611764705882353
870,0.044081609195402306,0.00044482843055634105,0.022988505747126464,0.07701149425287351,0.0434528735632184,0.00044122803163478,0.022988505747126464,0.07704022988505745,0.04458735632183909,0.00044178777802087805,0.02410919540229879,0.07816091954022991,0.08019540229885058,0.0005263197816714071,0.054022988505747126,0.11382183908045974,0.07932643678160922,0.0005170039277671101,0.05287356321839082,0.1160919540229885,0.0785344827586207,0.0004991417537700622,0.054022988505747126,0.11379310344827587,0.1289264367816092,0.0004930625260388064,0.10000000000000009,0.1632183908045977,0.12914137931034486,0.0005002440952606808,0.10229885057471266,0.16436781609195406,0.12889425287356324,0.0005064377273994293,0.10341954022988505,0.16324712643678166,0.22884597701149426,0.0005001282780434965,0.20227011494252872,0.26091954022988506,0.22937931034482759,0.0005223640719999644,0.1988505747126437,0.2655172413793103,0.22859655172413795,0.0005076419733603644,0.1988505747126437,0.2620689655172414,0.32696436781609195,0.0005226879344769767,0.29655172413793107,0.3620689655172414,0.3280528735632184,0.0005201374071962403,0.29770114942528736,0.3609195402298851,0.32694137931034484,0.0005142859004591835,0.29770114942528736,0.36094827586206896
890,0.04301348314606743,0.0004110368252185866,0.02359550561797752,0.07418539325842699,0.04314157303370787,0.0004262606633812257,0.023595505617977533,0.07418539325842695,0.04325730337078653,0.00041998688925244123,0.02359550561797752,0.07528089887640449,0.07890112359550563,0.0005005377327689422,0.05393258426966292,0.11348314606741572,0.07904494382022473,0.0004870801723903836,0.05505617977528088,0.11573033707865171,0.07931685393258428,0.0004927012053415428,0.053932584269662916,0.11463483146067417,0.12929662921348314,0.0005191424688068064,0.10446629213483141,0.16741573033707863,0.12891685393258429,0.0004812607109874162,0.10221910112359547,0.1606741573033708,0.12859550561797753,0.0005026877132755704,0.10337078651685394,0.16404494382022472,0.22785842696629213,0.0005055630682045091,0.19887640449438204,0.26070224719101126,0.22751910112359552,0.0005113891424834662,0.19887640449438204,0.26292134831460673,0.22782808988764047,0.0005068177689708046,0.19887640449438204,0.2606741573033708,0.32709887640449437,0.0005145819873098006,0.2966292134831461,0.3595505617977528,0.3272056179775281,0.0005305853347048833,0.2966011235955056,0.36404494382022473,0.3268921348314607,0.0004993027800339429,0.29884831460674155,0.36070224719101124
910,0.04313846153846154,0.0004102977525004043,0.023076923076923106,0.07362637362637364,0.04290989010989012,0.0004084925617682887,0.023076923076923106,0.07362637362637359,0.04350329670329671,0.00042573071834593734,0.023076923076923106,0.07255494505494504,0.07962417582417582,0.0004915397197753104,0.05384615384615385,0.11318681318681317,0.07845494505494506,0.00048799371404870747,0.05164835164835169,0.11208791208791208,0.07875824175824177,0.0004857497034629182,0.05384615384615388,0.11428571428571427,0.12863186813186814,0.0004867849087626976,0.10329670329670326,0.1637362637362637,0.12935714285714284,0.000521709784366918,0.1010989010989011,0.16483516483516486,0.12824945054945056,0.0004904304959942768,0.10109890109890118,0.16156593406593414,0.22692527472527477,0.000492914651348795,0.19890109890109897,0.2604395604395605,0.22776373626373633,0.0005036862831482906,0.19890109890109897,0.2593681318681319,0.22702637362637368,0.0005047272271935138,0.2,0.2604395604395604,0.32653626373626365,0.0005310428908258369,0.29450549450549457,0.36153846153846153,0.32608791208791205,0.0005063355458064479,0.2967032967032967,0.3571703296703297,0.3266098901098901,0.0005196633507108002,0.29670329670329665,0.3604395604395604
930,0.042602150537634415,0.00041791129357115597,0.022580645161290325,0.07311827956989247,0.04254408602150538,0.0004161574181552781,0.022580645161290325,0.0741935483870968,0.042601075268817214,0.0004152612217388158,0.022580645161290325,0.07311827956989247,0.0785462365591398,0.0004979971357102551,0.053763440860215006,0.1129301075268817,0.07845483870967743,0.0004835768340004268,0.05376344086021506,0.1118279569892473,0.07873870967741936,0.0004844852558131585,0.05376344086021512,0.11185483870967738,0.1283430107526882,0.0004980929032730878,0.10212365591397848,0.16451612903225807,0.1295043010752688,0.0004984136403994347,0.10215053763440862,0.16451612903225804,0.12781182795698925,0.0004885309587150758,0.10215053763440861,0.16344086021505377,0.2275118279569893,0.0005322739691809058,0.1967741935483871,0.260241935483871,0.22721612903225807,0.000526088558858351,0.19784946236559142,0.2645161290322581,0.22720645161290323,0.0004999051117488374,0.2,0.2612903225806452,0.3265591397849462,0.0004965684851606038,0.2967741935483872,0.3570161290322581,0.3267924731182796,0.0005009543005050913,0.296747311827957,0.35913978494623655,0.3255677419354839,0.0005087380351843641,0.2956989247311828,0.3591666666666667
950,0.04227578947368422,0.00040976081029081096,0.023157894736842155,0.0726578947368421,0.04197684210526316,0.0004163441437646928,0.0231578947368421,0.07157894736842108,0.041718947368421064,0.0003888940264024735,0.023157894736842106,0.07052631578947371,0.07775789473684214,0.0004907165030268012,0.05263157894736842,0.1105526315789474,0.07861368421052632,0.0004753916285807149,0.05368421052631578,0.1105263157894737,0.07801368421052632,0.0004765168638223653,0.05368421052631578,0.1105526315789474,0.1271442105263158,0.00048448673183204837,0.1010526315789474,0.15999999999999998,0.1277347368421053,0.0004639361250655992,0.10315789473684212,0.16000000000000003,0.12841578947368423,0.0004933672573101764,0.1010526315789474,0.1631578947368421,0.22705368421052635,0.0005088701299909523,0.19789473684210535,0.26002631578947366,0.2264305263157895,0.0005067049995853645,0.19684210526315782,0.25999999999999995,0.2276073684210526,0.0004979885126825215,0.19892105263157897,0.2621052631578948,0.32592736842105263,0.0005054686275492116,0.2968421052631579,0.357921052631579,0.32632000000000005,0.0005086045669036815,0.2968421052631579,0.35897368421052633,0.32659578947368423,0.0004899339950749044,0.2968421052631579,0.35684210526315796
970,0.04120206185567011,0.0004029828753602414,0.02164948453608251,0.07219072164948453,0.04187422680412372,0.00041083591401965496,0.022654639175257656,0.07010309278350513,0.04171340206185568,0.00041401712200724494,0.02268041237113405,0.07115979381443305,0.07827216494845363,0.0004827533573358407,0.0525773195876289,0.11237113402061849,0.07711649484536083,0.00045946178643216194,0.053608247422680416,0.10824742268041238,0.07844226804123713,0.00046905980848468835,0.0525773195876289,0.10927835051546392,0.12780927835051545,0.0005035287657229117,0.0999742268041237,0.16291237113402068,0.12735051546391754,0.000478179673369372,0.10203608247422678,0.16082474226804122,0.12768350515463917,0.0004880695078947669,0.10103092783505158,0.16085051546391754,0.22650824742268041,0.0005141709333754836,0.19791237113402058,0.259819587628866,0.2271567010309279,0.00048273001006018165,0.19999999999999996,0.26082474226804125,0.22728041237113406,0.0004931018849591816,0.19999999999999996,0.2608247422680412,0.3257701030927834,0.00048447667637236324,0.2979123711340206,0.35569587628865973,0.3255381443298969,0.000498130723560386,0.2969072164948454,0.35878865979381447,0.32613195876288653,0.0005019167511134504,0.2958505154639176,0.35979381443298974
990,0.04152525252525253,0.0003951870490790211,0.02323232323232327,0.07171717171717168,0.0415929292929293,0.0004112580563314215,0.023232323232323233,0.07171717171717168,0.04214343434343435,0.0004123902337900513,0.023207070707070693,0.07272727272727275,0.07768787878787879,0.00046756805284445973,0.054520202020202024,0.11012626262626264,0.07714545454545456,0.00046012693007922484,0.054520202020201934,0.11010101010101009,0.07754040404040405,0.00046901914420765243,0.051515151515151514,0.11012626262626261,0.12805252525252528,0.00048606704570112167,0.10202020202020204,0.16164141414141414,0.12706262626262627,0.0004776895538405303,0.10101010101010102,0.1616161616161616,0.12682929292929293,0.00046923522332164354,0.10202020202020212,0.1585858585858586,0.2269848484848485,0.000491505795168855,0.2,0.25861111111111107,0.226520202020202,0.0005057698792794366,0.19797979797979798,0.2595959595959596,0.22642121212121213,0.0004899037598232648,0.19999999999999998,0.25861111111111107,0.3257828282828283,0.0004964674208436409,0.29898989898989903,0.3585858585858586,0.3256737373737374,0.0004921903526814271,0.297979797979798,0.35757575757575755,0.32551919191919193,0.00048535872687622704,0.29797979797979796,0.35656565656565664
1010,0.04116831683168317,0.0004039580446229152,0.0217821782178218,0.07128712871287124,0.041502970297029707,0.0003857208288834972,0.023762376237623783,0.06930693069306931,0.04037326732673267,0.0003881402195954361,0.02079207920792081,0.07029702970297028,0.07707821782178217,0.00046398982003443943,0.05247524752475252,0.10990099009900994,0.07672376237623763,0.00046979448090714803,0.05247524752475248,0.11089108910891088,0.07756831683168318,0.0004697628824686943,0.05346534653465347,0.11188118811881187,0.1271495049504951,0.0004580080160404669,0.10297029702970298,0.15940594059405938,0.1282554455445545,0.0004741487834096323,0.10198019801980199,0.16141089108910892,0.126750495049505,0.00046870054379813007,0.100990099009901,0.15940594059405944,0.22622673267326737,0.0004766127303590664,0.198019801980198,0.25643564356435644,0.2260732673267327,0.000471629534228365,0.2,0.25646039603960397,0.22630198019801984,0.0004961738834395672,0.19799504950495045,0.2603960396039604,0.32466732673267323,0.0004898092346052864,0.2960396039603961,0.35742574257425747,0.3253425742574257,0.0005031408292637086,0.2960396039603961,0.3584158415841584,0.32514455445544554,0.00048073047027559826,0.29702970297029707,0.3564356435643564
1030,0.0404495145631068,0.0004034750281588176,0.022330097087378653,0.07087378640776698,0.04132233009708739,0.0004022275094541273,0.022330097087378653,0.06893203883495147,0.03987184466019419,0.0003911304262591022,0.020388349514563142,0.06796116504854366,0.07711456310679612,0.0004661319921950547,0.05339805825242727,0.10873786407766989,0.07684271844660197,0.00046446439685497774,0.05337378640776697,0.10873786407766989,0.07678737864077671,0.00045761730494051653,0.05337378640776697,0.10776699029126213,0.1256708737864078,0.0004658806243376793,0.10097087378640779,0.15922330097087378,0.12730291262135923,0.00046063661520347865,0.10194174757281554,0.15728155339805827,0.12694466019417477,0.0004626486815046005,0.1029126213592233,0.1601941747572816,0.2261873786407767,0.0004829760370199646,0.19902912621359226,0.25827669902912626,0.2258844660194175,0.0004887088377350734,0.19902912621359226,0.25827669902912626,0.22564368932038834,0.0004741035206203188,0.19708737864077672,0.2563106796116505,0.32542524271844664,0.00048337478181346977,0.29706310679611647,0.3563349514563107,0.3258252427184466,0.0005006018282673081,0.2951456310679612,0.3611650485436893,0.3249834951456311,0.0004686623395086108,0.2970873786407767,0.3572815533980582
1050,0.040263809523809535,0.0003960269628056925,0.02095238095238096,0.07047619047619047,0.039839047619047635,0.0003702662994476493,0.02190476190476187,0.06857142857142862,0.04008857142857143,0.0003860006222541712,0.020952380952381052,0.06857142857142856,0.07595904761904762,0.0004426737940957603,0.05333333333333334,0.10573809523809526,0.07695238095238097,0.0004585987430621719,0.05426190476190475,0.10857142857142854,0.0769504761904762,0.00046136922894824225,0.05238095238095239,0.10857142857142854,0.1265447619047619,0.00046074341944027207,0.10190476190476194,0.15714285714285714,0.1262552380952381,0.000453735670155319,0.10190476190476191,0.15809523809523812,0.12626190476190477,0.0004586486067628775,0.10092857142857149,0.1561904761904762,0.22619714285714287,0.00048137503769470405,0.19904761904761908,0.25809523809523816,0.22555714285714287,0.0004941480549532157,0.19714285714285718,0.2571428571428572,0.2254952380952381,0.00048217705973963693,0.1980952380952381,0.2590476190476191,0.32541714285714285,0.00046964050112350154,0.2980952380952381,0.3561904761904762,0.32523238095238094,0.0004710914028894141,0.29714285714285715,0.3561904761904761,0.3241609523809524,0.0004481255890123378,0.2980952380952381,0.35428571428571426
1070,0.03998130841121496,0.00038120528884787034,0.02242990654205612,0.0691588785046729,0.040096261682243006,0.00037476097997332425,0.021495327102803774,0.06542056074766356,0.040521495327102815,0.0004040635164446961,0.02242990654205612,0.07105140186915887,0.0762747663551402,0.00044476505262192945,0.05327102803738318,0.10747663551401865,0.07700747663551402,0.0004478647073501408,0.05327102803738326,0.1074766355140187,0.0763981308411215,0.0004529716695226798,0.05327102803738318,0.10747663551401865,0.12610841121495328,0.00047177726417599547,0.1027803738317757,0.16074766355140185,0.1267140186915888,0.000472343124470074,0.10186915887850467,0.15981308411214956,0.12578971962616822,0.0004701315688691435,0.10000000000000003,0.15609813084112145,0.22494859813084112,0.00046245615054631964,0.19904205607476633,0.25700934579439255,0.22547383177570093,0.00047313285310959514,0.19906542056074766,0.2560747663551402,0.2261,0.000463239792344361,0.1990420560747663,0.2551635514018692,0.3237028037383177,0.0004548876286568957,0.29717289719626166,0.35514018691588783,0.32496261682242994,0.0004679197384454355,0.297196261682243,0.3542056074766355,0.32532710280373833,0.00048554249771377524,0.29532710280373836,0.3560981308411215
1090,0.03936513761467891,0.000385742803668289,0.022018348623853212,0.06880733944954132,0.039960550458715605,0.0004084897820388337,0.02110091743119266,0.06880733944954132,0.03927889908256881,0.0003799238611951651,0.020183486238532167,0.0678899082568808,0.07641284403669726,0.00046536755187651015,0.05321100917431193,0.10917431192660543,0.07637706422018349,0.00046763783353567773,0.05321100917431193,0.11009174311926606,0.07668256880733947,0.0004540495565663504,0.05321100917431193,0.10733944954128438,0.12587981651376148,0.0004587039505919012,0.10091743119266056,0.1568807339449541,0.1252678899082569,0.00045404147732562046,0.1018348623853211,0.15596330275229353,0.12564311926605506,0.0004487559709221861,0.10183486238532113,0.1559633027522936,0.2248211009174312,0.0004607607703665789,0.1981422018348624,0.25596330275229356,0.2256587155963303,0.0004671989035846921,0.19722477064220184,0.2559633027522936,0.224702752293578,0.000455172256676273,0.19905963302752291,0.255045871559633,0.3239211009174312,0.0004918680229276558,0.2954128440366973,0.3559633027522936,0.3241954128440367,0.0004596549060843325,0.29724770642201837,0.3522935779816514,0.3239623853211009,0.000459815231551694,0.2954128440366973,0.3550458715596331
1110,0.039181081081081086,0.00037649096354667723,0.021621621621621623,0.06666666666666665,0.039607207207207215,0.0003858298040691981,0.021621621621621623,0.06936936936936933,0.03932612612612613,0.00038575630034362704,0.021621621621621623,0.0675675675675676,0.07596486486486487,0.00045298994588040573,0.052252252252252274,0.10720720720720722,0.07610360360360362,0.00045367402046624577,0.05315315315315316,0.10900900900900906,0.07609459459459461,0.00044799516163262734,0.05405405405405406,0.10810810810810811,0.12564864864864866,0.00044079608876023904,0.10090090090090091,0.15497747747747748,0.12504144144144147,0.0004422362300472708,0.10090090090090098,0.1576576576576576,0.12540360360360361,0.0004515968026474583,0.10268018018018013,0.1576576576576577,0.22547387387387388,0.0004698228773360556,0.19909909909909912,0.2585585585585585,0.2250756756756757,0.000470602651957026,0.20000000000000007,0.2576801801801802,0.22462702702702705,0.0004768526161769485,0.1963963963963964,0.25585585585585585,0.32444054054054056,0.0004680492539371162,0.2972747747747748,0.3540990990990991,0.3238036036036036,0.0004648440425430788,0.29729729729729737,0.3531756756756757,0.32444864864864864,0.00046041425094751415,0.29729729729729737,0.354954954954955
1130,0.038817699115044256,0.00036749854060694014,0.020353982300885032,0.06462389380530975,0.03866283185840709,0.0003822772033388337,0.021238938053097345,0.0690486725663717,0.038620353982300897,0.0003754863702099531,0.021238938053097345,0.06550884955752212,0.07595929203539825,0.00043903846675859374,0.05309734513274337,0.10621681415929202,0.0760699115044248,0.0004489567214671843,0.0539823008849557,0.10796460176991152,0.0755274336283186,0.0004463465169044045,0.05309734513274336,0.10707964601769915,0.12502477876106194,0.00045006535612219156,0.1017699115044248,0.15575221238938053,0.1254,0.00043332928551885366,0.10176991150442483,0.1539823008849558,0.1253477876106195,0.0004374760935087492,0.10263274336283186,0.15488938053097345,0.22436460176991152,0.00042352508398446967,0.20088495575221238,0.252212389380531,0.22455398230088497,0.00044031421889325565,0.19999999999999998,0.2530973451327434,0.22624424778761063,0.00045027515065232523,0.20088495575221238,0.25486725663716814,0.32404424778761065,0.00047137067817826017,0.29732300884955754,0.3548672566371681,0.3242805309734513,0.0004519541491608788,0.2982079646017699,0.3530973451327434,0.3235840707964602,0.00046542118898157766,0.2973451327433628,0.3540044247787611
1150,0.03854782608695653,0.000371182455615504,0.021739130434782594,0.0678260869565217,0.03759391304347827,0.0003573030130532049,0.02086956521739136,0.0634782608695652,0.038025217391304364,0.0003763750109745946,0.020000000000000018,0.06697826086956524,0.07604956521739131,0.000428342565414394,0.05391304347826087,0.1060869565217391,0.07659652173913045,0.00044008827327513016,0.05389130434782609,0.10608695652173916,0.07523217391304349,0.00043372959570906844,0.053043478260869636,0.10521739130434782,0.1251817391304348,0.00044899883162594436,0.1,0.1556739130434783,0.12475565217391305,0.00043581462494663277,0.10173913043478261,0.15565217391304353,0.12480086956521741,0.00043851603240635013,0.10173913043478261,0.15565217391304348,0.22429391304347826,0.0004471278258718085,0.20084782608695653,0.25567391304347825,0.22468695652173915,0.0004453364176698049,0.20084782608695653,0.2565217391304348,0.22421043478260874,0.0004484892068440579,0.19826086956521738,0.25306521739130433,0.3245104347826087,0.000446173652311366,0.29823913043478256,0.35478260869565215,0.3242034782608696,0.0004544487689586072,0.29826086956521747,0.35306521739130436,0.3245060869565218,0.0004647649523181016,0.2965217391304349,0.3565217391304347
1170,0.038468376068376074,0.00037213120017481535,0.021367521367521347,0.06495726495726498,0.038634188034188034,0.0003844838878322456,0.020512820512820513,0.06754273504273511,0.03838547008547009,0.00036689605952757115,0.02051282051282051,0.0658119658119658,0.0756871794871795,0.00043550738264803773,0.052991452991453025,0.10598290598290594,0.07581282051282051,0.00043811932243965164,0.05384615384615388,0.105982905982906,0.07505470085470085,0.0004224450929984962,0.052991452991453025,0.10341880341880338,0.12492991452991453,0.0004186548713580046,0.102542735042735,0.15299145299145295,0.12502820512820512,0.0004385591577549762,0.10170940170940168,0.1547222222222222,0.12471111111111112,0.0004323791093336511,0.10256410256410253,0.15555555555555545,0.22388205128205133,0.00044127336115110154,0.19914529914529913,0.252991452991453,0.2246461538461539,0.0004315910033052612,0.20000000000000007,0.25643162393162394,0.22481452991452994,0.0004523621100203861,0.19829059829059836,0.25555555555555554,0.32381880341880337,0.0004369468931435611,0.2974358974358975,0.35299145299145296,0.32319401709401707,0.0004521036543158742,0.29658119658119664,0.3547008547008548,0.3239333333333333,0.0004498349913740926,0.29914529914529914,0.35299145299145296
1190,0.038160504201680684,0.0003591183207504772,0.020168067226890796,0.06218487394957983,0.03871008403361345,0.00038533149387367594,0.02100840336134452,0.0664075630252101,0.03813025210084034,0.0003846334033042599,0.019327731092437017,0.06638655462184873,0.07520588235294119,0.00041954848287312056,0.05294117647058827,0.10254201680672269,0.07367142857142858,0.00040027559827015413,0.05294117647058824,0.10168067226890753,0.07513613445378152,0.00042725846398414117,0.05210084033613449,0.10506302521008402,0.12451764705882354,0.0004209219471452317,0.10168067226890759,0.15294117647058825,0.12508655462184873,0.00041827907148872344,0.10249999999999997,0.15216386554621844,0.12473529411764707,0.000420991425005069,0.10252100840336136,0.15378151260504203,0.2242411764705883,0.000423892770504838,0.19999999999999996,0.2521218487394958,0.22506302521008406,0.0004410651006775579,0.20000000000000007,0.2563025210084033,0.22425294117647063,0.0004509996544447013,0.20000000000000007,0.2546428571428571,0.323236974789916,0.00043165372959301106,0.2949579831932773,0.3495798319327731,0.3244243697478991,0.0004629972534525107,0.2982983193277311,0.35462184873949576,0.3241924369747899,0.00045321732305927866,0.2991386554621848,0.35296218487394954
1210,0.03717933884297522,0.00035243325218331636,0.020661157024793403,0.06280991735537189,0.038028925619834716,0.00035955452582402424,0.020661157024793375,0.06446280991735537,0.0378206611570248,0.00036264645348838296,0.021487603305785086,0.06446280991735531,0.07541818181818184,0.00042903465386083214,0.05371900826446285,0.10413223140495864,0.07408842975206613,0.00040916478546945294,0.05206611570247943,0.10167355371900828,0.07534710743801654,0.0004310843772442506,0.05289256198347103,0.10578512396694217,0.12453388429752067,0.00043318254004111757,0.10165289256198348,0.15454545454545454,0.12525619834710744,0.00041954348761506126,0.10330578512396696,0.15454545454545454,0.1242603305785124,0.0004161388993801151,0.1024586776859504,0.15208677685950409,0.22444380165289257,0.0004353918042779853,0.19915289256198346,0.2528925619834711,0.22403223140495868,0.00042614878761244363,0.1999793388429752,0.25123966942148757,0.22405123966942148,0.0004408904580587291,0.1991735537190083,0.25208677685950415,0.32286198347107437,0.00044254648920039286,0.2975206611570248,0.3512396694214876,0.32369917355371897,0.0004439174814940595,0.2975206611570248,0.35123966942148765,0.3235148760330579,0.0004606846995540386,0.29504132231404956,0.35371900826446284
1230,0.036920325203252044,0.0003602723544208202,0.020304878048780436,0.06260162601626018,0.037323577235772364,0.0003746617254131947,0.020325203252032575,0.06585365853658537,0.037379674796747975,0.00036070937621906926,0.02032520325203252,0.06343495934959342,0.07562601626016262,0.0004315605903867286,0.0536585365853659,0.10569105691056913,0.07486097560975612,0.00041817025104221435,0.05284552845528456,0.1040650406504065,0.07514796747967481,0.00042230681257765084,0.05363821138211376,0.1040650406504065,0.12446991869918698,0.0004299976313161385,0.1016260162601626,0.15449186991869923,0.12444146341463418,0.00042312828047647217,0.10081300813008132,0.15284552845528454,0.12455934959349593,0.0004263603740819725,0.10243902439024388,0.15447154471544716,0.22401869918699188,0.0004324952176083678,0.20079268292682925,0.25365853658536586,0.22382764227642274,0.00040755346533411055,0.20243902439024386,0.25121951219512195,0.22336666666666669,0.00043381784993729125,0.19837398373983742,0.2528455284552845,0.32272032520325206,0.0004423370214202491,0.29835365853658535,0.3536585365853659,0.32389837398373983,0.0004582169124597939,0.2967479674796748,0.3528658536585366,0.3225528455284553,0.000452881797600789,0.2959349593495935,0.3520528455284553
1250,0.037388800000000014,0.0003637520448191462,0.020000000000000018,0.0648,0.03736800000000001,0.0003667073086948912,0.020799999999999985,0.06320000000000003,0.03748160000000002,0.000360265586384174,0.02078,0.06402000000000004,0.07443120000000002,0.000442006149273962,0.052000000000000046,0.10640000000000005,0.0739768,0.0004193510666220811,0.052000000000000005,0.10240000000000005,0.07462560000000001,0.00042448124689904623,0.053599999999999995,0.10322000000000005,0.12449840000000001,0.00042076920534203096,0.10160000000000002,0.15200000000000002,0.12464800000000001,0.00041642505427246553,0.10320000000000001,0.15442000000000006,0.1241264,0.0004363062986323099,0.10160000000000001,0.15282000000000004,0.22378,0.00043645482333548894,0.19999999999999996,0.25360000000000005,0.2237568,0.0004369596176621674,0.19920000000000004,0.25282,0.2239888,0.0004325064350693251,0.19838,0.2527999999999999,0.3225672,0.00042518309564801,0.29679999999999995,0.35122,0.32332320000000003,0.0004433049300662255,0.2976000000000001,0.3536,0.32280400000000004,0.0004384177392785494,0.29838,0.3512
1270,0.03712204724409449,0.00036072949735438956,0.019685039370078816,0.06299212598425197,0.03612440944881891,0.00034520291868239884,0.019685039370078747,0.0622047244094488,0.03683149606299213,0.00034589323794638845,0.01968503937007876,0.06145669291338586,0.07471181102362207,0.00041345876091985166,0.051968503937007915,0.10236220472440949,0.07493779527559057,0.0004251321547969121,0.053543307086614256,0.10551181102362206,0.07420078740157482,0.0004051565874273214,0.051968503937007915,0.10157480314960632,0.12380078740157481,0.00041402946140686877,0.10236220472440949,0.15120078740157478,0.12406535433070867,0.00042562986497801544,0.10157480314960632,0.15275590551181104,0.1248732283464567,0.00043751961654175204,0.10234251968503935,0.1535629921259843,0.2239448818897638,0.00044038399556728077,0.1968503937007874,0.252755905511811,0.223848031496063,0.00041470581832622424,0.20078740157480313,0.2504133858267717,0.22401259842519686,0.0004409488115612224,0.19842519685039373,0.2543307086614173,0.32244409448818895,0.0004121729443441774,0.2976181102362205,0.3511811023622047,0.32269763779527555,0.0004219479881559314,0.2984251968503937,0.34960629921259845,0.32203622047244096,0.0004499766683230156,0.2968503937007874,0.352755905511811
1290,0.037251937984496136,0.00036966535114025883,0.020135658914728672,0.0651356589147287,0.03728062015503877,0.0003763701713699419,0.020155038759689936,0.06434108527131782,0.03655116279069768,0.00035073806982608856,0.019379844961240317,0.06201550387596899,0.0745124031007752,0.00040114623277302585,0.05348837209302326,0.10232558139534886,0.0742387596899225,0.00041854844418635716,0.05271317829457365,0.10389534883720933,0.07400155038759691,0.0004048793108856497,0.05271317829457367,0.1015697674418605,0.12484263565891474,0.0004188031883963414,0.10155038759689927,0.15503875968992242,0.1239922480620155,0.00043074573784053233,0.10155038759689927,0.15195736434108528,0.1241,0.00042276749204153366,0.10155038759689916,0.1542635658914729,0.22268527131782945,0.00043114271605148425,0.19922480620155048,0.2527325581395349,0.22344883720930234,0.00042625464204299515,0.19844961240310077,0.2534883720930232,0.22300930232558142,0.0004318234314889868,0.1992248062015504,0.25116279069767444,0.32238062015503877,0.00044798041243527425,0.29687984496124026,0.3534883720930233,0.3227062015503876,0.00042807775652424555,0.2984302325581395,0.35116279069767437,0.3221581395348837,0.0004314095616432312,0.296124031007752,0.35038759689922483
1310,0.03620687022900765,0.0003506087783658019,0.01984732824427482,0.061087786259542066,0.03639465648854963,0.0003554445412617252,0.01984732824427482,0.0625954198473282,0.036701526717557255,0.00035896851633356166,0.01984732824427482,0.06412213740458017,0.07452137404580153,0.00041669800776782,0.052671755725190894,0.10305343511450377,0.0739496183206107,0.0004152110284084305,0.052671755725190894,0.10305343511450382,0.0744114503816794,0.0004235846624257464,0.0534351145038168,0.10688931297709924,0.12343053435114504,0.0004029138630036179,0.10227099236641218,0.15040076335877864,0.12420076335877864,0.00041589227944279227,0.10076335877862597,0.15118320610687022,0.12418931297709924,0.0004135771826419961,0.10152671755725184,0.151145038167939,0.22323053435114507,0.0004296986083595431,0.1984732824427481,0.2534351145038168,0.22399160305343513,0.0004514482839930599,0.19923664122137408,0.25419847328244277,0.22377480916030534,0.00043897754132083544,0.1984541984732824,0.2534351145038168,0.32183435114503817,0.00043674579149517717,0.2969465648854962,0.34885496183206105,0.3225442748091603,0.0004340849445711744,0.29770992366412213,0.35343511450381676,0.32214885496183204,0.00043376895786801013,0.2976908396946565,0.35190839694656484
1330,0.03643684210526317,0.00034797709884637495,0.020300751879699264,0.06165413533834588,0.036845112781954896,0.00036772004135643676,0.020300751879699264,0.06392857142857143,0.03664962406015039,0.00036656286665083065,0.01954887218045115,0.06392857142857143,0.07338045112781956,0.0003805469202035742,0.054135338345864675,0.10077067669172933,0.07381278195488723,0.0004133820890670558,0.05338345864661653,0.1037593984962406,0.07452406015037595,0.0004176662201440577,0.0518796992481203,0.10300751879699244,0.12262255639097745,0.00040401974006592264,0.09924812030075192,0.15112781954887217,0.12389473684210528,0.0004282098144322138,0.10150375939849621,0.15189849624060153,0.123106015037594,0.0003989458190110549,0.10225563909774436,0.15037593984962405,0.22236616541353385,0.00040759152297535335,0.19847744360902256,0.24962406015037597,0.2230308270676692,0.00041953821852104475,0.19998120300751876,0.2534022556390978,0.22305488721804512,0.00041829584757589413,0.20073308270676693,0.2518796992481203,0.3224714285714286,0.0004196079422416991,0.29772556390977445,0.35037593984962406,0.3217082706766918,0.00043224786004435656,0.2969924812030076,0.34813909774436097,0.32177969924812033,0.00043555547099267966,0.2962406015037594,0.3496428571428572
1350,0.03595555555555556,0.00035144655448795777,0.01925925925925928,0.06150000000000008,0.03597481481481482,0.00035035968925803564,0.01925925925925928,0.06148148148148147,0.03623851851851853,0.0003693337482121829,0.01851851851851849,0.06372222222222224,0.07409037037037038,0.0004080984328416554,0.053333333333333344,0.10222222222222221,0.07428888888888889,0.00041126133401530647,0.05407407407407408,0.10370370370370369,0.07328000000000001,0.00040606602565248633,0.05185185185185193,0.1007407407407408,0.1230725925925926,0.0004154324968850055,0.10072222222222223,0.15112962962962964,0.12260222222222222,0.00040800711566337466,0.1007407407407408,0.14962962962962967,0.1232014814814815,0.0003957162273928878,0.1022037037037037,0.15037037037037038,0.2229266666666667,0.0004110934915127141,0.19998148148148143,0.2511111111111111,0.22263259259259258,0.0004158071372773702,0.19998148148148145,0.2503703703703704,0.22261407407407408,0.00042226908845231515,0.19925925925925925,0.2518518518518519,0.32186592592592594,0.0004333820428090241,0.29774074074074075,0.35037037037037033,0.32244814814814815,0.00041713576496928736,0.2970370370370371,0.35037037037037033,0.32176444444444446,0.000416024365849886,0.29629629629629634,0.34814814814814815
1370,0.0359182481751825,0.0003462468996634252,0.01897810218978102,0.0613138686131387,0.035874452554744536,0.00035252326659986896,0.019708029197080312,0.061332116788321164,0.03577810218978103,0.00035600810197907465,0.01897810218978102,0.062043795620437936,0.07366569343065694,0.00039319840259076957,0.052554744525547425,0.10072992700729921,0.07289124087591242,0.00040295172796142164,0.05182481751824819,0.1021897810218978,0.07391240875912411,0.0003913360788378165,0.05255474452554744,0.10074817518248179,0.12258905109489052,0.00037952592440406807,0.1021897810218978,0.14673357664233577,0.12348394160583942,0.00041763463581031906,0.10145985401459855,0.15182481751824822,0.12310000000000001,0.0004069807955300108,0.10145985401459856,0.15184306569343073,0.22246058394160584,0.0004040546416450499,0.19927007299270072,0.2503649635036496,0.2226007299270073,0.0004238134695531382,0.19854014598540148,0.25038321167883215,0.22254671532846718,0.00043560856781507093,0.19854014598540148,0.25182481751824815,0.3215890510948905,0.00040148148820513775,0.298521897810219,0.3474635036496351,0.3215394160583942,0.00041219283140608577,0.2992700729927007,0.35038321167883213,0.3219160583941606,0.00041225005301963455,0.297080291970803,0.34748175182481755
1390,0.03564388489208634,0.0003364389636623699,0.020143884892086295,0.05971223021582733,0.03544964028776979,0.00034575538921024324,0.01942446043165469,0.05973021582733816,0.0354064748201439,0.000334383666033245,0.01942446043165469,0.060431654676258995,0.07280071942446044,0.0003966317627095108,0.05179856115107917,0.10001798561151078,0.07338992805755395,0.0004116889256516749,0.05179856115107917,0.1028956834532374,0.07288561151079137,0.0003891367184800248,0.0525179856115108,0.09999999999999998,0.12306474820143884,0.0003959903122551254,0.10215827338129496,0.15037769784172667,0.12322374100719426,0.00039759998670955147,0.10143884892086331,0.15323741007194247,0.12364172661870504,0.000390114506513973,0.10287769784172662,0.15107913669064754,0.22246474820143886,0.00042058879487371725,0.19928057553956835,0.2525179856115108,0.2221719424460432,0.0004032657711122274,0.19856115107913674,0.24821942446043171,0.2232179856115108,0.00041540135936125633,0.19926258992805757,0.25107913669064746,0.32189568345323744,0.0004075796646458623,0.2985611510791367,0.3489208633093525,0.32163165467625904,0.0004185194524313705,0.2978417266187051,0.3482014388489209,0.32141007194244603,0.00040334680469579124,0.29784172661870506,0.34820143884892085
1410,0.035376595744680855,0.000352802697868379,0.019858156028368712,0.06312056737588653,0.035079432624113484,0.00033648551336725883,0.019148936170212738,0.05886524822695033,0.03545957446808511,0.00034729025829376516,0.019148936170212738,0.0617021276595745,0.07269858156028369,0.00038953389379499593,0.052482269503546106,0.09859929078014186,0.07264113475177306,0.0003935845607969916,0.053173758865248194,0.10212765957446812,0.07353049645390072,0.0003936319493459343,0.053191489361702135,0.10072695035460995,0.12293971631205673,0.00040621525200407334,0.10212765957446807,0.15035460992907804,0.12344184397163122,0.0004084194015154497,0.10212765957446812,0.15390070921985816,0.12269007092198583,0.0003977575911255098,0.10070921985815606,0.14895390070921985,0.2222985815602837,0.00040523273154814124,0.2,0.250354609929078,0.2227808510638298,0.00041790660388083266,0.19929078014184398,0.25039007092198584,0.2223950354609929,0.0004143710320022197,0.19858156028368792,0.24964539007092196,0.3214390070921986,0.0004184930533068465,0.29645390070921984,0.34893617021276596,0.3218567375886526,0.0004180321962551801,0.29787234042553196,0.3489539007092198,0.3217673758865249,0.0004106195235399685,0.2978723404255319,0.349645390070922
1430,0.03499370629370631,0.00033091278707557647,0.01958041958041956,0.05944055944055937,0.035191608391608405,0.00033685181637690324,0.019562937062937047,0.060839160839160855,0.03551258741258742,0.000342820169133657,0.01958041958041956,0.06153846153846154,0.07316363636363638,0.0003985961940008119,0.05244755244755245,0.10069930069930066,0.07302797202797202,0.0003969523718825894,0.05174825174825176,0.10141608391608396,0.07301888111888112,0.0003924479368989247,0.05244755244755245,0.10071678321678328,0.12281328671328672,0.0004067437177682631,0.10139860139860146,0.1503496503496503,0.12283986013986015,0.0003872514494982688,0.10347902097902095,0.14965034965034962,0.12254265734265735,0.0003855946505818778,0.10139860139860135,0.14755244755244756,0.2225055944055944,0.00042353863457703675,0.19930069930069927,0.25244755244755246,0.22191818181818185,0.00041481750285512223,0.19790209790209792,0.2510664335664336,0.22226573426573426,0.00040862854263793764,0.19860139860139864,0.24895104895104897,0.32125104895104895,0.0003967294619708305,0.2979020979020979,0.34547202797202803,0.32129510489510493,0.0003997936668567328,0.296486013986014,0.34685314685314683,0.321220979020979,0.00041375345147141184,0.2951048951048951,0.3489510489510489
1450,0.03488827586206898,0.0003440786150050123,0.018620689655172495,0.060689655172413814,0.03527103448275863,0.00034241018719361046,0.01931034482758623,0.06068965517241376,0.03508344827586207,0.00034388076078772825,0.018620689655172495,0.06068965517241376,0.07270068965517243,0.000397148315586155,0.053086206896551656,0.09931034482758622,0.07307103448275865,0.00038789111342920946,0.05241379310344828,0.0993275862068966,0.07291241379310345,0.00038691746579777234,0.053086206896551656,0.09999999999999998,0.12226275862068967,0.0003946620767510551,0.10137931034482761,0.14896551724137924,0.1227289655172414,0.0003830260678589692,0.10136206896551724,0.14827586206896548,0.12166896551724139,0.0003901288555701092,0.1006896551724138,0.1489655172413793,0.22211310344827587,0.00039138886573538274,0.20067241379310344,0.24896551724137927,0.22182620689655175,0.00041323705693214417,0.1972413793103449,0.2476034482758621,0.22190689655172416,0.000394628138270649,0.19931034482758622,0.24760344827586198,0.32134896551724135,0.00038870603703500733,0.2993103448275862,0.34620689655172415,0.3207048275862069,0.00041442515901148714,0.29724137931034483,0.34827586206896555,0.32115724137931034,0.00040160049209399284,0.29860344827586205,0.3469137931034483
1470,0.03526122448979593,0.00033057626171627204,0.019047619047619063,0.058503401360544216,0.034712244897959196,0.00032361408208473783,0.01904761904761905,0.05715986394557823,0.035254421768707495,0.00034724515189241736,0.019047619047619035,0.061224489795918435,0.07252721088435377,0.00040308167052069454,0.05170068027210885,0.09863945578231298,0.07290748299319728,0.0003834608057962015,0.05238095238095238,0.09863945578231292,0.07278639455782313,0.00038610468918093716,0.053061224489796,0.10068027210884356,0.12215986394557825,0.00039203774812057507,0.10066326530612245,0.1496598639455783,0.12292380952380952,0.0003978602416981738,0.10136054421768709,0.1510374149659864,0.1222374149659864,0.00038212999522468086,0.10270408163265306,0.1483163265306123,0.22207823129251703,0.00041549148059446606,0.19930272108843536,0.2503401360544218,0.22185646258503403,0.0004029963794689769,0.1986394557823129,0.2496598639455782,0.22188843537414965,0.0004267668456839553,0.19795918367346943,0.25034013605442174,0.3214034013605442,0.0004270780426126148,0.29659863945578235,0.34899659863945587,0.3216333333333333,0.0004200076221933828,0.29659863945578235,0.3496598639455782,0.3210891156462585,0.00040621278098764796,0.2972619047619047,0.34761904761904766
1490,0.034540268456375846,0.0003317440269434958,0.018791946308724827,0.05906040268456375,0.03521275167785236,0.0003290954884650725,0.01946308724832216,0.05773489932885911,0.03441342281879196,0.0003311148691045917,0.018791946308724827,0.059060402684563695,0.07282013422818792,0.00039222865137618617,0.05234899328859055,0.0993456375838927,0.07246241610738255,0.0003791781407807445,0.05234899328859066,0.09798657718120807,0.07203087248322149,0.00037706019540357095,0.052348993288590606,0.09934563758389264,0.12190000000000001,0.0003715122844976473,0.10268456375838927,0.1483221476510067,0.12256040268456377,0.0004006431106257265,0.10201342281879197,0.15100671140939598,0.12262617449664431,0.00040570125347294864,0.10065436241610735,0.14901006711409395,0.22160872483221478,0.0004048076008780709,0.1979865771812081,0.24632550335570474,0.22155838926174495,0.00039866560788408034,0.1993288590604027,0.24765100671140938,0.22085503355704697,0.00037998852991152855,0.1993120805369127,0.24498322147651008,0.3209093959731544,0.000394386704408792,0.29597315436241617,0.34496644295302015,0.3214791946308725,0.00040831749581810164,0.2973154362416108,0.348993288590604,0.3210489932885906,0.00039490325967482575,0.2973154362416107,0.34630872483221475
1510,0.034278807947019874,0.0003243341420978239,0.018543046357615944,0.05697019867549676,0.03354768211920531,0.00032076092109786417,0.01788079470198678,0.05697019867549671,0.03490794701986756,0.00034873745842901665,0.018543046357615944,0.059619205298013254,0.0719245033112583,0.0003824159040783157,0.05165562913907286,0.09802980132450331,0.07303311258278147,0.0003953747921584007,0.052980132450331174,0.10066225165562914,0.07211523178807948,0.00036068427905229115,0.052980132450331174,0.09602649006622516,0.12206357615894041,0.0003924148451117999,0.10066225165562917,0.14839403973509926,0.12199337748344372,0.00038482552009734024,0.10198675496688742,0.147682119205298,0.12242185430463577,0.00038722666929940345,0.10198675496688742,0.14900662251655633,0.22141059602649008,0.0003900971867742632,0.19932119205298013,0.24768211920529803,0.22188079470198677,0.0003893645934913093,0.1986754966887417,0.24834437086092717,0.22216556291390732,0.0004072493708083499,0.1993377483443709,0.2490066225165563,0.32085629139072847,0.0003972260977691188,0.2986754966887417,0.3457119205298013,0.320617880794702,0.00039170108275759835,0.2986589403973509,0.34701986754966885,0.32063509933774836,0.0003974005536470093,0.2980132450331126,0.34703642384105954
1530,0.034539215686274514,0.0003271628900689586,0.018954248366013088,0.05818627450980397,0.03404313725490196,0.0003298908225251907,0.01830065359477124,0.058169934640522836,0.03434771241830066,0.0003324864778073874,0.018300653594771288,0.05882352941176472,0.07165032679738562,0.00038221960770083935,0.052287581699346414,0.09805555555555552,0.07233006535947713,0.0003757899122680062,0.05359477124183006,0.09999999999999998,0.07289607843137255,0.0003825498719805807,0.05294117647058827,0.09870915032679735,0.12218823529411765,0.00038291536118863293,0.10196078431372549,0.1496732026143791,0.1217372549019608,0.0003844400927183834,0.10065359477124183,0.14705882352941174,0.12142091503267974,0.00039160632047638297,0.10130718954248366,0.14903594771241838,0.22067647058823534,0.00038434127361614717,0.19934640522875816,0.24576797385620916,0.22156535947712422,0.00038138219010079854,0.19934640522875818,0.24707516339869282,0.22213790849673204,0.00039789751170925437,0.19934640522875813,0.24838235294117647,0.32088235294117645,0.0003805979445774046,0.2986928104575164,0.34446078431372545,0.3199960784313725,0.00039352575986794725,0.29803921568627445,0.3457843137254901,0.3203503267973856,0.00038405730785236316,0.29738562091503273,0.3451307189542483
1550,0.03453741935483872,0.00033382508249043787,0.018709677419354837,0.05935483870967745,0.03464516129032259,0.0003281167875727439,0.01870967741935492,0.06,0.03360645161290323,0.00033524179225704676,0.01870967741935481,0.06066129032258065,0.07188387096774196,0.00037612930309816484,0.052903225806451626,0.09870967741935488,0.0723683870967742,0.00039038383891406897,0.05288709677419351,0.1,0.07162387096774193,0.00036856335202994336,0.05225806451612905,0.09612903225806452,0.12173806451612905,0.0003956298264642089,0.10129032258064519,0.15032258064516127,0.1221709677419355,0.000391635896262483,0.10193548387096774,0.1496935483870968,0.12190000000000001,0.00039799525278703024,0.10064516129032264,0.1490483870967742,0.22070903225806454,0.0003898944180151121,0.19870967741935483,0.24517741935483878,0.22135612903225807,0.00039806414193754787,0.19870967741935486,0.24903225806451618,0.221481935483871,0.00037470494038100956,0.20064516129032262,0.24711290322580654,0.32038193548387095,0.0003930502901285182,0.2974193548387097,0.3445161290322581,0.32045096774193554,0.00038464159397489116,0.29677419354838713,0.3464516129032258,0.3206709677419355,0.00038512981486496105,0.29870967741935484,0.3445161290322581
1570,0.03404904458598726,0.0003253331101145919,0.01847133757961783,0.0573248407643312,0.0339859872611465,0.00034675443086548403,0.018471337579617837,0.059235668789808904,0.033012738853503185,0.0003266081792761894,0.017834394904458595,0.05796178343949043,0.07224012738853502,0.0003680189252039477,0.053503184713375784,0.09808917197452227,0.07195031847133758,0.0003876920180154749,0.05222929936305733,0.0993789808917197,0.07195286624203821,0.0003765480647999721,0.05222929936305731,0.09746815286624205,0.12148853503184713,0.0003722816605917543,0.10127388535031849,0.1471337579617834,0.12113248407643314,0.0003710581667714533,0.10125796178343947,0.1477866242038216,0.12114458598726116,0.00037111719360462394,0.10191082802547768,0.14840764331210193,0.2215363057324841,0.0003980668718529701,0.19936305732484078,0.24778662420382164,0.22122101910828024,0.000388146337298353,0.19936305732484083,0.24713375796178338,0.22108726114649682,0.00038895688670883275,0.1987101910828025,0.2464968152866242,0.32052866242038214,0.0004098592068268481,0.2980891719745223,0.3484076433121019,0.3201235668789809,0.0003939446409022738,0.2987261146496815,0.34522292993630577,0.32012611464968155,0.0003805130348598842,0.2987261146496815,0.3445859872611464
1590,0.03369496855345912,0.0003300165545450227,0.01822327044025157,0.05723270440251571,0.03415786163522013,0.0003172285470550958,0.018238993710691848,0.05660377358490565,0.034492452830188675,0.00032608541667918095,0.019481132075471697,0.0591194968553459,0.07183333333333333,0.0003532947565009357,0.052201257861635236,0.09496855345911948,0.07173899371069183,0.0003700053409460187,0.05283018867924527,0.09559748427672954,0.07225283018867924,0.0003732078864362862,0.053459119496855334,0.09685534591194966,0.1219383647798742,0.00038637113499907734,0.10125786163522013,0.14970125786163524,0.12167924528301888,0.0003906611906335514,0.10125786163522012,0.14905660377358487,0.12211823899371069,0.00037690271579825924,0.10251572327044023,0.1484276729559748,0.22116415094339623,0.0003870270203926537,0.2,0.24654088050314468,0.22135723270440252,0.0003847774535373075,0.20062893081761013,0.24844339622641504,0.2208138364779874,0.0003826553517303527,0.19937106918238995,0.24718553459119502,0.32061761006289313,0.00039271095182490925,0.2987421383647799,0.3471698113207547,0.3199270440251572,0.00040580245206484327,0.29622641509433967,0.3459276729559749,0.31963773584905664,0.0003758022737321231,0.2987421383647799,0.34466981132075475
1610,0.033190062111801255,0.00031874385463137274,0.01801242236024847,0.05529503105590059,0.0335385093167702,0.00033778356512886154,0.017391304347826098,0.05900621118012417,0.033775776397515535,0.00032074116853892976,0.01861801242236023,0.05776397515527948,0.07169378881987577,0.0003702791085264305,0.052173913043478265,0.0962888198757764,0.07179937888198759,0.00036992012620423406,0.05279503105590062,0.09813664596273297,0.07221304347826087,0.00038853756054554715,0.05093167701863355,0.09999999999999998,0.12152236024844722,0.00038218891973065713,0.10122670807453417,0.1484472049689441,0.12125465838509317,0.00037748493116112263,0.10248447204968944,0.14782608695652166,0.1220913043478261,0.0003670722197283088,0.10248447204968944,0.14658385093167703,0.2207273291925466,0.00038848762696482226,0.19875776397515532,0.24720496894409938,0.22132049689440997,0.0003951230450769737,0.19812111801242235,0.24720496894409938,0.22087329192546581,0.0003748100654030887,0.20062111801242233,0.246583850931677,0.31974347826086963,0.0003845553035809949,0.29751552795031055,0.3435093167701863,0.319816149068323,0.0003877261513019235,0.2981366459627329,0.34409937888198755,0.3198304347826087,0.00038889016127417595,0.29812111801242236,0.3459782608695653
1630,0.033616564417177926,0.00032937485122813725,0.01717791411042946,0.05707055214723925,0.03332576687116565,0.0003263543845104365,0.017776073619631905,0.05645705521472392,0.03375521472392638,0.00032359434772962165,0.018404907975460127,0.058282208588956996,0.0717993865030675,0.0003659537376555669,0.05276073619631905,0.09631901840490797,0.07143619631901842,0.00036012274541867366,0.05214723926380371,0.09449386503067489,0.07196441717791412,0.00036663509852732907,0.05276073619631905,0.09693251533742325,0.12123006134969326,0.0003788681832587724,0.10061349693251542,0.14785276073619635,0.12118711656441718,0.000363520553645745,0.10061349693251542,0.14478527607361963,0.12216073619631904,0.00037047279844356577,0.10122699386503067,0.14662576687116563,0.2210527607361963,0.00038088703646274184,0.20000000000000007,0.2466257668711656,0.2204883435582822,0.0003788702760162296,0.1999846625766871,0.245398773006135,0.2208239263803681,0.0003688383152705568,0.2006134969325154,0.2466257668711656,0.31992453987730063,0.0003909817551915985,0.2975306748466257,0.34602760736196325,0.3201282208588957,0.0003844728352007289,0.2969325153374234,0.3448006134969326,0.31992085889570554,0.00039351923719289065,0.29815950920245404,0.345398773006135
1650,0.03357030303030304,0.00032305944450920575,0.01878787878787879,0.056363636363636394,0.033706666666666676,0.0003308650101512126,0.018181818181818188,0.05818181818181817,0.03370969696969698,0.00031378926235091516,0.018787878787878798,0.056984848484848506,0.07133151515151516,0.0003647666436107719,0.053333333333333344,0.09577272727272726,0.07080242424242425,0.00036418146220253416,0.052121212121212124,0.09575757575757576,0.0711230303030303,0.0003536522776372496,0.05272727272727273,0.09454545454545454,0.12101575757575758,0.00036991029789146685,0.10181818181818181,0.14425757575757578,0.12138,0.00038072904300955003,0.10119696969696969,0.14728787878787877,0.1218260606060606,0.00037526959185188555,0.10303030303030303,0.1484848484848485,0.22073757575757577,0.0003798693747599823,0.19999999999999996,0.24484848484848487,0.22166909090909093,0.0003837231719270752,0.20059090909090904,0.2466666666666667,0.22043454545454547,0.00037293936639486494,0.20060606060606062,0.2460757575757576,0.31973636363636365,0.0003593337914338536,0.29939393939393943,0.34424242424242424,0.31984606060606063,0.00037599619616522097,0.29816666666666664,0.34424242424242424,0.3196745454545455,0.00037093941064244375,0.2975757575757576,0.3442575757575758
1670,0.0332119760479042,0.0003216294720666569,0.017964071856287428,0.056886227544910184,0.03327784431137725,0.000323778214312112,0.018562874251497025,0.05809880239520955,0.033588622754491024,0.00031368603724696536,0.018562874251496997,0.05568862275449099,0.07131257485029942,0.0003555969710898169,0.05269461077844311,0.09464071856287427,0.07106407185628744,0.00035361672428929023,0.05329341317365277,0.09462574850299406,0.07138622754491018,0.0003625031502261223,0.05329341317365269,0.09640718562874251,0.12105808383233534,0.00037446661371414857,0.1011826347305389,0.1473053892215569,0.12117125748502995,0.0003664189773689719,0.10239520958083836,0.1467065868263473,0.12012634730538924,0.0003572555812015081,0.10000000000000009,0.1461077844311377,0.22040359281437127,0.0003828231556745913,0.19880239520958085,0.2449251497005988,0.22043113772455092,0.00037221047090350905,0.19940119760479047,0.24610778443113773,0.21979221556886228,0.0003602851275861138,0.19880239520958085,0.24610778443113768,0.3194580838323353,0.00037481671368201305,0.29700598802395206,0.3425149700598803,0.32034670658682635,0.0003843502393798739,0.29880239520958085,0.346122754491018,0.31967185628742517,0.00038487635122895416,0.2976047904191617,0.3449101796407186
1690,0.03254852071005918,0.0003056588409492673,0.01834319526627226,0.056227810650887514,0.03278461538461539,0.0003232814975658431,0.017751479289940808,0.056819526627218966,0.03351656804733729,0.0003323680069149384,0.01832840236686387,0.05798816568047338,0.07097514792899409,0.00035510425617494597,0.053254437869822535,0.09646449704142009,0.07133076923076925,0.0003540863647503845,0.05325443786982249,0.09585798816568047,0.07133905325443789,0.00035218400219588504,0.052662721893491124,0.09644970414201187,0.12087573964497042,0.00036396928189507267,0.10177514792899411,0.14615384615384613,0.12068402366863908,0.00036179641865003484,0.10118343195266277,0.1443786982248521,0.12092958579881657,0.00036449166397122787,0.10118343195266274,0.14556213017751485,0.21991597633136095,0.0003807318947626967,0.19940828402366872,0.2473520710059172,0.22060118343195267,0.0003726894077461055,0.1994082840236686,0.2455621301775148,0.22022544378698225,0.0003779459119512159,0.1994082840236686,0.2455621301775148,0.31960355029585796,0.00038546718306774414,0.29702662721893497,0.34500000000000003,0.3190976331360947,0.0003765277544250208,0.29704142011834317,0.344378698224852,0.3195201183431952,0.00037884926989876534,0.29702662721893486,0.34437869822485206
1710,0.03245964912280703,0.0003124928137787363,0.017543859649122806,0.057309941520467866,0.03304853801169592,0.00031987985182563836,0.018114035087719284,0.05615497076023391,0.03261286549707603,0.00032069874343992926,0.018128654970760244,0.0567251461988304,0.07066783625730995,0.00035606773175535434,0.05261695906432743,0.095906432748538,0.0711485380116959,0.00036000984529174025,0.05204678362573101,0.09473684210526312,0.07093742690058481,0.0003606815356163971,0.052631578947368474,0.09650584795321644,0.12112573099415207,0.00035107488620824393,0.10292397660818714,0.14619883040935672,0.12115087719298248,0.0003690090656776437,0.10116959064327491,0.14502923976608184,0.12065438596491228,0.00036400898926607,0.10058479532163744,0.14444444444444443,0.21994619883040933,0.0003711931499655102,0.19883040935672514,0.24561403508771928,0.21952690058479532,0.00036300268383743624,0.1994005847953216,0.2427046783625731,0.22017368421052635,0.0003611030755458344,0.20058479532163742,0.24502923976608193,0.31988713450292405,0.00037131330485987325,0.29823099415204685,0.34269005847953216,0.3201040935672515,0.00037307287944926033,0.2970760233918129,0.34445906432748535,0.31937134502923975,0.0003650345667853844,0.2982163742690058,0.3450438596491228
1730,0.03297630057803469,0.00031398280717122523,0.018497109826589586,0.05549132947976876,0.032741040462427755,0.00031955200786943294,0.01791907514450867,0.05549132947976876,0.03274335260115608,0.0003131337950667936,0.01791907514450869,0.05491329479768786,0.07056820809248555,0.00036024339928873386,0.052023121387283267,0.09595375722543353,0.07107514450867053,0.00036572959386643196,0.051445086705202314,0.09595375722543353,0.07068323699421968,0.0003584332365172873,0.052023121387283267,0.09653179190751449,0.12123294797687861,0.000373169847481672,0.10115606936416185,0.1468208092485549,0.12036127167630059,0.00034582337656793887,0.10115606936416188,0.1433526011560693,0.1209849710982659,0.0003688779991525963,0.10173410404624278,0.14510115606936416,0.22008265895953757,0.0003751512629615281,0.19998554913294794,0.2445231213872833,0.21980578034682083,0.0003539315455204627,0.19998554913294794,0.24277456647398843,0.22056589595375722,0.00036632232888889207,0.19998554913294794,0.2445231213872833,0.31935895953757226,0.0003704695878060984,0.29768786127167635,0.34508670520231216,0.31984277456647403,0.00037976837440439415,0.2971098265895954,0.3439450867052023,0.319449710982659,0.0003694743522307743,0.29826589595375724,0.3427745664739884
1750,0.032710285714285726,0.00031508988079581145,0.018285714285714294,0.056571428571428606,0.032896571428571435,0.00032075743283433605,0.01827142857142853,0.055999999999999994,0.03256857142857143,0.00032471218219613,0.017714285714285738,0.05885714285714283,0.07101142857142859,0.0003493887125716463,0.052557142857142865,0.09488571428571427,0.0709617142857143,0.0003641159440992359,0.052000000000000046,0.09544285714285712,0.07125885714285715,0.000361786786072316,0.053142857142857144,0.09487142857142859,0.12062400000000001,0.00035012439023818394,0.10228571428571431,0.14457142857142857,0.12045828571428573,0.00035667141015415286,0.10114285714285715,0.14514285714285718,0.12044628571428574,0.00035258103656681563,0.10112857142857143,0.14457142857142852,0.21998514285714288,0.00037369287443731326,0.19884285714285713,0.24399999999999994,0.22063257142857143,0.0003665851702597929,0.19885714285714284,0.24514285714285716,0.21998,0.0003767437080241972,0.1982857142857143,0.24628571428571427,0.31927942857142855,0.00037839850902945867,0.2977142857142857,0.3434571428571429,0.318956,0.00037350728793843197,0.29714285714285715,0.34287142857142855,0.31893257142857145,0.00037016674023856354,0.29828571428571427,0.3434285714285714
1770,0.03227175141242939,0.0003075765273293507,0.017499999999999984,0.05538135593220341,0.03205084745762713,0.0003175588730520303,0.017514124293785294,0.05536723163841806,0.03250790960451978,0.0003166204462594696,0.01807909604519775,0.05538135593220347,0.07068926553672317,0.00035134354163945855,0.051977401129943535,0.0954802259887006,0.07112429378531075,0.0003584363548982625,0.05254237288135594,0.09548022598870065,0.0707090395480226,0.0003520663980041636,0.05254237288135599,0.096045197740113,0.12009096045197741,0.0003422195710271701,0.10169491525423735,0.14237288135593218,0.12048757062146893,0.00036828478184427094,0.10112994350282486,0.14576271186440676,0.12027514124293787,0.00035251591081538993,0.10112994350282489,0.1446327683615819,0.22001073446327685,0.0003780362590027626,0.19942090395480228,0.24632768361581925,0.21977966101694918,0.00037113330434511297,0.1983050847457627,0.24295197740113003,0.22005423728813558,0.0003653887938668529,0.1994350282485876,0.24576271186440674,0.31912994350282486,0.0003510809900626558,0.29774011299435027,0.34237288135593225,0.3196881355932204,0.0003700888397459142,0.29829096045197734,0.3446327683615819,0.31921807909604527,0.00036874686868375886,0.2977401129943503,0.3440819209039548
1790,0.032173743016759786,0.0003071426800043803,0.017877094972067076,0.055865921787709494,0.03227765363128493,0.000305700806790871,0.018435754189944142,0.05530726256983243,0.03247765363128493,0.0003107703385277341,0.018435754189944132,0.05643854748603359,0.07080782122905029,0.00034059761521372035,0.05251396648044693,0.09275139664804474,0.07036815642458101,0.00034860814426305314,0.05251396648044693,0.09385474860335197,0.07037877094972067,0.00036072450514084466,0.053058659217877016,0.09441340782122909,0.1202223463687151,0.00034846180331365973,0.10223463687150838,0.14525139664804465,0.12060558659217878,0.00035623502216408545,0.10166201117318431,0.1452513966480447,0.12015363128491621,0.00034786624643672547,0.10167597765363134,0.1435754189944134,0.22017430167597765,0.00035147136422021075,0.20055865921787708,0.24191340782122908,0.21994748603351957,0.0003587618694204889,0.20054469273743014,0.24357541899441343,0.22005921787709498,0.0003601436183580042,0.2011033519553072,0.24526536312849154,0.3187301675977654,0.00036216612249395354,0.29776536312849167,0.3436033519553073,0.3187385474860335,0.0003701678149878185,0.29776536312849167,0.3424581005586592,0.31882011173184355,0.00036324769570451654,0.29720670391061454,0.3435754189944134
1810,0.032307734806629844,0.00031014539334505006,0.017679558011049756,0.05526243093922653,0.031888950276243104,0.0003241282651482414,0.016574585635359185,0.05470994475138127,0.03269779005524862,0.0003265566683055299,0.017127071823204443,0.05745856353591161,0.0705011049723757,0.00035007665028587533,0.05248618784530386,0.09448895027624318,0.07060994475138122,0.0003493020714984541,0.05248618784530387,0.09447513812154695,0.07034475138121547,0.0003490349304312285,0.05303867403314917,0.09558011049723752,0.12006740331491712,0.00036382966015011884,0.1005524861878453,0.14587016574585634,0.11998176795580112,0.0003483900755549733,0.1011049723756906,0.14366022099447515,0.11985524861878455,0.0003534795652187362,0.1011049723756906,0.14364640883977903,0.2195022099447514,0.00036218887633030286,0.19889502762430944,0.24201657458563536,0.21976243093922654,0.0003608397499337066,0.19944751381215475,0.24364640883977906,0.21903701657458566,0.0003705918571126323,0.19889502762430938,0.2458563535911602,0.3188950276243094,0.0003512779384772431,0.29943370165745853,0.3425414364640884,0.31879779005524866,0.0003671165577893913,0.2966850828729283,0.34530386740331487,0.318975138121547,0.00037462872548519243,0.2983425414364641,0.34366022099447513
1830,0.03215300546448088,0.00030836470000942596,0.01748633879781425,0.05519125683060111,0.03132021857923498,0.00030167345421542577,0.01748633879781425,0.054112021857923534,0.03170109289617487,0.0002960711962369533,0.01748633879781425,0.05355191256830605,0.07009890710382516,0.0003553942345722841,0.05245901639344263,0.09453551912568303,0.0703415300546448,0.00034830124539693706,0.05191256830601099,0.09509562841530057,0.07059016393442624,0.00034302825908777516,0.05299180327868852,0.09618852459016398,0.11928743169398907,0.0003478474065833641,0.10109289617486339,0.14318306010928966,0.11987759562841532,0.0003436616062826296,0.10109289617486339,0.1448087431693989,0.12079945355191256,0.00036284891400123194,0.10271857923497266,0.14699453551912567,0.2189513661202186,0.00036060055286764303,0.19889344262295075,0.24262295081967214,0.21980874316939888,0.0003793788413510479,0.1989071038251366,0.2453688524590164,0.2200169398907104,0.00035841039424051624,0.2005327868852459,0.24316939890710387,0.31863497267759566,0.0003389407068312485,0.298360655737705,0.3415300546448087,0.3189032786885246,0.00037316751393998745,0.29780054644808746,0.34426229508196715,0.3186874316939891,0.00034552574756041473,0.298360655737705,0.34154371584699456
1850,0.031838378378378385,0.0003006662159914141,0.017297297297297287,0.05406756756756756,0.032069189189189204,0.00031221447275942905,0.017297297297297343,0.05567567567567566,0.032087567567567574,0.0003078810815448545,0.017283783783783774,0.05459459459459459,0.07008810810810812,0.000344182526645632,0.051891891891891896,0.0935405405405405,0.06992324324324327,0.00035551314959336223,0.05189189189189192,0.09405405405405409,0.0701118918918919,0.0003487200204954262,0.05189189189189192,0.09243243243243249,0.12007351351351353,0.0003444399422102304,0.1016216216216217,0.14486486486486488,0.11999891891891892,0.0003505790433503093,0.1010810810810811,0.14378378378378381,0.11950972972972973,0.00035147987676699676,0.10054054054054054,0.14378378378378376,0.22028324324324325,0.00036088486461961224,0.19997297297297298,0.24433783783783777,0.2190135135135135,0.0003592582672497888,0.19945945945945942,0.24324324324324323,0.21979567567567568,0.0003593082262512975,0.2,0.2437837837837838,0.3178502702702703,0.0003591491987308259,0.2967567567567568,0.34054054054054056,0.3183308108108108,0.00035798758476371416,0.2978378378378379,0.3405675675675675,0.31901729729729733,0.00034869138770223044,0.29945945945945945,0.3416351351351351
1870,0.03157967914438504,0.00030843506449618717,0.01711229946524065,0.053475935828877,0.031518716577540115,0.0003014981951490516,0.017098930481283404,0.052941176470588214,0.03185454545454547,0.0003181532083202446,0.016577540106951894,0.05561497326203213,0.0697288770053476,0.0003428109910593537,0.052927807486631014,0.09306149732620328,0.0703957219251337,0.0003398159907183393,0.05240641711229946,0.09359625668449201,0.07029304812834225,0.00032648451009310137,0.053462566844919776,0.09199197860962571,0.12068609625668451,0.00035804717123944397,0.10053475935828882,0.14545454545454548,0.1193433155080214,0.00033973680461326,0.10106951871657754,0.14171122994652408,0.12003155080213904,0.00034122234636688094,0.10160427807486631,0.14331550802139037,0.2195764705882353,0.0003501040403578396,0.2005347593582888,0.24331550802139035,0.2193850267379679,0.0003516708503170684,0.19946524064171123,0.24279411764705883,0.21964598930481283,0.00034962090760209724,0.20000000000000004,0.24278074866310162,0.3189058823529412,0.00036303093101665106,0.299451871657754,0.34279411764705886,0.31846203208556145,0.00037504870314037037,0.29679144385026746,0.3449197860962566,0.3182657754010695,0.0003480268401872502,0.2978475935828877,0.339572192513369
1890,0.03156560846560847,0.00030508929734780825,0.01746031746031751,0.05343915343915345,0.031831216931216946,0.0003021656138285848,0.016931216931216964,0.05451058201058199,0.0322,0.00031419416231359844,0.01693121693121702,0.055555555555555525,0.07000529100529101,0.00034450655486217765,0.0518386243386243,0.09260582010582012,0.07027089947089948,0.0003377643586209806,0.05291005291005291,0.09312169312169316,0.06945396825396827,0.0003329535806803604,0.05343915343915345,0.09417989417989414,0.11991851851851854,0.00034485727805931706,0.10158730158730167,0.14391534391534389,0.11993862433862434,0.0003551319648029544,0.10211640211640216,0.14497354497354503,0.11959259259259261,0.00034442162362524555,0.10105820105820107,0.14391534391534389,0.21902222222222223,0.00035275422028985926,0.19892857142857143,0.24285714285714283,0.21942592592592594,0.0003589056667124469,0.19787037037037036,0.24338624338624332,0.2195740740740741,0.00035064485307371383,0.20051587301587293,0.24287037037037038,0.31893015873015873,0.00035846618392492666,0.29841269841269846,0.34338624338624335,0.3191386243386244,0.0003485678082233873,0.29841269841269846,0.3412698412698413,0.31899523809523816,0.0003406806730011567,0.29841269841269846,0.3407539682539683
1910,0.03182722513089006,0.00031339625182714585,0.017277486910994764,0.0544502617801047,0.0311366492146597,0.00030363309477937774,0.017277486910994733,0.05392670157068058,0.031577486910994775,0.000301148573334897,0.01727748691099476,0.053416230366492214,0.06997486910994766,0.00032876296281086984,0.05235602094240843,0.09373036649214664,0.06959947643979057,0.00032861932758774864,0.05183246073298431,0.09162303664921467,0.06991256544502619,0.0003387436661030607,0.05235602094240838,0.093717277486911,0.11964136125654451,0.0003356142174569822,0.10103403141361252,0.1424083769633508,0.11922879581151834,0.00032582433522638723,0.1005235602094241,0.14085078534031417,0.11990680628272253,0.00035148254625105596,0.10157068062827226,0.14502617801047119,0.2192675392670157,0.000362978689420916,0.19895287958115185,0.24345549738219896,0.21984397905759165,0.00034691600728677433,0.20051047120418847,0.2434685863874346,0.2196340314136126,0.00035208878768865033,0.19893979057591624,0.2434685863874346,0.318090052356021,0.0003559229313201263,0.29736910994764393,0.3408507853403142,0.3179465968586387,0.0003612355865992838,0.2963219895287958,0.34189790575916235,0.31854083769633507,0.0003563409643693975,0.2984293193717278,0.3413612565445026
1930,0.03131917098445597,0.0002977906445955715,0.01658031088082912,0.052331606217616566,0.031050777202072544,0.0003015782594741377,0.01709844559585494,0.0528497409326425,0.03182953367875649,0.00031061760429254505,0.017616580310880828,0.05492227979274611,0.06998290155440415,0.0003389386962722222,0.05233160621761668,0.09378238341968914,0.07008652849740933,0.0003299722064561707,0.05233160621761659,0.09327720207253885,0.06993937823834198,0.00033708315165502134,0.0533678756476684,0.09378238341968914,0.11981709844559586,0.0003284826621421773,0.10207253886010363,0.14300518134715023,0.11909222797927463,0.0003379789173224101,0.10103626943005184,0.14146373056994818,0.11993264248704665,0.00033934938454729203,0.10154145077720207,0.14455958549222797,0.21929222797927464,0.00033891202842930364,0.19999999999999996,0.24196891191709846,0.2190015544041451,0.00033551588785133183,0.20051813471502591,0.24146373056994822,0.2189440414507772,0.00035693680493101423,0.1989637305699482,0.24353626943005183,0.31880362694300524,0.00036337026097571317,0.2989507772020725,0.3424870466321243,0.3182958549222798,0.0003612861195793046,0.2979274611398964,0.3414637305699483,0.31867098445595854,0.00035423714749775205,0.2984455958549223,0.34352331606217623
1950,0.03097128205128206,0.0002934418797686416,0.017435897435897407,0.051794871794871855,0.030751794871794885,0.000304248605409638,0.01692307692307693,0.053333333333333344,0.03172358974358975,0.000307503034193905,0.017423076923076895,0.05487179487179483,0.07010102564102565,0.00033723149862304553,0.053333333333333344,0.09437179487179484,0.07008051282051284,0.00033928224741338784,0.05230769230769228,0.09333333333333332,0.06950153846153848,0.00033868267266583393,0.05230769230769228,0.0933461538461538,0.11963897435897436,0.0003411389450885398,0.1020384615384615,0.14411538461538467,0.11950769230769233,0.00034255281518122876,0.10049999999999999,0.1441025641025641,0.12019076923076925,0.00035226008615671194,0.102051282051282,0.14512820512820512,0.21905230769230769,0.0003432025314441707,0.19998717948717945,0.24206410256410257,0.21941384615384618,0.0003633682083834596,0.19897435897435897,0.24307692307692308,0.21851025641025643,0.00033746356757021194,0.19896153846153844,0.24051282051282052,0.3177220512820513,0.0003512936145923485,0.297948717948718,0.34153846153846146,0.31806153846153845,0.00034104216958899167,0.29846153846153844,0.3405128205128205,0.3187010256410256,0.0003411322032901723,0.29897435897435903,0.340525641025641
1970,0.03125939086294417,0.0003138154780288335,0.016751269035532992,0.05483502538071069,0.03137208121827412,0.0002995665671975092,0.017753807106598987,0.05229695431472084,0.03104873096446702,0.0003015952371044683,0.017258883248730927,0.05432741116751274,0.06999695431472082,0.0003357376746632876,0.05177664974619291,0.09392131979695431,0.0694532994923858,0.0003350551241789792,0.05279187817258883,0.09390862944162426,0.06946649746192896,0.0003297907832297061,0.05328680203045685,0.09289340101522847,0.11952182741116753,0.0003393480361384929,0.10152284263959388,0.14365482233502536,0.1199553299492386,0.0003479763314805033,0.10101522842639599,0.1446827411167513,0.11924162436548223,0.00034090600745858955,0.10050761421319798,0.14213197969543157,0.21891979695431474,0.0003560464111166179,0.19695431472081226,0.24162436548223343,0.21891015228426397,0.0003464402036466299,0.199492385786802,0.24163705583756337,0.2197228426395939,0.00037151616097213114,0.19949238578680206,0.2451776649746193,0.3180269035532995,0.0003475146750995527,0.29796954314720814,0.3411294416243655,0.3185035532994924,0.0003528151709743946,0.29746192893401013,0.34062182741116753,0.31838934010152287,0.0003385449154281283,0.29897208121827407,0.3395939086294416
1990,0.03130402010050252,0.0003053065121943009,0.0170854271356784,0.05277638190954779,0.030810552763819103,0.0002911507327901533,0.0170854271356784,0.0512562814070352,0.03135979899497488,0.000301178370727817,0.017575376884422022,0.05226130653266331,0.06983869346733668,0.0003334059185406838,0.05375628140703516,0.09346733668341708,0.06959949748743718,0.00033303627934364933,0.05276381909547739,0.09447236180904522,0.06942110552763821,0.00032784997538643694,0.053253768844221075,0.09246231155778895,0.11904673366834172,0.0003447742777891296,0.10050251256281417,0.14321608040201006,0.11947688442211057,0.0003318329743943116,0.10201005025125631,0.14321608040201006,0.1196100502512563,0.0003404849948173858,0.10100502512562815,0.14322864321608045,0.21864120603015078,0.00033788389103781756,0.19849246231155782,0.24121859296482412,0.21838542713567838,0.00034892634624524396,0.19948492462311554,0.24221105527638193,0.21872160804020102,0.00035186242290933563,0.19948492462311557,0.2417085427135679,0.31807487437185933,0.0003403753321595414,0.2964824120603015,0.34020100502512557,0.3182467336683417,0.00034249938849709833,0.29798994974874377,0.340213567839196,0.3179452261306533,0.00034632575942745547,0.2984924623115578,0.34071608040201007


==> Data/lagrangian_relaxation_bound_eps1e-1.csv <==
,upper_bound,N
0,0.2314285714285714,1
1,0.16895918367346932,2
2,0.1353061224489796,3
3,0.11276134943773425,4
4,0.09623615160349853,5
5,0.08748979591836739,6
6,0.08902040816326527,7
7,0.0877551020408163,8
8,0.09387755102040815,9
9,0.14508163265306123,10
10,0.15387755102040815,11
11,0.13142857142857142,12
12,0.13289795918367345,13
13,0.137938775510204,14
14,0.13469387755102036,15
15,0.11720408163265307,16
16,0.1212244897959184,17
17,0.12377551020408165,18
18,0.1322244897959184,19
19,0.14965306122448982,20
20,0.15261224489795921,21
21,0.15644897959183673,22
22,0.1367346938775511,23
23,0.11210204081632653,24
24,0.11618367346938775,25
25,0.12197959183673471,26
26,0.12165306122448975,27
27,0.12553061224489795,28
28,0.12922448979591836,29
29,0.1376326530612245,30
30,0.14577551020408164,31
31,0.14475510204081632,32
32,0.152265306122449,33
33,0.15269387755102043,34
34,0.15457142857142858,35
35,0.1585102040816327,36
36,0.1643061224489796,37
37,0.16595918367346937,38
38,0.16848979591836732,39
39,0.17740816326530612,40
40,0.1814897959183674,41
41,0.18281632653061225,42
42,0.18708163265306127,43
43,0.17346938775510212,44
44,0.15510204081632661,45
45,0.1367346938775511,46
46,0.1183673469387756,47
47,0.10610204081632651,48
48,0.10857142857142861,49
49,0.11406122448979593,50
50,0.11651020408163268,51
51,0.11769387755102044,52
52,0.12018367346938776,53
53,0.11800291545189508,54
54,0.12304373177842569,55
55,0.1220408163265306,56
56,0.12404081632653062,57
57,0.12734693877551018,58
58,0.12885714285714286,59
59,0.1331632653061225,60
60,0.13563265306122452,61
61,0.13553061224489799,62
62,0.13616326530612244,63
63,0.1371224489795918,64
64,0.14028571428571424,65
65,0.1428367346938776,66
66,0.14444897959183678,67
67,0.14606122448979597,68
68,0.14963265306122447,69


==> Data/mohri_bound_correct_eps_e-1_q9.csv <==
eps = 0.1,Ns
3.5469464924461365,1
1.8765363663187518,2
1.613986018329066,3
1.2566086061434616,4
1.176826222218773,5
1.010988907880975,6
0.9728175803199491,7
0.8738364370330347,8
0.8515147720362034,9
0.7844236567573927,10
0.7697908627873719,11
0.7206759591563987,12
0.7103473059242555,13
0.6724867170726773,14
0.664808272535202,15
0.6345219380502809,16
0.6285903757713132,17
0.6036785802830968,18
0.5989589913202407,19
0.5780182134476773,20
0.574173750276492,21
0.5562621257251188,22
0.5530701347417368,23
0.5375296621749593,24
0.5348370902208227,25
0.5211927373353733,26
0.5188909151026376,27
0.5067902453425851,28
0.5047998905297937,29
0.4939753180298427,30
0.4922372329289125,31
0.48248153845387215,32
0.48095063002305755,33
0.4721005715416062,34
0.47074188754752855,35
0.462666927300687,36
0.4614529578672225,37
0.4540473227645576,38
0.45295611991642554,39
0.446133091773879,40
0.4451469316369372,41
0.4388346643223944,42
0.43793907768905704,43
0.43207748177935595,44
0.43126053991003144,45
0.42579892769028016,46
0.4250507082553117,47
0.41994598942492456,48
0.41925817172153285,49
0.41447345406621244,50
0.41383900842150045,51
0.40934250041745485,52
0.4087554471660698,53
0.40451958855361947,54
0.40397480906344474,55
0.399975575548091,56
0.3994686626375892,57
0.3956850050171017,58
0.3952121435068847,59
0.39162553160100877,60
0.39118340214767583,61
0.3877774511834201,62
0.38736315226815843,63
0.3841233146905533,64
0.3837342988861215,65
0.380647608493007,66
0.38028163005058907,67
0.3773364882831257,68
0.3769915597609564,69
0.37417755619273857,70
0.37385191235768306,71
0.3711596731074278,72
0.3708517407253968,73
0.3682727998086966,74
0.36798117223283716,75
0.3655078618664903,76
0.3652312775571537,77
0.3628566342072382,78
0.3625939584918678,79
0.3603116420669642,80
0.3600618515837699,81
0.3578660756568203,82
0.35762824503258317,83
0.3555137163581407,84
0.3552870067545818,85
0.35324887265473615,86
0.35303252188467577,87
0.3510663243235015,88
0.3508596382914183,89
0.34896127365719404,90
0.34876361892166696,91
0.34692930269820516,92
0.34674009998836086,93
0.3449663356292025,94
0.3447850541753949,95
0.343068605603292,96
0.3428947581651654,97
0.3412326254088686,98
0.341065763902737,99
0.33945516145727456,100
0.3392948731001936,101
0.3377332106584904,102
0.3375791145591718,103
0.336063979814314,104
0.335915723951614,105
0.33444486721217537,106
0.33430212575070833,107
0.33287344614778974,108
0.33273591704758493,109
0.3313474501427972,110
0.3312148530260964,111
0.32986475965558887,112
0.3297368338990809,113
0.32842339011069693,114
0.3282998931358769,115
0.32702148109522783,116
0.3269021868332836,117
0.3256572865905248,118
0.32554198410131496,119
0.32432916612410106,120
0.3242176583514742,121
0.32303557674133954,122
0.3229276793893468,123
0.32177506570889136,124
0.32167060622541144,125
0.32054626387242113,126
0.320445080528408,127
0.319347879600619,128
0.31924982065463914,129
0.31817869325542786,130
0.3180836161944089,131
0.317037552135409,132
0.31694532298361133,133
0.31592336584523983,134
0.31583385853440704,135
0.31483510204964216,136
0.31474819784409824,137
0.31377178257466043,138
0.31368736954584664,139
0.3127324798232778,140
0.31265045236883665,141
0.31171631347591583,142
0.3116365718789771,143
0.31072244744949484,144
0.3106448974742987,145
0.3097500870915026,146
0.30967463961190983,147
0.30879847658794446,148
0.3087250472457577,149
0.30786689656621846,150
0.30779540545655715,151
0.3069546618758583,152
0.30688503325712313,153
0.306061119531788,154
0.30599328155800143,155
0.305185646806239,156
0.3051195312797729,157
0.3043276494568242,158
0.30426319159972476,159
0.3034865600794522,160
0.3034236983217523,161
0.30266183657584594,162
0.30260051235941043,163
0.30185296072637563,164
0.30179311832296474,165
0.30105943685977754,166
0.30100102320214067,167
0.3002807906120943,168
0.30022375513702004,169
0.29951656776786617,170
0.2994608622702219,171
0.2987663331772361,172
0.2987119116740407,173
0.2980296697430734,174
0.2979764883469826,175
0.2973061774731313,176
0.29725419427436517,177
0.2965954725918724,178
0.2965446475480478,179
0.29589718670806064,180
0.295847481541386,181
0.29521096603389785,182
0.2951623441349143,183
0.2945364706516754,184
0.29448889698953773,185
0.29387337382510825,186
0.2938268148632374,187
0.29322136135177224,188
0.2931757849690711,189
0.29258013095380003,190
0.29253550637078163,191
0.29194939170452405,192
0.2919056894139807,193
0.291328863488118,194
0.2912860551900253,195
0.2907182764905269,196
0.29067633503094864,197
0.2901173707190681,198
0.29007627003276737,199


==> Data/paper_all_data_SAA_q9.csv <==
epsilon=0.0,epsilon=0.01,epsilon=0.02,epsilon=0.03,epsilon=0.04,epsilon=0.05,epsilon=0.06,epsilon=0.07,epsilon=0.08,epsilon=0.09,epsilon=0.1,epsilon=0.11,epsilon=0.12,epsilon=0.13,epsilon=0.14,epsilon=0.15,epsilon=0.16,epsilon=0.17,epsilon=0.18,epsilon=0.19,epsilon=0.2,epsilon=0.21,epsilon=0.22,epsilon=0.23,epsilon=0.24,epsilon=0.25,epsilon=0.26,epsilon=0.27,epsilon=0.28,epsilon=0.29,epsilon=0.3,epsilon=0.31,epsilon=0.32,epsilon=0.33,epsilon=0.34,epsilon=0.35000000000000003,epsilon=0.36,epsilon=0.37,epsilon=0.38,epsilon=0.39,epsilon=0.4,epsilon=0.41000000000000003,epsilon=0.42,epsilon=0.43,epsilon=0.44,epsilon=0.45,epsilon=0.46,epsilon=0.47000000000000003,epsilon=0.48,epsilon=0.49,epsilon=0.5,epsilon=0.51,epsilon=0.52,epsilon=0.53,epsilon=0.54,epsilon=0.55,epsilon=0.56,epsilon=0.5700000000000001,epsilon=0.58,epsilon=0.59,epsilon=0.6,epsilon=0.61,epsilon=0.62,epsilon=0.63,epsilon=0.64,epsilon=0.65,epsilon=0.66,epsilon=0.67,epsilon=0.68,epsilon=0.6900000000000001,epsilon=0.7000000000000001,epsilon=0.71,epsilon=0.72,epsilon=0.73,epsilon=0.74,epsilon=0.75,epsilon=0.76,epsilon=0.77,epsilon=0.78,epsilon=0.79,epsilon=0.8,epsilon=0.81,epsilon=0.8200000000000001,epsilon=0.8300000000000001,epsilon=0.84,epsilon=0.85,epsilon=0.86,epsilon=0.87,epsilon=0.88,epsilon=0.89,epsilon=0.9,epsilon=0.91,epsilon=0.92,epsilon=0.93,epsilon=0.9400000000000001,epsilon=0.9500000000000001,epsilon=0.96,epsilon=0.97,epsilon=0.98,epsilon=0.99,epsilon=1.0,Ns
0.202499999999,0.20702499999878998,0.21159999999856005,0.21622499999831002,0.22089999999803997,0.22562499999775001,0.23039999999744,0.23522499999711002,0.24009999999675996,0.24502499999638994,0.24999999999600003,0.2550249999955901,0.26009999999516004,0.2652249999947101,0.27039999999424,0.27562499999375,0.28089999999324,0.28622499999271,0.29159999999216,0.29702499999159004,0.3024999999910001,0.30802499999039,0.31359999998975996,0.31922499998911,0.32489999998844,0.33062499998774997,0.33639999998703995,0.34222499998631,0.34809999998555996,0.3540249999847901,0.35999999998400006,0.36602499998319005,0.37209999998236004,0.37822499998151005,0.3843999999806401,0.39062499997975,0.39689999997884,0.40322499997791,0.40959999997696,0.41602499997599,0.42249999997500004,0.42902499997399,0.43559999997295995,0.44222499997191,0.44889999997084007,0.4556249999697499,0.46239999996863995,0.46922499996751005,0.47609999996635993,0.48302499996519005,0.48999999996400007,0.4970249999627901,0.50409999996156,0.51122499996031,0.5183999999590401,0.52562499995775,0.53289999995644,0.5402249999551101,0.54759999995376,0.55502499995239,0.562499999951,0.57002499994959,0.57759999994816,0.58522499994671,0.59289999994524,0.6006249999437501,0.60839999994224,0.61622499994071,0.62409999993916,0.6320249999375901,0.6399999999360001,0.64802499993439,0.65609999993276,0.6642249999311101,0.67239999992944,0.68062499992775,0.68889999992604,0.6972249999243101,0.7055999999225601,0.71402499992079,0.722499999919,0.73102499991719,0.7395999999153601,0.7482249999135101,0.75689999991164,0.76562499990975,0.77439999990784,0.78322499990591,0.7920999999039601,0.80102499990199,0.8099999999,0.8189998999,0.8279997999,0.8369996999000001,0.8459995999000001,0.8549994999000001,0.8639993999,0.8729992999,0.8819991999,0.8909990999,0.8999900000000001,1
0.10799999999640005,0.11163761924923299,0.11535863083916081,0.11916399999698685,0.12304686968479789,0.12701588039474004,0.1310719999975424,0.1352081201603287,0.13943312991028375,0.14374799999805957,0.14814537067581843,0.15263437938578464,0.15721599999853123,0.16188262123125974,0.16664362882123557,0.17149999999895005,0.1764438718266455,0.1814848782166293,0.18662399999930884,0.19185312246196837,0.19718212757195858,0.2026119999996004,0.20813437313722127,0.2137593768872163,0.21948799999981758,0.22531162385239697,0.23124062616239524,0.23727599999995322,0.24340887460748822,0.249649875397488,0.25600000000000006,0.26245012540248797,0.2690111245924878,0.2756839999999508,0.28245937623738887,0.28934837374738703,0.2963519999997984,0.30346062711218375,0.31068562286217877,0.3180279999995356,0.32547787802686545,0.33304687193685567,0.34073599999915516,0.3485351289814267,0.3564561209714105,0.36449999999865007,0.37265637997586054,0.3809373699658364,0.38934399999801284,0.39786563101015937,0.4065146189201256,0.4152919999972364,0.4241868820843163,0.4332118678342713,0.44236799999631354,0.4516441331983239,0.46105311670826615,0.4705959999952372,0.4802613843521752,0.490062365542103,0.4999980000000001,0.5099978000000001,0.5199976000000001,0.5299974000000001,0.5399972000000001,0.5499970000000001,0.5599968000000001,0.5699966000000001,0.5799964000000001,0.5899962000000001,0.5999960000000001,0.6099958000000001,0.6199956000000001,0.6299954000000001,0.6399952000000001,0.6499950000000001,0.6599948000000001,0.6699946000000001,0.6799944000000001,0.6899942000000001,0.6999940000000001,0.7099938000000001,0.7199936000000001,0.7299934000000001,0.7399932000000001,0.7499930000000001,0.7599928000000001,0.7699926000000001,0.7799924000000001,0.7899922000000001,0.7999920000000001,0.8099918000000002,0.8199916000000002,0.8299914000000002,0.8399912000000002,0.8499910000000002,0.8599908,0.8699906000000001,0.8799904000000001,0.8899902000000001,0.8999900000000001,2
0.06919804686383728,0.07231934426778798,0.07555706998899266,0.07889004217473046,0.08234461686417484,0.08589862385854882,0.08957951998938327,0.09336412432059225,0.09728101686461697,0.10130598356220986,0.10546874998987506,0.10974404658475077,0.1141627668651566,0.11869856338956375,0.12338351999046038,0.12819018897799767,0.13315186686578512,0.1382399833514013,0.14348906999112954,0.14886941151112318,0.15441679686649226,0.16010034345851168,0.1659571199918715,0.17195505419491536,0.1781325168672658,0.18445622372168236,0.19096586999267326,0.19762693704016085,0.20448046686809204,0.2114906841516988,0.21869999999352002,0.22607136005764433,0.23364856686895524,0.2413932647593452,0.24935066999439554,0.25748110325814905,0.2658312168698384,0.27435998555540353,0.28311551999528145,0.29205542665245615,0.3012292968707222,0.31059334655065446,0.320198669996158,0.33000007025134553,0.3399999759971489,0.34999994999805,0.3599999359987713,0.3699999339993196,0.3799999439997024,0.38999996599992676,0.4,0.4099998,0.41999960000000003,0.42999940000000003,0.43999920000000003,0.44999900000000004,0.45999880000000004,0.46999860000000004,0.4799984,0.4899982,0.4999980000000001,0.5099978000000001,0.5199976000000001,0.5299974000000001,0.5399972000000001,0.5499970000000001,0.5599968000000001,0.5699966000000001,0.5799964000000001,0.5899962000000001,0.5999960000000001,0.6099958000000001,0.6199956000000001,0.6299954000000001,0.6399952000000001,0.6499950000000001,0.6599948000000001,0.6699946000000001,0.6799944000000001,0.6899942000000001,0.6999940000000001,0.7099938000000001,0.7199936000000001,0.7299934000000001,0.7399932000000001,0.7499930000000001,0.7599928000000001,0.7699926000000001,0.7799924000000001,0.7899922000000001,0.7999920000000001,0.8099918000000002,0.8199916000000002,0.8299914000000002,0.8399912000000002,0.8499910000000002,0.8599908,0.8699906000000001,0.8799904000000001,0.8899902000000001,0.8999900000000001,3
0.048372940781935034,0.051116850897765034,0.05399095581044022,0.05698976773654743,0.06011716976279441,0.06338813438064142,0.06679079705409627,0.0703463166099593,0.07404799376806934,0.07790014225886845,0.08191999997952022,0.08609346323622509,0.09044493380142055,0.09496634100625059,0.09966245235160193,0.1045529855786036,0.10962133581442382,0.11489546180007079,0.12036575183561804,0.12603745047270387,0.13193297917792052,0.13803295555588918,0.14436922382268913,0.1509304518391586,0.15772238465695154,0.16477038077749606,0.17205198962474233,0.17960328388758662,0.18741102179831914,0.19548147254218998,0.20384317437735092,0.2124703035820272,0.22140351881460557,0.23062746969300546,0.24014897336933083,0.24999999997750028,0.25999988798087054,0.2699997919839113,0.27999971198663687,0.28999964798906175,0.29999959999120007,0.3099995679930665,0.3199995519946753,0.32999955199604075,0.3399995679971777,0.34999959999809993,0.3599996479988225,0.36999971199935916,0.3799997919997248,0.3899998879999335,0.4,0.4099998,0.41999960000000003,0.42999940000000003,0.43999920000000003,0.44999900000000004,0.45999880000000004,0.46999860000000004,0.4799984,0.4899982,0.4999980000000001,0.5099978000000001,0.5199976000000001,0.5299974000000001,0.5399972000000001,0.5499970000000001,0.5599968000000001,0.5699966000000001,0.5799964000000001,0.5899962000000001,0.5999960000000001,0.6099958000000001,0.6199956000000001,0.6299954000000001,0.6399952000000001,0.6499950000000001,0.6599948000000001,0.6699946000000001,0.6799944000000001,0.6899942000000001,0.6999940000000001,0.7099938000000001,0.7199936000000001,0.7299934000000001,0.7399932000000001,0.7499930000000001,0.7599928000000001,0.7699926000000001,0.7799924000000001,0.7899922000000001,0.7999920000000001,0.8099918000000002,0.8199916000000002,0.8299914000000002,0.8399912000000002,0.8499910000000002,0.8599908,0.8699906000000001,0.8799904000000001,0.8899902000000001,0.8999900000000001,4
0.03559570310126994,0.038032897295847315,0.04061053344022862,0.04333514064784373,0.04620406184914215,0.049232883661266436,0.052428799971688894,0.05578857104842777,0.059329656772640516,0.06305995939312903,0.06697557789390424,0.07109600727456383,0.07542990309186354,0.07997261811938261,0.08474585326178241,0.08975906368509307,0.0950067644891131,0.10051304243924673,0.10628819996189424,0.11232581625086328,0.11865255329403407,0.12527960977384436,0.13219952374524568,0.13944173142351998,0.14701837808189688,0.15492084817129656,0.16318156101980008,0.17181366015950567,0.18080725650830312,0.19019797151036194,0.19999999995200046,0.2099998099581245,0.21999963996371236,0.22999948996878838,0.23999935997337626,0.24999924997750028,0.2599991599811841,0.2699990899844521,0.27999903998732806,0.2899990099898361,0.2999989999920001,0.30999900999384405,0.3199990399953921,0.3299990899966679,0.3399991599976961,0.3499992499984999,0.3599993599991041,0.3699994899995319,0.379999639999808,0.38999980999995587,0.4,0.4099998,0.41999960000000003,0.42999940000000003,0.43999920000000003,0.44999900000000004,0.45999880000000004,0.46999860000000004,0.4799984,0.4899982,0.4999980000000001,0.5099978000000001,0.5199976000000001,0.5299974000000001,0.5399972000000001,0.5499970000000001,0.5599968000000001,0.5699966000000001,0.5799964000000001,0.5899962000000001,0.5999960000000001,0.6099958000000001,0.6199956000000001,0.6299954000000001,0.6399952000000001,0.6499950000000001,0.6599948000000001,0.6699946000000001,0.6799944000000001,0.6899942000000001,0.6999940000000001,0.7099938000000001,0.7199936000000001,0.7299934000000001,0.7399932000000001,0.7499930000000001,0.7599928000000001,0.7699926000000001,0.7799924000000001,0.7899922000000001,0.7999920000000001,0.8099918000000002,0.8199916000000002,0.8299914000000002,0.8399912000000002,0.8499910000000002,0.8599908,0.8699906000000001,0.8799904000000001,0.8899902000000001,0.8999900000000001,5
0.027094894767567018,0.029275948062054177,0.031601385802146886,0.034082874730584384,0.03673744462064678,0.03956211719681291,0.042565502956457654,0.045771631751691175,0.04918172438666121,0.05280095521783193,0.05664537057493736,0.06073856937542703,0.06507533422980526,0.0696671244271513,0.07454716567538529,0.0797161499483331,0.08518041895272689,0.09096158875827788,0.09709168095843103,0.10356224026999293,0.11038822926702248,0.11761466529658748,0.12524124628560945,0.13327556193811615,0.1417462074845709,0.1506958401859588,0.1601114868864588,0.16999990792699918,0.179999647936113,0.1899994119444349,0.1999991999520006,0.20999901195884668,0.2199988479650084,0.22999870797052252,0.2399985919754243,0.24999849997975038,0.25999843198353617,0.26999838798681813,0.2799983679896321,0.28999837199201417,0.2999983999940001,0.3099984519956261,0.3199985279969281,0.32999862799794183,0.33999875199870405,0.3499988999992498,0.35999907199961606,0.36999926799983784,0.379999487999952,0.38999973199999377,0.4,0.4099998,0.41999960000000003,0.42999940000000003,0.43999920000000003,0.44999900000000004,0.45999880000000004,0.46999860000000004,0.4799984,0.4899982,0.4999980000000001,0.5099978000000001,0.5199976000000001,0.5299974000000001,0.5399972000000001,0.5499970000000001,0.5599968000000001,0.5699966000000001,0.5799964000000001,0.5899962000000001,0.5999960000000001,0.6099958000000001,0.6199956000000001,0.6299954000000001,0.6399952000000001,0.6499950000000001,0.6599948000000001,0.6699946000000001,0.6799944000000001,0.6899942000000001,0.6999940000000001,0.7099938000000001,0.7199936000000001,0.7299934000000001,0.7399932000000001,0.7499930000000001,0.7599928000000001,0.7699926000000001,0.7799924000000001,0.7899922000000001,0.7999920000000001,0.8099918000000002,0.8199916000000002,0.8299914000000002,0.8399912000000002,0.8499910000000002,0.8599908,0.8699906000000001,0.8799904000000001,0.8899902000000001,0.8999900000000001,6
0.021124424615669157,0.02308168286012227,0.025192368617475147,0.02746637625461172,0.029914222381938416,0.03256324283825178,0.03584701227002238,0.03995523100731798,0.04421516226453451,0.04832304023068715,0.0521688125600031,0.055766566641859014,0.05912977751168577,0.062271328035378555,0.06717893245021563,0.07252009083261228,0.07822138991046686,0.08433636177718655,0.0908565888895796,0.09780420960808282,0.10520256544499393,0.11311755486541822,0.12153757455873013,0.13048919756134658,0.1400003947099458,0.14999974990375198,0.1599994239161361,0.1699991259274227,0.17999885593766207,0.18999861394690473,0.1999983999552008,0.2099982139626012,0.21999805596915573,0.22999792597491542,0.23999782397993,0.24999774998425045,0.2599977039879266,0.2699976859910093,0.2799976959935489,0.2899977339955957,0.29999779999720005,0.30999789399841243,0.31999801599928324,0.3299981659998626,0.3399983440002016,0.3499985500003498,0.3599987840003585,0.369999046000277,0.3799993360001568,0.3899996540000474,0.4,0.4099998,0.41999960000000003,0.42999940000000003,0.43999920000000003,0.44999900000000004,0.45999880000000004,0.46999860000000004,0.4799984,0.4899982,0.4999980000000001,0.5099978000000001,0.5199976000000001,0.5299974000000001,0.5399972000000001,0.5499970000000001,0.5599968000000001,0.5699966000000001,0.5799964000000001,0.5899962000000001,0.5999960000000001,0.6099958000000001,0.6199956000000001,0.6299954000000001,0.6399952000000001,0.6499950000000001,0.6599948000000001,0.6699946000000001,0.6799944000000001,0.6899942000000001,0.6999940000000001,0.7099938000000001,0.7199936000000001,0.7299934000000001,0.7399932000000001,0.7499930000000001,0.7599928000000001,0.7699926000000001,0.7799924000000001,0.7899922000000001,0.7999920000000001,0.8099918000000002,0.8199916000000002,0.8299914000000002,0.8399912000000002,0.8499910000000002,0.8599908,0.8699906000000001,0.8799904000000001,0.8899902000000001,0.8999900000000001,7
0.016947029591459974,0.020194760870757007,0.02366012088993715,0.027329917258349472,0.031234720404356996,0.035350936412270585,0.03963756601436057,0.04408339102697215,0.04867770703174909,0.05297358327952299,0.056951409515877204,0.06063158654558811,0.06403341281250836,0.06717513257749899,0.07007398249958309,0.07274623665599989,0.07520725003643501,0.07961041255005916,0.08656674937201864,0.09404924826462913,0.10209165981542281,0.11076423835410404,0.12008660376419747,0.1299997838728657,0.13999937588967964,0.14999899990500243,0.15999865591890133,0.16999834393144342,0.17999806394269596,0.18999781595272616,0.19999759996160094,0.20999741596938815,0.2199972639761542,0.22999714398196708,0.23999705598689322,0.2499969999910005,0.2599969759943554,0.26999698399702576,0.2799970239990785,0.2899970960005809,0.2999972000016,0.30999733600220325,0.31999750400245763,0.32999770400243017,0.3399979360021888,0.3499982000017997,0.35999849600133127,0.3699988240008493,0.3799991840004224,0.38999957600011653,0.4,0.4099998,0.41999960000000003,0.42999940000000003,0.43999920000000003,0.44999900000000004,0.45999880000000004,0.46999860000000004,0.4799984,0.4899982,0.4999980000000001,0.5099978000000001,0.5199976000000001,0.5299974000000001,0.5399972000000001,0.5499970000000001,0.5599968000000001,0.5699966000000001,0.5799964000000001,0.5899962000000001,0.5999960000000001,0.6099958000000001,0.6199956000000001,0.6299954000000001,0.6399952000000001,0.6499950000000001,0.6599948000000001,0.6699946000000001,0.6799944000000001,0.6899942000000001,0.6999940000000001,0.7099938000000001,0.7199936000000001,0.7299934000000001,0.7399932000000001,0.7499930000000001,0.7599928000000001,0.7699926000000001,0.7799924000000001,0.7899922000000001,0.7999920000000001,0.8099918000000002,0.8199916000000002,0.8299914000000002,0.8399912000000002,0.8499910000000002,0.8599908,0.8699906000000001,0.8799904000000001,0.8899902000000001,0.8999900000000001,8
0.018659349959064993,0.022184928950779136,0.02593368711537633,0.029924062097228272,0.034160529234619694,0.0385779765472998,0.043162743849168385,0.0479591313280593,0.05278320359213885,0.05720553094853313,0.06125569895019431,0.06496140560970795,0.06834856284087923,0.07144139349109833,0.07426252410981647,0.07683307359523334,0.07917273785810504,0.08129987063842398,0.08362532540812545,0.09171220434813548,0.10048689706799971,0.11000005783045963,0.11999955185323977,0.12999908187403275,0.13999864789292502,0.14999824991000293,0.1599978879253529,0.16999756193906135,0.17999727195121462,0.1899970179618992,0.19999679997120107,0.2099966179792075,0.21999647198600392,0.22999636199167756,0.23999628799631403,0.24999625000000053,0.2599962480028226,0.26999628200486736,0.27999635200622086,0.2899964580069697,0.2999966000072,0.30999677800699843,0.3199969920064512,0.3299972420056445,0.33999752800466565,0.3499978500035997,0.3599982080025344,0.3699986020015549,0.37999903200074875,0.38999949800020123,0.4,0.4099998,0.41999960000000003,0.42999940000000003,0.43999920000000003,0.44999900000000004,0.45999880000000004,0.46999860000000004,0.4799984,0.4899982,0.4999980000000001,0.5099978000000001,0.5199976000000001,0.5299974000000001,0.5399972000000001,0.5499970000000001,0.5599968000000001,0.5699966000000001,0.5799964000000001,0.5899962000000001,0.5999960000000001,0.6099958000000001,0.6199956000000001,0.6299954000000001,0.6399952000000001,0.6499950000000001,0.6599948000000001,0.6699946000000001,0.6799944000000001,0.6899942000000001,0.6999940000000001,0.7099938000000001,0.7199936000000001,0.7299934000000001,0.7399932000000001,0.7499930000000001,0.7599928000000001,0.7699926000000001,0.7799924000000001,0.7899922000000001,0.7999920000000001,0.8099918000000002,0.8199916000000002,0.8299914000000002,0.8399912000000002,0.8499910000000002,0.8599908,0.8699906000000001,0.8799904000000001,0.8899902000000001,0.8999900000000001,9
0.03821628647184418,0.041564546254469315,0.045112413809101,0.04888715295194107,0.0528783120328412,0.057091265601998745,0.061545531036315645,0.0662141890399027,0.07112654293264406,0.07627529708438459,0.08164493602435162,0.08723631218774754,0.09307876880533182,0.09914095532445932,0.10541814656077969,0.11190674647360846,0.11860195135790444,0.12549764485199838,0.1325862869057231,0.1398587964534461,0.14730442752849335,0.15491063854727483,0.1626629544830528,0.17059758473248063,0.1786658568435628,0.18684137621797636,0.19514531217129105,0.203584822587957,0.21208015362665156,0.220736378049617,0.22942719317534532,0.23825122223716289,0.24709292303022262,0.2560780382980814,0.2650631661583446,0.27415852968564686,0.28329708874643594,0.2924356597483742,0.3017102519913923,0.31099360359150036,0.3202769663994238,0.3296462148976459,0.33906464988928925,0.34848309526824994,0.35790155103447613,0.3673942182241299,0.37693691403742363,0.3864796193250023,0.39602233408680865,0.40556505832278483,0.415162147785945,0.42481708804227564,0.4344720367617611,0.4441269939443377,0.4537819595899417,0.4634369336985093,0.473091916269977,0.482817181349881,0.4925710917338337,0.5023250094658346,0.5120789345458138,0.521832866973701,0.5315868067494263,0.5413407538729194,0.5510947083441103,0.5608486701629288,0.570616623888483,0.580454886514266,0.5902931552629344,0.6001314301344112,0.6099697111286194,0.6198079982454824,0.6296462914849231,0.6394845908468647,0.6493228963312303,0.6591612079379429,0.6689995256669257,0.6788378495181018,0.6886761794913944,0.6985145155867264,0.7083528578040209,0.7182232453764021,0.7281298393643172,0.7380364381332186,0.7479430416830222,0.7578496500136441,0.7677562631250002,0.7776628810170064,0.7875695036895788,0.7974761311426332,0.8073827633760855,0.8172894003898517,0.8271960421838479,0.8371026887579897,0.8470093401121933,0.8569159962463745,0.8668226571604493,0.8767293228543337,0.8866359933279435,0.8961579331571491,0.8999900000000001,10
0.03229691181967263,0.035433464557558844,0.03878299627025153,0.04237586973141998,0.04619240143543675,0.05027197022895666,0.054578319276294834,0.05915854591464981,0.06398415631307251,0.06904949766980877,0.07439828761551755,0.07999233779490328,0.08582836829987302,0.09190525236825726,0.0982225122777604,0.1047891324800418,0.11157717511854748,0.11857813928745686,0.1257814966031475,0.13318021251213286,0.14078428403193594,0.14856081952302405,0.15649124424463437,0.1645540696947178,0.17278161238491058,0.18115008380707526,0.18959262733878485,0.19821033463299825,0.20687967458266482,0.2156829434832433,0.2245264466795578,0.23350739741511156,0.2424883620159044,0.25161381279454936,0.26076332625442655,0.2699221537674735,0.2792297403173069,0.28853733905530443,0.29784494998140904,0.30724890381759995,0.31670267072981506,0.3261564488168546,0.3356102380786546,0.3451145357757626,0.3547010232770835,0.3642875208125055,0.3738740283819561,0.3834605459853627,0.39304707362265306,0.40272097230534626,0.4124250911699682,0.4221292187917255,0.4318333551705372,0.4415375003063226,0.45124165419900064,0.4609458168484907,0.47064998825471166,0.48043866331139934,0.49024355732066344,0.5000484586646647,0.5098533673433135,0.5196582833565198,0.5294632067041937,0.5392681373862455,0.5490730754025853,0.5588780207531232,0.5686829734377693,0.5784879334564339,0.5882929008090271,0.598156973438154,0.6080439119197919,0.6179308561584814,0.6278178061541235,0.6377047619066183,0.6475917234158668,0.6574786906817691,0.667365663704226,0.6772526424831381,0.6871396270184059,0.69702661730993,0.7069136133576108,0.7168006151613491,0.7266876227210453,0.7365746360365999,0.7464616551079135,0.7563486799348869,0.7662357105174203,0.7761227468554145,0.7860097889487699,0.7958968367973872,0.8058029430908608,0.8157511939912621,0.8256994489049925,0.8356477078319423,0.845595970772002,0.8555442377250618,0.865492508691012,0.8754407836697432,0.8853890626611456,0.8953373456651097,0.8999900000000001,11
0.027487739091014332,0.030429417086333205,0.033586856607641505,0.03700909604396958,0.04066488872260876,0.04460400600995176,0.04878522079221498,0.05326753927700209,0.05800929903263577,0.06302310906516048,0.06833801396932127,0.07391636046867255,0.07975860897953015,0.08586871034180281,0.09226039128705996,0.09889992288169029,0.10577910339892742,0.11288726351250632,0.12021100655114306,0.12773392960853674,0.13547516346020022,0.14340295312367585,0.15148292214566994,0.1596865802254584,0.16809095385207212,0.1765952207535548,0.18520946291463264,0.19396087554847685,0.20277714017650494,0.21171239156374144,0.2207213064862097,0.2297662833661493,0.23895682314961547,0.24814737697410727,0.2573849262966817,0.26674429031140845,0.27610366726696345,0.2854630571632754,0.2949188514102034,0.3044323041384922,0.3139457685469153,0.32345924463539194,0.3329727324038414,0.342601589805259,0.3522523083553558,0.36190303715189953,0.37155377619479857,0.3812045254839618,0.3908552850192974,0.40052580314572944,0.41029471575219817,0.4200636369852037,0.429832566844643,0.4396015053304129,0.44937045244241064,0.459139408180533,0.46890837254467693,0.4786773455347397,0.4884463271506179,0.49821531739220887,0.508079267614361,0.517944909921121,0.5278105590338276,0.5376762149523653,0.5475418776766185,0.557407547206472,0.5672732235418102,0.5771389066825177,0.5870045966284788,0.5968702933795784,0.6067359969357007,0.6166017072967304,0.6264674244625521,0.6363331484330502,0.6461988792081095,0.6560646167876142,0.6659303611714491,0.6758002936408914,0.6857385809882601,0.6956768731052185,0.7056151699916375,0.7155534716473886,0.7254917780723427,0.735430089266371,0.7453684052293448,0.7553067259611354,0.7652450514616138,0.7751833817306513,0.7851217167681189,0.795060056573888,0.8049984011478297,0.8149367504898153,0.8248751045997156,0.8348134634774022,0.8447518271227461,0.8546901955356184,0.8646285687158903,0.8745669466634332,0.8845053293781181,0.8944437168598163,0.8999900000000001,12
0.023547047332061796,0.026284308646935567,0.029277385287367355,0.03252206068837493,0.0360357714813222,0.03982773206376551,0.04390691262589272,0.04827079719036938,0.05294971708789087,0.057907383652703814,0.06318216254117573,0.0687621369354609,0.07462676932662449,0.0807747659717306,0.08720269926502365,0.093915830423603,0.10088777300691484,0.10809931094788279,0.11555417839727265,0.12323467206452565,0.13111223212725054,0.13915915953077554,0.14734477784933242,0.155761958234916,0.16426955728906636,0.172915136913267,0.18168338723207472,0.19054582755084937,0.1994984071458314,0.2085663700291217,0.2176343488427843,0.22687274168782134,0.23613273941368662,0.24539275189821447,0.2547790182716773,0.2642151860955763,0.2736513673095321,0.28308756191345624,0.2926164562386887,0.30221037275278284,0.31180430107412244,0.3213982412026063,0.3309921931381321,0.34058615688059857,0.3502976043962837,0.36002806205285487,0.3697585297011523,0.37948900734105984,0.3892194949724608,0.39894999259523933,0.4086805002092791,0.4184110178144637,0.4281598537386507,0.4380026043340934,0.4478453628533948,0.457688129296423,0.46753090366304595,0.4773736859531316,0.4872164761665479,0.4970592743031634,0.5069020803628455,0.5167448943454623,0.5265877162508821,0.5364305460789727,0.5462733838296022,0.5561162295026385,0.5659590830979497,0.5758019446154038,0.5857224816904046,0.5956500143171379,0.6055775525257037,0.6155050963159528,0.6254326456877366,0.6353602006409058,0.6452877611753115,0.6552153272908047,0.6651428989872362,0.6750704762644572,0.6849980591223186,0.6949256475606713,0.7048532415793665,0.7147808411782549,0.7247084463571878,0.7346360571160159,0.7445636734545902,0.7544912953727617,0.7644189228703816,0.7743465559473007,0.7842741946033699,0.7942018388384403,0.8041294886523629,0.8140571440449886,0.8239848050161682,0.8339124715657531,0.8438401436935938,0.8537678213995415,0.8636955046834471,0.8736231935451617,0.8835508879845361,0.8934785880014214,0.8999900000000001,13
0.02025741132078357,0.022831344948841384,0.02564275343713547,0.028735817371337957,0.03210045297838257,0.03576254823701061,0.039724201558769295,0.04400502547983129,0.048586486887957345,0.053520785937807916,0.0587582193253095,0.06430931670572099,0.07021134002834278,0.07641509768781374,0.082915602170238,0.08970468400863062,0.09677055798213245,0.10409734840169557,0.11166457043120372,0.11944656420612333,0.12741187831544232,0.13563174279968226,0.14399250514664308,0.15246243095598672,0.16115538249258043,0.1698727502050003,0.17881322326122806,0.18775371415965314,0.19685965068425226,0.20601575975855468,0.21517188544888677,0.22452192129206403,0.23387687894760212,0.24323185175651296,0.252651598946917,0.2621855184311315,0.2717194513465542,0.2812533976930739,0.2907873574705784,0.3003802954705311,0.31006991518646293,0.3197595463269516,0.32944918889186764,0.33913884288108154,0.3488285082944643,0.35851818513188605,0.36820787339321764,0.37800684788850253,0.387825183455461,0.3976435281290478,0.40746188190911387,0.41728024479551046,0.4270986167880886,0.43691699788669935,0.44673538809119395,0.4565537874014235,0.4663721958172389,0.4761906133384915,0.48600903996503203,0.4958274756967122,0.5057149938876251,0.5156309863547143,0.5255469852702465,0.5354629906340513,0.5453790024459587,0.5552950207057986,0.5652110454134008,0.5751270765685952,0.5850431141712115,0.5949591582210797,0.6048752087180296,0.6147912656618909,0.6247073290524936,0.6346233988896677,0.6445394751732427,0.6544555579030488,0.6643716470789154,0.6742877427006727,0.6842038447681505,0.6941199532811785,0.7040360682395865,0.7139521896432045,0.7238683174918623,0.7337844517853896,0.7437005925236164,0.7536167397063724,0.7635328933334876,0.7734490534047916,0.7833652199201143,0.7932813928792858,0.8032378897342137,0.8132160404575721,0.8231941945977709,0.8331723521546168,0.8431505131279167,0.853128677517477,0.8631068453231046,0.8730850165446059,0.883063191181788,0.8930413692344574,0.8999900000000001,14
0.017508011627010156,0.019911287910305733,0.02257072083609077,0.025495941443019657,0.028733411243518983,0.032251018291958006,0.03612111178262835,0.04028728734630095,0.04483013941512001,0.04969277377320315,0.05490439324961892,0.060481908767437184,0.06638659077085451,0.07261673962457213,0.0791673316606013,0.08602950042996471,0.09318996307871595,0.10063038724826477,0.10832669358040875,0.1162482885692407,0.1243572221442986,0.132647433969763,0.14116230119857037,0.14975155054875405,0.1585602286465807,0.16739440244835205,0.17644253765887835,0.1854906913709421,0.19467591687755625,0.2039460320663496,0.2132161642155599,0.22257000341435107,0.23204093009671778,0.24151187188956041,0.2509828287927579,0.2604588955783836,0.27010541640957636,0.2797519501598972,0.28939849682920354,0.29904505641735313,0.3086916289242035,0.3183382143496123,0.32804815338920434,0.3378405803216452,0.3476330176049901,0.3574254652390731,0.3672179232237279,0.3770103915587885,0.38680287024408905,0.39659535927946327,0.40638785866474514,0.4161803683997686,0.42597288848436754,0.43576541891837595,0.4456664407997648,0.4555701329384773,0.465473832444505,0.47537753931765575,0.4852812535577375,0.4951849751645581,0.5050887041379255,0.5149924404776474,0.5248961841835318,0.5347999352553865,0.5447036936930194,0.5546074594962386,0.5645112326648515,0.5744150131986664,0.5843188010974909,0.594222596361133,0.6041263989894003,0.614030208982101,0.623934026339043,0.633837851060034,0.6437416831448817,0.6536455225933941,0.6635493694053793,0.6734532235806447,0.6833570851189985,0.6932609540202485,0.7032259341279071,0.7132007973958212,0.7231756645888034,0.733150535706633,0.743125410749089,0.753100289715951,0.7630751726069982,0.7730500594220097,0.7830249501607648,0.7929998448230429,0.802974743408623,0.8129496459172844,0.8229245523488065,0.8328994627029683,0.8428743769795495,0.8528492951783287,0.8628242172990855,0.8727991433415992,0.882774073305649,0.892749007191014,0.8999900000000001,15
0.01518794564098197,0.017430599152639253,0.01993901996244675,0.02271423750588783,0.025818330803040926,0.029221448825187804,0.03297441721506128,0.03706255601599538,0.04152773644164809,0.04632818494232102,0.0515423717156685,0.057106886636864765,0.06302116135892762,0.06929073405918991,0.07592616703818575,0.08287808656039666,0.09012666649304107,0.09764518561594773,0.10545646198268373,0.1135063067941818,0.1217401149930921,0.1301356975253286,0.1387741130154208,0.14745659702535055,0.15639310574990262,0.16532963487913416,0.174460807939024,0.18364275715226258,0.19282472516752064,0.2022137463642693,0.21161887637610738,0.22102402322558057,0.23043385405138497,0.2400351254903681,0.24963641139924536,0.25923771177786203,0.26883902662606274,0.27844035594369276,0.28807258684328974,0.297837672203389,0.3076027692164105,0.31736787788217036,0.3271329982004854,0.3368981301711722,0.34666327379404743,0.3564284290689276,0.3661935959956293,0.37595877457396915,0.3857362072393436,0.39562684313499275,0.40551748736757065,0.41540813993686243,0.4252988008426534,0.43518947008472864,0.4450801476628733,0.4549708335768725,0.4648615278265116,0.4747522304115754,0.4846429413318493,0.49453366058711873,0.5044243881771683,0.5143151241017834,0.5242058683607492,0.5340966209538509,0.5439873818808736,0.5538781511416023,0.5637689287358224,0.5736597146633188,0.5835505089238768,0.5934413115172814,0.6033321224433179,0.6132377039582017,0.6232090587476602,0.6331804180027891,0.643151781723339,0.65312314990906,0.6630945225597025,0.6730658996750168,0.6830372812547535,0.6930086672986624,0.7029800578064943,0.7129514527779994,0.7229228522129281,0.7328942561110305,0.742865664472057,0.7528370772957583,0.7628084945818842,0.7727799163301854,0.7827513425404119,0.7927227732123143,0.8026942083456428,0.8126656479401477,0.8226370919955793,0.832608540511688,0.8425799934882239,0.8525514509249376,0.862522912821579,0.8724943791778988,0.8824658499936473,0.8924373252685744,0.8999900000000001,16
0.013212960757314873,0.015311433265254124,0.01767177803088961,0.020307459580567844,0.02396751713726355,0.027968904471466702,0.032272433995236285,0.036834119731567264,0.041629285148133716,0.046639187787734224,0.051845096487916895,0.05722850732890077,0.062232171679895254,0.06681904186149323,0.07308123731772222,0.080111525093439,0.08745110582530624,0.09506756254688747,0.10298949512769211,0.11115168686655442,0.11948465556436935,0.12801896309596006,0.1367393719855306,0.14556099576275933,0.1545463599228452,0.16363708051620474,0.17273263805812814,0.18206931508904886,0.19140601072594493,0.20074272496867845,0.210191115185837,0.21974509421225302,0.22929908931022444,0.23885310047958436,0.2484071277201651,0.2580166633449774,0.2677530261860518,0.2774894020362887,0.2872257908954877,0.29696219276344754,0.30669860763996803,0.3164350355248478,0.3261714764178866,0.33590793031888344,0.3456920239429053,0.35556888160235584,0.3654457486168308,0.3753226249860924,0.38519951070990227,0.3950764057880223,0.40495331022021425,0.41483022400623976,0.42470714714586083,0.43458407963883916,0.44446102148493655,0.45433797268391474,0.46421493323553553,0.4740919031395607,0.48396888239575203,0.4938458710038715,0.5037228689636806,0.5135998762749412,0.5234768929374151,0.533353918950864,0.5432363621966632,0.5532039955025846,0.5631716338463081,0.5731392772275539,0.5831069256460418,0.593074579101492,0.6030422375936243,0.6130099011221587,0.6229775696868154,0.6329452432873143,0.6429129219233753,0.6528806055947185,0.6628482943010638,0.6728159880421314,0.6827836868176409,0.6927513906273126,0.7027190994708664,0.7126868133480222,0.7226545322585,0.7326222562020197,0.7425899851783012,0.7525577191870649,0.7625254582280304,0.7724932023009178,0.7824609514054468,0.7924287055413377,0.8023964647083103,0.8123642289060845,0.8223319981343803,0.8322997723929176,0.8422675516814164,0.8522353359995969,0.8622031253471784,0.8721709197238813,0.8821387191294254,0.8921065235635308,0.8999900000000001,17
0.01177799910942854,0.014782052375519349,0.018111980467434716,0.021752616866455673,0.025708299173084467,0.029968603021471082,0.034496027792194045,0.03926998590796951,0.04426960758421272,0.049478398765250044,0.054971781704219944,0.06041587269720027,0.0653979766208387,0.06991351828022906,0.07397145939652419,0.07766258311668907,0.08508767812996956,0.09282252068779304,0.10085829776052227,0.10910981921072542,0.11750593847631115,0.12620974194385093,0.13495486796525347,0.1439515598028539,0.15294827419661258,0.1621555381921116,0.17142133416259475,0.18068715054160614,0.19009849127791562,0.1996032217251964,0.2091079698917051,0.2186127357772632,0.22811751938169114,0.2378078707419367,0.24751418134170522,0.2572205063576918,0.26692684578967846,0.2766331996374469,0.28633956790077963,0.29604595057945793,0.3057523476732642,0.31559817550054037,0.3254605439078562,0.3353229227351468,0.34518531198214975,0.35504771164860327,0.3649101217342448,0.37477254223881257,0.3846349731620442,0.39449741450367776,0.404359866263451,0.41422232844110174,0.4240848010363679,0.43394728404898725,0.4438097774786977,0.4536722813252371,0.4635347955883432,0.4733973202677539,0.483259855363207,0.49320425196045975,0.5031679557593052,0.5131316651989476,0.5230953802790759,0.5330591009993783,0.5430228273595429,0.5529865593592581,0.5629502969982122,0.5729140402760934,0.5828777891925901,0.5928415437473905,0.6028053039401828,0.6127690697706554,0.6227328412384965,0.6326966183433945,0.6426604010850374,0.6526241894631136,0.6625879834773114,0.6725517831273191,0.6825155884128249,0.6924793993335169,0.7024432158890834,0.7124070380792128,0.7223708659035931,0.7323346993619129,0.7422985384538601,0.7522623831791229,0.7622262335373898,0.772190089528349,0.7821539511516885,0.7921178184070966,0.8020816912942618,0.8120455698128717,0.822009453962615,0.83197334374318,0.8419372391542546,0.8519011401955269,0.8618650468666853,0.8718289591674183,0.8817928770974136,0.8917568006563595,0.8999900000000001,18
0.012683254707112242,0.01587367331912517,0.019401861502468087,0.023276043245594576,0.02745689393050621,0.031922545966810184,0.036650275415803166,0.04161698985219264,0.04681974533047432,0.05230610086039105,0.05797340753893845,0.06341946207804684,0.06834772841023015,0.07276404438091422,0.07668749217185386,0.08014605046813006,0.08317323223842464,0.09087336038913618,0.0989901549706132,0.10729764450389662,0.11588108311079094,0.12460646969823821,0.13350660665674846,0.14248975551599197,0.15168235200435765,0.16087497073226179,0.1701694457190458,0.17962306805022168,0.18907670978951036,0.19853037093672177,0.2080152683219485,0.21769021566126684,0.22736517887184526,0.23704015795344868,0.24671515290584167,0.2563901637287892,0.266065190422056,0.2757402329854066,0.2855709361160871,0.2954181111315768,0.3052652976773437,0.3151124957531013,0.324959705358563,0.3348069264934424,0.3446541591574528,0.3545014033503078,0.3643486590717205,0.3741959263214048,0.38404320509907386,0.3938904954044414,0.4037377972372205,0.4135851105971249,0.4234324354838678,0.4332797718971627,0.44320198845688086,0.45316154752657894,0.4631211128709444,0.47308068448963225,0.48304026238229786,0.4929998465485969,0.5029594369881842,0.5129190337007152,0.5228786366858451,0.5328382459432291,0.5427978614725226,0.5527574832733808,0.5627171113454589,0.572676745688412,0.5826363863018955,0.5925960331855646,0.6025556863390746,0.6125153457620807,0.6224750114542379,0.6324346834152018,0.6423943616446274,0.6523540461421699,0.6623137369074845,0.6722734339402265,0.6822331372400512,0.6921928468066135,0.7021525626395687,0.7121122847385721,0.722072013103279,0.7320317477333442,0.741991488628423,0.751951235788171,0.761910989212243,0.7718707489002942,0.7818305148519797,0.791790287066955,0.8017500655448749,0.8117098502853947,0.8216696412881695,0.8316294385528548,0.8415892420791051,0.8515490518665761,0.8615088679149226,0.8714686902238,0.8814285187928633,0.8913883536217678,0.8999900000000001,19
0.02206748446783828,0.02518848143207751,0.028639843231902065,0.03239180686300423,0.0365140329949914,0.040951694527775584,0.04571632747152932,0.05085437950884944,0.05631316771217697,0.06208910340317393,0.06817520909625321,0.07456079813851885,0.08123117440545283,0.08816736399907465,0.09534589329205635,0.1027386303991142,0.11034860664401365,0.11819189847001323,0.12617031567589226,0.13431008462006885,0.14262955285782405,0.1510193074412176,0.1596064560291543,0.16823363874596944,0.17700561881758686,0.1858557263823163,0.19472129121761728,0.20377793643603476,0.21283459747252265,0.22189127432699401,0.23112917378412812,0.24037423080392062,0.24961930212320588,0.2588795985894063,0.2682933087948344,0.277707031663752,0.2871207671960575,0.2965345153916503,0.3059640371096389,0.31552535467238596,0.3250866831691994,0.3346480225999734,0.3442093729646019,0.35377073426297895,0.36333210649499886,0.3729462892776082,0.38263318521218875,0.3923200902902537,0.40200700451169474,0.4116939278764034,0.42138086038427114,0.43106780203518963,0.44075475282905036,0.45044171276574496,0.46012868184516487,0.46991583096726836,0.47970576065833354,0.48949569768264717,0.4992856420401007,0.5090755937305863,0.5188655527539957,0.528655519110221,0.5384454927991538,0.548235473820686,0.5580254621747097,0.5678154578611164,0.5776054608797982,0.5873954712306468,0.5971854889135543,0.6070319304758598,0.6169024136617761,0.6267729024034557,0.6366433967007938,0.6465138965536865,0.6563844019620292,0.6662549129257177,0.6761254294446474,0.6859959515187142,0.6958664791478137,0.7057370123318416,0.7156075510706936,0.7254780953642652,0.7353486452124522,0.7452192006151502,0.7550897615722548,0.7649603280836619,0.774830900149267,0.7847014777689659,0.7945720609426541,0.8044426496702274,0.8143132439515813,0.8241838437866116,0.8340607299050626,0.8439900945797849,0.8539194631302252,0.8638488355562869,0.873778211857874,0.8837075920348902,0.8936369760872396,0.8990893836635863,0.8999900000000001,20
0.019737526168645964,0.022698200435239985,0.02601689949946559,0.029639546607011777,0.03363975006857722,0.0379787554916247,0.042652889735208366,0.04772234779892351,0.05313116030512813,0.05887326698384106,0.06494161416751697,0.07132491042380329,0.07800725404898573,0.08496779908053034,0.09218047895157105,0.0996138108386171,0.10727609955906411,0.11517352040919403,0.12320222675212932,0.1314154399490516,0.13978379777663863,0.14825530835609937,0.15687967877555353,0.1655950083616585,0.1743810433527518,0.1833234728610144,0.19226591980885782,0.20131830300671194,0.21046898448739587,0.21961968181698102,0.22878634435624612,0.2381244374905614,0.24746254473444756,0.25680066608779634,0.2661388015504993,0.275588654692807,0.28509163332041215,0.2945946241945405,0.3040976273150772,0.31360064268190735,0.3231036702949161,0.33271866006131184,0.3423626383229732,0.3520066268791907,0.36165062572984547,0.3712946348748187,0.3809386543139916,0.390582684047245,0.40022672407446025,0.4099311947874936,0.4196914539018711,0.4294517213158175,0.4392119970292129,0.4489722810419377,0.45873257335387174,0.4684928739648954,0.4782531828748889,0.4880135000837326,0.4977738255913062,0.5075341593974901,0.5172945015021648,0.5270615901353465,0.536913233627911,0.5467648834411594,0.5566165395749753,0.5664682020292419,0.5763198708038423,0.5861715458986598,0.5960232273135777,0.6058749150484793,0.6157266091032478,0.6255783094777665,0.6354300161719186,0.6452817291855873,0.6551334485186561,0.6649851741710081,0.6748369061425267,0.6846886444330949,0.6945403890425961,0.7043921399709137,0.7142438972179306,0.7240956607835304,0.733986114994261,0.7439049053675709,0.7538237001732837,0.763742499411291,0.7736613030814838,0.7835801111837537,0.7934989237179921,0.8034177406840902,0.8133365620819393,0.823255387911431,0.8331742181724564,0.8430930528649071,0.8530118919886741,0.8629307355436492,0.8728495835297232,0.882768435946788,0.8926872927947348,0.8989470851988337,0.8999900000000001,21
0.017676341608681964,0.020505326970426202,0.023672425527229896,0.02718053099612691,0.031047088839384895,0.03529556885064021,0.03989226011194898,0.04487376887162216,0.05023780385899068,0.055950357491952096,0.062004069313673374,0.06838674297504678,0.07508089285150876,0.08206333826482029,0.08930487083936864,0.09677002612121105,0.10451129230393429,0.11244873918447715,0.12050834335110568,0.1288189738317645,0.13720882165650994,0.1457841187837978,0.15440872820214321,0.16323185728477338,0.17205500545012528,0.18103552456763905,0.19008712180403603,0.1991387364744135,0.2083147175724409,0.2175730036269074,0.22683130528381307,0.23608962254304294,0.24547063738711272,0.25491170905485994,0.2643527943359685,0.27379389323031544,0.28323500573777693,0.29274712641563344,0.302345322303838,0.311943529695403,0.3215417485901997,0.3311399789880982,0.34073822088896977,0.35033647429268494,0.35995385562605003,0.36968230502777216,0.3794107637519262,0.38913923179838034,0.398867709167003,0.40859619585766244,0.41832469187022686,0.4280531972045649,0.4377817118605445,0.4475102358380342,0.4572387691369022,0.46698857918557457,0.4768199252300403,0.4866512784110644,0.49648263872851756,0.5063140061822696,0.5161453807721915,0.5259767624981534,0.5358081513600257,0.5456395473576788,0.5554709504909832,0.5653023607598091,0.575133778164027,0.5849652027035073,0.5947966343781205,0.6046280731877369,0.614459519132227,0.6242909722114607,0.6341224324253092,0.6439737865309544,0.6538811197252414,0.6637884579503096,0.6736958012060372,0.6836031494923027,0.6935105028089839,0.7034178611559594,0.7133252245331073,0.7232325929403058,0.7331399663774334,0.7430473448443682,0.7529547283409882,0.762862116867172,0.7727695104227977,0.7826769090077436,0.7925843126218879,0.8024917212651087,0.8123991349372846,0.8223065536382936,0.8322139773680141,0.8421214061263244,0.8520288399131025,0.8619362787282266,0.8718437225715753,0.8817511714430268,0.8916586253424591,0.8987913791480502,0.8999900000000001,22
0.015845146368834814,0.01854991010548286,0.021561572707287383,0.02496466868045366,0.028702688393718645,0.03285731031062497,0.037384176378029405,0.04227940092654045,0.04758889385259675,0.05327617138925195,0.05931827291763517,0.06570171640562465,0.07240696038414078,0.0794079219898145,0.08667158981606304,0.09420788267001806,0.10200389034218772,0.10996420315144566,0.11810938676319323,0.12646188969390987,0.1348924102904297,0.14353964158417837,0.1522387734982204,0.161068786957847,0.17001683616809568,0.17896490442515034,0.1880796646512059,0.19725410863634646,0.20642856975709062,0.21564425532544612,0.2250199467759831,0.23439565325606748,0.24377137476556743,0.2531471113043518,0.2626167212166069,0.27216632430735355,0.2817159401643924,0.29126556878758364,0.3008152101767883,0.31036486433186644,0.31992077915352557,0.3296152900289096,0.3393098113040774,0.3490043429788856,0.35869888505319014,0.36839343752684767,0.3780880003997145,0.3877825736716467,0.3974771573425007,0.407171751412133,0.41690748960733887,0.4267170670534005,0.4365266525020964,0.4463362459532834,0.4561458474068191,0.46595545686256035,0.47576507432036436,0.4855746997800882,0.4953843332415892,0.5051939747047243,0.5150036241693509,0.5248132816353258,0.5346229471025064,0.5444326205707498,0.5542423020399132,0.5640519915098534,0.5739073643458031,0.5838023497885854,0.5936973409020747,0.6035923376861358,0.613487340140633,0.6233823482654307,0.6332773620603938,0.6431723815253865,0.6530674066602733,0.662962437464919,0.6728574739391878,0.6827525160829445,0.6926475638960532,0.7025426173783789,0.7124376765297858,0.7223327413501387,0.7322278118393016,0.7421228879971394,0.7520179698235165,0.7619130573182978,0.7718081504813474,0.7817032493125298,0.7915983538117098,0.8014934639787518,0.8113885798135201,0.8212837013158795,0.8311788284856945,0.8410739613228294,0.8509690998271492,0.860867742225618,0.8708200328756641,0.8807723270526794,0.8907246247565443,0.8986218135459806,0.8999900000000001,23
0.014241685502701634,0.016789721303601055,0.019693216024911295,0.02295108427970842,0.02660209944339853,0.030622518429650858,0.035086878579617425,0.039932968585915704,0.04516542609622777,0.05080800371770593,0.056840993810678114,0.06322583906875137,0.06994036645591152,0.07695490932731676,0.08428354276273312,0.09188891536119734,0.09970121765408235,0.10767697350811571,0.11594466338833534,0.12428050399194725,0.13285127395544022,0.1414491386896836,0.15028944363269622,0.15912976925527028,0.16810866649214046,0.17719541086272578,0.18628217393581992,0.19544976839127048,0.2047567270748421,0.21406370224823856,0.22337069391132078,0.23271006018172924,0.24220829937872596,0.25170655265557546,0.2612048200121283,0.27070310144823495,0.28020139696374624,0.28975616651092057,0.2994146265713035,0.30907309816108314,0.3187315812801036,0.32839007592820924,0.3380485821052443,0.3477070998110533,0.35736562904548014,0.3670241698083694,0.3767749018996855,0.3865612358088548,0.39634757863591685,0.40613393038071544,0.4159202910430941,0.4257066606228963,0.43549303911996556,0.4452794265341456,0.45506582286527997,0.46485222811321214,0.47463864227778546,0.48442506535884405,0.4942114973562311,0.50399793826979,0.5138491952630199,0.5237309269355277,0.533612664960189,0.5434944093368543,0.5533761600653736,0.5632579171455973,0.5731396805773754,0.5830214503605582,0.5929032264949957,0.6027850089805386,0.6126667978170364,0.6225485930043397,0.6324303945422989,0.6423122024307638,0.6521940166695847,0.662075837258612,0.6719576641976956,0.6818394974866859,0.6917213371254329,0.7016031831137871,0.7114850354515986,0.7213668941387175,0.7312487591749939,0.7411306305602783,0.7510125082944205,0.7608943923772712,0.7708161462023898,0.7807622143498981,0.7907082864690423,0.8006543625596892,0.8106004426217047,0.8205465266549554,0.8304926146593077,0.8404387066346278,0.8503848025807822,0.8603309024976372,0.8702770063850592,0.8802231142429146,0.8901692260710697,0.8984379541288752,0.8999900000000001,24
0.01279758366727761,0.015224476325208805,0.0179980256232211,0.02113467577865409,0.024674642116394682,0.028617074190129807,0.032961080948495064,0.03776442471215313,0.04296748217852049,0.048570212110714064,0.05456671176752392,0.06094438767647292,0.06768315262816545,0.07475468865254777,0.08212182716618119,0.08973811119813463,0.09754762098341671,0.10567621306193241,0.11392359907848125,0.12236205852707326,0.13093420408738282,0.1396628641088348,0.14842791142566633,0.15742328389294574,0.16641867665691265,0.1754684412904709,0.18470341347897218,0.19393840365663945,0.20317341182332643,0.2124974407977941,0.22194161714993454,0.23138580894222605,0.24083001617450972,0.2502742388466263,0.2597511660934052,0.2693714725604905,0.27899179173663546,0.2886121236216724,0.2982324682154335,0.3078528255177511,0.31747319552845743,0.3270935782473849,0.3367771489834784,0.3465387545537403,0.35630037000534226,0.3660619953381142,0.37582363055188567,0.3855852756464866,0.39534693062174625,0.4051085954774948,0.41487027021356176,0.42463195482977684,0.43439364932596974,0.44415535370197023,0.453917067957608,0.46377537168049265,0.47364293468534996,0.4835105047650771,0.4933780819195092,0.5032456661484818,0.5131132574518301,0.5229808558293896,0.5328484612809953,0.5427160738064829,0.5525836934056874,0.5624513200784443,0.5723189538245891,0.582186594643957,0.5920542425363831,0.601921897501703,0.6117895595397519,0.6216572286503653,0.6315249048333784,0.6413925880886265,0.6512602784159452,0.6611279758151697,0.6709956802861352,0.6808633918286772,0.6907839707523034,0.7007233509257133,0.7106627355459041,0.720602124612727,0.7305415181260342,0.7404809160856771,0.7504203184915077,0.7603597253433778,0.7702991366411388,0.7802385523846429,0.7901779725737417,0.8001173972082869,0.8100568262881304,0.8199962598131237,0.829935697783119,0.8398751401979677,0.8498145870575218,0.8597540383616329,0.8696934941101528,0.8796329543029335,0.8895724189398266,0.898239383952662,0.8999900000000001,25
0.011520514975665155,0.01381883559717989,0.01645932365944207,0.019495274337997845,0.02290865317274164,0.026766509435794075,0.031045005768658873,0.03573554174204335,0.0409141613970629,0.04650454826987145,0.05249939379674183,0.05888374950804823,0.06563410011882026,0.07271752909294556,0.08009104592691436,0.0877183450269825,0.09567357932645779,0.10378636393954083,0.11208891513642273,0.12059158258427147,0.12920495468655585,0.13796271140977945,0.14686325290455998,0.15576381631100905,0.16488166282844308,0.1740415335815455,0.18320142385691546,0.19244682830948873,0.20183429321862328,0.21122177497126887,0.22060927356725718,0.2299967890064198,0.239505328708902,0.24908541649032911,0.2586655182078816,0.2682456338613793,0.27782576345064314,0.2874059069754931,0.2969860644357499,0.30666743417471054,0.31640283805199304,0.3261382528208137,0.33587367848098776,0.34560911503233127,0.35534456247465973,0.3650800208077888,0.3748154900315342,0.3845509701457116,0.3942864611501364,0.4040219630446245,0.413804321383842,0.42365678615123287,0.4335092587573003,0.4433617392018644,0.45321422748474505,0.46306672360576207,0.47291922756473576,0.4827717393614858,0.49262425899583223,0.5024767864675951,0.5123293217765944,0.5221818649226502,0.5320344159055821,0.5418869747252104,0.551739541381355,0.5615921158738358,0.571444698202473,0.5812972883670862,0.5911498863674957,0.6010024922035214,0.6108551058749833,0.6207617916756998,0.6306940105684291,0.6406262344137629,0.6505584632115378,0.6604906969615902,0.6704229356637564,0.6803551793178729,0.6902874279237764,0.700219681481303,0.7101519399902891,0.7200842034505714,0.7300164718619863,0.73994874522437,0.7498810235375593,0.7598133068013903,0.7697455950156997,0.7796778881803238,0.7896101862950994,0.7995424893598624,0.8094747973744497,0.8194071103386975,0.8293394282524422,0.8392717511155205,0.8492040789277688,0.8591364116890234,0.8690687493991209,0.8790010920578979,0.8889334396651907,0.8980257030177136,0.8999900000000001,26
0.010372482940369368,0.012549521296803492,0.015084267174398452,0.018411572688652303,0.02233185273575987,0.026599883219251712,0.031191225022695765,0.0360790800560513,0.041235153666690755,0.046733875433504615,0.05245991540851133,0.05838182459315983,0.06447013953777377,0.07077369265089004,0.07822308288925818,0.08595178910600076,0.09388381498152462,0.10204722782550782,0.11043581409602345,0.11893053334235179,0.12763961055604295,0.13644203912880898,0.14531226725560134,0.15439400910503664,0.16347577203878655,0.1725753737438691,0.1819035472519924,0.19123173904617702,0.20055994912624575,0.20988817749202188,0.21937331165271773,0.22891113249732034,0.2384489685500989,0.247986819810862,0.2575246862794187,0.2670625679555772,0.2766728675889558,0.28638059126317117,0.2960883268846591,0.3057960744532214,0.31550383396865916,0.3252116054307743,0.3349193888393678,0.34462718419424165,0.35433499149519704,0.3640428107420355,0.37378611854762006,0.3836225568602467,0.39345900381584076,0.40329545941420664,0.41313192365514834,0.42296839653847,0.43280487806397583,0.44264136823147016,0.45247786704075693,0.46231437449164037,0.4721508905839245,0.4819874153174138,0.4918239486919122,0.501660490707224,0.5114970413631532,0.5213336006595041,0.5311701685960809,0.5410067451726875,0.5508433303891284,0.5607376383363131,0.5706622156999626,0.5805867985528562,0.5905113868948143,0.6004359807256572,0.6103605800452055,0.6202851848532795,0.6302097951496997,0.6401344109342864,0.6500590322068601,0.6599836589672411,0.66990829121525,0.6798329289507071,0.6897575721734329,0.6996822208832478,0.7096068750799721,0.7195315347634264,0.729456199933431,0.7393808705898064,0.7493055467323729,0.7592302283609513,0.7691549154753616,0.7790796080754245,0.7890043061609604,0.7989290097317897,0.8088537187877327,0.8187784333286101,0.8287031533542423,0.8386278788644496,0.8485526098590523,0.8584773463378711,0.8684020883007265,0.8783268357474387,0.8882515886778285,0.8977965279001044,0.8999900000000001,27
0.009554203920717215,0.012479096824634946,0.015809045267767087,0.019528963093413773,0.023618363930605457,0.028052588501899976,0.032803947328807787,0.037851439367255935,0.043249594062705635,0.04889074032994673,0.05474250099914402,0.06082567094118582,0.06695246896666417,0.07240230454703639,0.07717243724035368,0.08422943485929386,0.09225084089336016,0.10048032071679946,0.10885329980128132,0.11747113553224912,0.12617236806896043,0.1350158159431044,0.1440165716751289,0.15301735007710296,0.1621661327001066,0.17143252808105314,0.18069894322571575,0.1899653781339095,0.19936807756677066,0.20886161565903544,0.21835517027385443,0.22784874141102465,0.23734232907034375,0.24683593325160857,0.2564854806657522,0.2661640652925718,0.27584266296625004,0.28552127368657443,0.2951998974533318,0.3048785342663098,0.31455718412529515,0.32423584703007574,0.3339145229804381,0.3436836948029259,0.3535031753146492,0.3633226653135655,0.373142164799463,0.38296167377212964,0.3927811922313531,0.4026007201769216,0.41242025760862305,0.4222398045262453,0.4320593609295764,0.4418789268184042,0.4516985021925168,0.46151808705170194,0.4713376813957478,0.48115728522444207,0.49097689853757304,0.5007965213349284,0.510696890428812,0.5206133399452096,0.5305297955183796,0.5404462571481258,0.5503627248342517,0.560279198576561,0.5701956783748577,0.5801121642289454,0.5900286561386278,0.5999451541037083,0.6098616581239912,0.6197781681992797,0.6296946843293779,0.6396112065140894,0.6495277347532179,0.6594442690465672,0.6693608093939409,0.6792773557951428,0.6891939082499767,0.6991104667582463,0.7090270313197551,0.7189436019343074,0.7288601786017062,0.738776761321756,0.7486933500942597,0.7586099449190218,0.7685265457958458,0.7784431527245352,0.7883597657048943,0.7982763847367261,0.808193009819835,0.8181096409540244,0.8280262781390981,0.83794292137486,0.8478595706611137,0.8577762259976629,0.8676928873843115,0.8776095548208632,0.8875786498545458,0.8975514913892655,0.8999900000000001,28
0.010187144787139953,0.01326499078786126,0.01675426593260216,0.020636028295116612,0.02488605966171667,0.029476225285938344,0.034389691655368676,0.03966504841744099,0.04520321157484944,0.05096960373380572,0.056966720467658404,0.063256520946923,0.06930492673880337,0.07462433200490948,0.07922716348566118,0.08315263550303044,0.09073739175323603,0.09898581900697828,0.10746903892586396,0.11606619288314714,0.12484295175278567,0.13375997797943334,0.1426770284804515,0.15184044885459255,0.16104264028894058,0.17024485299602737,0.17950239803392723,0.18894967367429388,0.1983969671911947,0.207844278584416,0.21729160785374418,0.22673895499896515,0.23637892403032518,0.2460269092817866,0.2556749087221646,0.2653229223512321,0.27497095016876194,0.2846189921745276,0.29426704836830136,0.3039151187498569,0.3136529127358902,0.32345449238630775,0.33325608240767274,0.3430576827997564,0.35285929356233053,0.3626609146951658,0.3724625461980342,0.382264188070707,0.3920658403129554,0.4018675029245509,0.41166917590526486,0.42147085925486877,0.4312725529731339,0.4410742570598316,0.45087597151473335,0.46071436392481957,0.4706221874011286,0.48053001753285457,0.49043785431978343,0.5003456977617022,0.5102535478583966,0.5201614046096534,0.5300692680152589,0.5399771380749993,0.549885014788661,0.5597928981560307,0.5697007881768944,0.5796086848510387,0.5895165881782498,0.5994244981583143,0.6093324147910184,0.6192403380761484,0.6291482680134909,0.6390562046028325,0.6489641478439591,0.6588720977366574,0.6687800542807136,0.6786880174759142,0.6885959873220457,0.6985039638188945,0.7084119469662465,0.7183199367638888,0.7282279332116074,0.7381359363091888,0.7480439460564191,0.7579519624530854,0.7678599854989735,0.77776801519387,0.7876760515375613,0.797590864092617,0.8075607867477919,0.8175307127698257,0.8275006421585432,0.8374705749137682,0.8474405110353251,0.8574104505230378,0.8673803933767306,0.8773503395962278,0.8873202891813533,0.8972902421319318,0.8999900000000001,29
0.016243802948981867,0.019299574090540353,0.022712546127864622,0.026583755194805145,0.0308444186099128,0.03550374632897074,0.040616661588439046,0.046127658130185975,0.0520179752080011,0.05826958718628389,0.06485700994585508,0.0717470175683821,0.07892129679238144,0.08641232420589531,0.09410484975685321,0.10194656476662615,0.11009485847727286,0.1183029430150252,0.12675284134498976,0.13522237594943087,0.143946123045942,0.15266989112254362,0.16152854562779007,0.17050213498747158,0.17947574330292,0.18854220465825527,0.1977392066535683,0.20693622540889606,0.21613326092410207,0.22541505747615612,0.23480721903000312,0.244199395027333,0.25359158546800487,0.26298379035187686,0.2724035931293598,0.28196152368374316,0.2915194663065833,0.3010774209977379,0.31063538775706345,0.3201933665844177,0.3297513574796575,0.3393093604426404,0.34898663795858903,0.35868067543768845,0.3683747226243152,0.37806877951832973,0.38776284611959216,0.39745692242796343,0.4071510084433035,0.41684510416547305,0.4265392095943325,0.43623332472974224,0.44595174569505647,0.4557528837182811,0.46555402918374256,0.4753551820913096,0.4851563424408512,0.49495751023223594,0.5047586854653322,0.5145598681400093,0.5243610582561359,0.5341622558135806,0.5439634608122121,0.5537646732518992,0.5635658931325107,0.5733671204539154,0.583168355215982,0.592969597418579,0.6027708470615756,0.6126184306913675,0.6224994144912277,0.6323804036493427,0.6422613981655948,0.6521423980398663,0.6620234032720392,0.6719044138619961,0.6817854298096189,0.6916664511147902,0.701547477777392,0.711428509797307,0.7213095471744171,0.7311905899086046,0.7410716379997522,0.7509526914477416,0.7608337502524555,0.770714814413776,0.7805958839315856,0.7904769588057662,0.8003580390362004,0.8102391246227705,0.8201202155653584,0.830001311863847,0.8398824135181181,0.8497635205280543,0.8596446328935374,0.8695257506144504,0.879406873690675,0.8892986566432368,0.8973905605180748,0.8997904227787107,0.8999900000000001,30
0.014878016755627957,0.01778067362331806,0.021117811276252105,0.024836929719679587,0.029019094783192353,0.033627785927595355,0.03864924346875487,0.04408230438533721,0.04991914172552191,0.05614451768914752,0.0627351530601265,0.0696592689032577,0.07687636417281336,0.08433729951726038,0.09200393198338469,0.09998304249785883,0.10806664112976487,0.11637911852485422,0.12478647319400145,0.1333921366312799,0.1419978225911172,0.1508718378983993,0.15974641840545212,0.16865580057778642,0.17777211343878627,0.1868884444846554,0.19600479371525198,0.2052329494337759,0.21456156183558783,0.22389018999178537,0.23321883390221954,0.2425474935667407,0.2520148851985783,0.2615247757562674,0.2710346795471127,0.28054459657096165,0.29005452682766175,0.299564470317061,0.3091057654872243,0.3187652557615162,0.32842475673629695,0.33808426841141603,0.34774379078672285,0.35740332386206686,0.3670628676372978,0.3767224221122652,0.38638198728681833,0.39604156316080685,0.40578105651154417,0.4155589000881689,0.4253367519111388,0.4351146119803109,0.44489248029554246,0.45467035685669055,0.4644482416636122,0.47422613471616487,0.48400403601420533,0.4937819455575911,0.5035598633461789,0.513337789379826,0.5231157236583898,0.5328936661817273,0.5426716169496957,0.5525237553929616,0.5623902802458602,0.5722568110671098,0.5821233478565808,0.5919898906141443,0.6018564393396707,0.6117229940330309,0.6215895546940955,0.6314561213227352,0.6413226939188211,0.6511892724822236,0.6610558570128134,0.6709224475104616,0.6807890439750384,0.6906556464064151,0.7005222548044621,0.7103888691690501,0.7202554895000499,0.7301221157973325,0.7399887480607684,0.7498553862902283,0.759722030485583,0.7695886806467033,0.7794553367734597,0.7893219988657234,0.7992277127324091,0.8091560703245796,0.8190844318815739,0.8290127974032818,0.8389411668895936,0.8488695403403996,0.8587979177555897,0.8687262991350541,0.8786546844786824,0.8885830737863655,0.8970523099071863,0.8997626707735314,0.8999900000000001,31
0.013604463768137953,0.016420311235651616,0.019600717526748537,0.023258075553854216,0.02732259679117248,0.03182576321218149,0.03680897378375288,0.04221168599595765,0.04802445961010736,0.054229641905450474,0.06080069419776457,0.0677017363160882,0.07488738829463516,0.08237568497883349,0.09014093708053911,0.09805628977235853,0.10622727067989841,0.11453065061812685,0.12301407429436277,0.13157712651141273,0.14034864297199282,0.14912018141080294,0.15806242416198624,0.1670943314828545,0.17612625844348356,0.18523918527012134,0.19450095368464831,0.20376273920423033,0.2130245418287109,0.2222917625267754,0.23175084140839225,0.24120993473354302,0.250669042502066,0.26012816471379924,0.269587301368581,0.2790631346110769,0.2886859120022319,0.2983087011338595,0.30793150200579794,0.31755431461788597,0.32717713896996203,0.3367999750618647,0.3464228228934326,0.3560456824645041,0.365736903514712,0.3754898546705971,0.3852428149216866,0.39499578426782556,0.40474876270885946,0.41450175024463354,0.4242547468749929,0.4340077525997831,0.4437607674188492,0.45351379133203645,0.4632668243391902,0.47301986644015576,0.4827729176347783,0.4925490191027017,0.5024000106734823,0.512251008861516,0.5221020136666611,0.5319530250887767,0.5418040431277215,0.551655067783354,0.5615060990555331,0.5713571369441175,0.5812081814489659,0.5910592325699372,0.6009102903068899,0.610761354659683,0.620612425628175,0.6304635032122247,0.6403145874116909,0.6501656782264322,0.6600167756563078,0.6698678797011759,0.6797189903608956,0.6895701076353253,0.6994212315243242,0.7092723620277508,0.7191749830763381,0.7290946910662792,0.7390144034752102,0.7489341203030099,0.7588538415495572,0.768773567214731,0.7786932972984103,0.7886130318004739,0.7985327707208008,0.8084525140592698,0.8183722618157596,0.8282920139901494,0.8382117705823181,0.8481315315921442,0.8580512970195072,0.8679710668642855,0.8778908411263583,0.8878106198056043,0.896685304249455,0.8997322522863144,0.8999900000000001,32
0.012477256693171526,0.01513689004397785,0.018249611726018508,0.02176009455627649,0.025749127766977506,0.030194245225964575,0.03507711520523665,0.04039942032128341,0.046174024047282713,0.05235583388075725,0.05890130126691388,0.06583035927238964,0.0730770371570275,0.08058466463192356,0.08828813101298894,0.09631390531805178,0.10447082409845523,0.11282812801693919,0.12130932927436591,0.12997396257733856,0.13863861938949418,0.14757830114515552,0.15652219177880963,0.16546610353207533,0.1746463676738788,0.1838380796742604,0.19302981016592669,0.2022229285903807,0.2116284728316778,0.22103403276944283,0.23043960840350525,0.23984519973369395,0.24925080675983807,0.2587679900928185,0.2683518853480858,0.2779357934291654,0.28751971433588436,0.2971036480680708,0.3066875946255523,0.3162715540081563,0.3258555262157107,0.3355641878207959,0.3452906378044741,0.35501709777616464,0.3647435677357009,0.37447004768291586,0.38419653761764283,0.39392303753971497,0.4036495474489655,0.4133760673452275,0.42310259722833443,0.4328291370981193,0.4425556869544153,0.45238119565310186,0.4622155701608963,0.4720499519734385,0.48188434109057504,0.49171873751215195,0.5015531412380154,0.511387552268012,0.5212219706019882,0.5310563962397901,0.5408908291812641,0.5507252694262564,0.5605597169746135,0.5703941718261817,0.5802286339808072,0.5900631034383366,0.599897580198616,0.6097320642614918,0.6195665556268104,0.6294010542944181,0.6392355602641611,0.6491285607045181,0.6590389625189594,0.6689493692371948,0.678859780859091,0.6887701973845155,0.6986806188133351,0.7085910451454169,0.7185014763806283,0.7284119125188363,0.7383223535599082,0.7482327995037107,0.7581432503501114,0.7680537060989773,0.7779641667501753,0.7878746323035728,0.7977851027590369,0.8076955781164349,0.8176060583756334,0.8275165435365,0.8374270335989018,0.8473375285627059,0.8572480284277794,0.8671585331939896,0.8770690428612034,0.8869795574292881,0.8962884278746872,0.8996990223756612,0.8999900000000001,33
0.011423326757572391,0.013996505673313578,0.016964044811516907,0.02039951349306153,0.024282642387481526,0.02861328788914412,0.03346700570475382,0.038767075205706936,0.04450543135414384,0.050664447634379536,0.057216017476451955,0.06412090616061819,0.07132848539026213,0.07883627328468913,0.08665420179720437,0.09462189080367817,0.10284947855834131,0.11120804672769662,0.11976216078472285,0.12836394224116376,0.13721631482169572,0.1460687100215753,0.15501842740520055,0.16413690852475954,0.17325540955356608,0.1823739304914503,0.19166478302253975,0.20101410243442625,0.21036343883528102,0.21971279222492412,0.22906216260317602,0.23857391022763003,0.24811674270593026,0.2576595891390863,0.2672024495269146,0.27674532386923245,0.28628821216585615,0.29583111441660304,0.3054990884501937,0.31519740345755215,0.32489572938903427,0.33459406624446053,0.34429241402365224,0.3539907727264301,0.3636891423526152,0.3733875229020285,0.383085914374491,0.3927843167698234,0.4024828481412727,0.41229948013867784,0.42211612016731853,0.43193276822702825,0.4417494243176406,0.45156608843898915,0.46138276059090744,0.4711994407732288,0.4810161289857871,0.4908328252284158,0.5006495295009482,0.5104662418032181,0.5202829621350591,0.5300996904963045,0.5399164268867879,0.549733171306343,0.5595499237548033,0.5693666842320022,0.5791834527377735,0.5890732345251728,0.5989736559420298,0.6088740827785163,0.6187745150344874,0.6286749527097977,0.6385753958043021,0.6484758443178557,0.6583762982503129,0.6682767576015286,0.6781772223713579,0.6880776925596556,0.6979781681662764,0.707878649191075,0.7177791356339067,0.727679627494626,0.7375801247730879,0.7474806274691471,0.7573811355826584,0.7672816491134771,0.7771821680614575,0.7870826924264547,0.7969832222083236,0.8068837574069191,0.8167842980220957,0.8266848440537088,0.8365853955016128,0.8464859523656629,0.8563865146457137,0.8662870823416202,0.8761876554532372,0.8860882339804197,0.8958605907770475,0.8996628346374307,0.8999900000000001,34
0.010471345234368407,0.01292507570375033,0.015799241686324933,0.019119282980977495,0.022901027427181656,0.027194695843841918,0.031949148015124745,0.03716875318364468,0.04285480082460422,0.04899293183840536,0.0555247652915009,0.06245714683415751,0.06972363576723795,0.07726186891161689,0.0849976680120088,0.09309223200293865,0.10128672172066294,0.10972689197243156,0.11823141206832698,0.12698895046161895,0.13574651298836743,0.14467947369750808,0.15372167022361177,0.16276388810410586,0.1718766798213192,0.18116708803849826,0.19045751457396753,0.1997479594275387,0.20903842259902428,0.21849408657909208,0.22799368058607813,0.2374932897187116,0.2469929139767984,0.25649255336014515,0.26599220786855765,0.27555592569639875,0.28522445886715453,0.2948930039405144,0.30456156091628733,0.31423012979428167,0.3238987105743064,0.3335673032561698,0.34323590783968067,0.3529045243246477,0.3625731527108795,0.37231652370648505,0.38211429226634486,0.39191206962228325,0.4017098557741209,0.4115076507216781,0.4213054544647754,0.431103267003233,0.4409010883368715,0.4506989184655113,0.4604967573889728,0.47029460510707627,0.4800924616196423,0.48989032692649165,0.4996882010274439,0.5094860839223201,0.5192839756109405,0.5291005295853856,0.5389902739078529,0.5488800241972934,0.5587697804535493,0.5686595426764625,0.5785493108658749,0.5884390850216287,0.5983288651435658,0.6082186512315282,0.6181084432853581,0.6279982413048972,0.6378880452899881,0.6477778552404724,0.6576676711561922,0.6675574930369896,0.6774473208827066,0.6873371546931855,0.697226994468268,0.7071168402077963,0.7170066919116124,0.7268965495795582,0.7367864132114761,0.7466762828072079,0.7565661583665954,0.7664560398894813,0.7763459273757073,0.7862358208251155,0.7961257202375478,0.8060156256128465,0.8159055369508533,0.8257954542514108,0.8357069769680947,0.8456559269041003,0.8556048804153776,0.8655538375017994,0.8755027981632387,0.8854517623995684,0.8954007302106612,0.899623541360893,0.8999900000000001,35
0.00960528516536105,0.011938065617132593,0.014714536630909172,0.017921211259393652,0.02163833167560096,0.02581379570052139,0.030510840985899262,0.03571569217828374,0.04138462315406374,0.047499472588019565,0.0540297999566179,0.06093203418286321,0.06814912113170185,0.07572073117408802,0.08356937172608182,0.09155802079546868,0.09988104058731348,0.108248716882233,0.11690823322357409,0.12556777522185608,0.13444838207240328,0.14341131211935743,0.15237426498892676,0.16150976265042213,0.17073865212016542,0.17996756127077299,0.1891964901020493,0.1985417829957789,0.20799597317543084,0.21745017969117675,0.2269044025428121,0.23635864173013327,0.24581289725293543,0.25538636241112944,0.2650234704139838,0.27466059133902165,0.28429772518603946,0.29393487195483337,0.3035720316451999,0.31320920425693494,0.32284638978983515,0.3324835882436964,0.34222310156215596,0.35200085380668245,0.3617786156505455,0.37155638709355204,0.3813341681355094,0.3911119587762242,0.40088975901550356,0.41066756885315453,0.4204453882889841,0.43022321732279917,0.44000105595440686,0.4497789041836141,0.4595567620102279,0.4693346294340552,0.47911250645490316,0.4889788613622554,0.49885722790440007,0.5087356009923097,0.518613980625813,0.5284923668047387,0.5383707595289152,0.5482491587981717,0.5581275646123368,0.5680059769712392,0.5778843958747076,0.5877628213225707,0.5976412533146573,0.6075196918507962,0.6173981369308159,0.6272765885545455,0.6371550467218136,0.6470335114324487,0.6569119826862799,0.666790460483136,0.6766689448228452,0.6865474357052368,0.6964259331301392,0.7063044370973816,0.7161829476067921,0.7260614646582,0.7359399882514339,0.7458185183863226,0.7556990684083341,0.7656425244778304,0.775585984490246,0.7855294484454416,0.7954729163432783,0.8054163881836172,0.8153598639663195,0.8253033436912461,0.835246827358258,0.8451903149672164,0.8551338065179822,0.8650773020104165,0.8750208014443803,0.8849643048197351,0.8949078121363412,0.8995809936801218,0.8999900000000001,36
0.008797494027206726,0.011047184843853836,0.01373178463097121,0.017394641981497906,0.021481886503572425,0.0259657494953303,0.030812987816288627,0.035986549558192346,0.04152374122918712,0.04736892615865984,0.053442508767956205,0.05973059001010487,0.06674191275074515,0.07429272457594696,0.08211251870747062,0.09023667205556099,0.09843958706709441,0.10698567407826806,0.11554416377399924,0.1243354596508641,0.13321623877825112,0.14209704221528374,0.15122342606509923,0.16038822224979543,0.16955303950807513,0.17873027695048552,0.188136913424507,0.19754356748250884,0.20695023912427674,0.21635692834959636,0.22576363515825335,0.23530187530677926,0.2449058981798492,0.25450993503476604,0.2641139858713138,0.27371805068927624,0.2833221294884374,0.292926222268581,0.3025303290294913,0.31221246120680435,0.321969029018404,0.33172560727065975,0.34148219596336443,0.3512387950963122,0.3609954046692954,0.37075202468210805,0.3805086551345434,0.39026529602639437,0.4000219473574547,0.4097786091275175,0.41953528133637624,0.429291963983824,0.4390489557258839,0.4489152099051925,0.45878147124118995,0.4686477397336911,0.4785140153825111,0.4883802981874649,0.49824658814836736,0.5081128852650334,0.5179791895372782,0.5278455009649164,0.5377118195477634,0.5475781452856339,0.557444478178343,0.5673108182257055,0.5771771654275365,0.587043519783651,0.5969098812938639,0.6067762499579902,0.6166426257758448,0.6265090087472428,0.6363753988719993,0.6462417961499292,0.6561082005808473,0.6659746121645689,0.6758410309009086,0.6857074567896818,0.6956282678156797,0.7055658548925035,0.7155034463027338,0.7254410420462197,0.7353786421228092,0.7453162465323516,0.7552538552746951,0.7651914683496884,0.7751290857571802,0.7850667074970193,0.795004333569054,0.8049419639731331,0.8148795987091054,0.8248172377768194,0.8347548811761235,0.8446925289068669,0.8546301809688978,0.864567837362065,0.874505498086217,0.8844431631412029,0.894380832526871,0.8995350417207325,0.8999900000000001,37
0.008227177526046597,0.011121327526574527,0.01447923329644004,0.018285028935840532,0.02251397726525639,0.027134376396195606,0.0321094500315083,0.03746185363402914,0.043153668012314905,0.04909986682325686,0.05525651019388419,0.06175802198110771,0.06842423087635394,0.07457701289863712,0.0808049941537159,0.08888501836107426,0.0972322234351016,0.10568679070734391,0.11435070583448505,0.12314655338836403,0.13194242675345874,0.1410262592143255,0.1501244435543408,0.15922265038745226,0.16842975704676466,0.1777867291617747,0.1871437201435459,0.19650072999185442,0.20585775870647616,0.21531236737758863,0.224881642907582,0.2344509335178599,0.24402023920819388,0.25358955997835547,0.2631588958281164,0.27272824675724827,0.2822976127655228,0.2920289252457911,0.3017631386655679,0.3114973634047074,0.32123159946298907,0.33096584684019226,0.34070010553609636,0.3504343755504811,0.36016865688312544,0.36990294953380926,0.37963725350231176,0.38937156878841245,0.3991058953918907,0.40891767499786846,0.418771088803953,0.42862451040936633,0.43847793981390937,0.4483313770173828,0.4581848220195873,0.4680382748203239,0.47789173541939295,0.48774520381659553,0.4975986800117322,0.5074521640046039,0.5173056557950114,0.5271591553827554,0.5370126627676366,0.5468661779494559,0.556719700928014,0.5665732317031117,0.5764267702745498,0.5862803166421291,0.5961338708056502,0.6059874327649141,0.6158410025197214,0.625694580069873,0.6356028366863397,0.6455341612775776,0.6554654906162211,0.6653968247021056,0.675328163535067,0.6852595071149407,0.6951908554415623,0.7051222085147677,0.7150535663343923,0.7249849289002721,0.7349162962122422,0.7448476682701388,0.7547790450737972,0.7647104266230531,0.7746418129177426,0.7845732039577008,0.7945045997427638,0.804436000272767,0.8143674055475458,0.8242988155669365,0.8342302303307744,0.8441616498388953,0.8540930740911349,0.8640245030873287,0.8739559368273124,0.8838873753109221,0.8938188185379929,0.8994855347420659,0.8999900000000001,38
0.008706360654527998,0.011731371138073411,0.015225820593524515,0.01916955617222984,0.02353367285279899,0.028282624253612068,0.033425779076697276,0.038939833934275345,0.04473747434061795,0.05077243201838591,0.05711975416701767,0.06370607268010535,0.07041804044511413,0.07641778192077361,0.08147442550762733,0.08765823212205125,0.09600617300675757,0.10450377150412105,0.1132120161968604,0.12192028821269618,0.13092670655375965,0.13995582195694478,0.14898496129613653,0.1581928552193763,0.1674980610602903,0.17680328708343346,0.1861085332885722,0.1954278269630883,0.20496069402676864,0.21449357730652857,0.22402647680212745,0.2335593925133248,0.24309232443988005,0.25262527258155276,0.2621908609728612,0.2719015172089891,0.2816121856804512,0.2913228663870131,0.30103355932844006,0.3107442645044975,0.3204549819149506,0.330165711559565,0.33987645343810585,0.3495872075503389,0.35929797389602897,0.3690087524749419,0.378834439788801,0.38867425832718383,0.3985140853396631,0.40835392082602523,0.4181937647860562,0.42803361721954214,0.43787347812626937,0.44771334750602376,0.4575532253585918,0.4673931116837593,0.47723300648131245,0.48707290975103773,0.4969128214927208,0.5067527417061483,0.516592670391106,0.5264326075473804,0.5362725531747573,0.5461125072730231,0.5559524698419639,0.5657924408813658,0.5756324203910151,0.5855538684450095,0.5954785313749162,0.60540319948994,0.6153278727899033,0.6252525512746275,0.6351772349439355,0.6451019237976489,0.6550266178355899,0.6649513170575806,0.6748760214634433,0.6848007310529998,0.6947254458260722,0.704650165782483,0.7145748909220538,0.7244996212446073,0.7344243567499651,0.7443490974379496,0.7542738433083825,0.7641985943610867,0.7741233505958839,0.784048112012596,0.7939728786110455,0.8038976503910544,0.8138224273524447,0.8237472094950389,0.8336719968186588,0.8435967893231267,0.8535215870082647,0.863446389873895,0.8733711979198395,0.8832960111459208,0.8932208295519608,0.8994323212749205,0.8999900000000001,39
0.013165866677479196,0.016188382221670378,0.01963205233677119,0.023578323545372024,0.028014659518485155,0.03291427823507999,0.03827497222422327,0.04408482593575652,0.050321224517038174,0.056950165962281876,0.06392598985437076,0.07119164016570406,0.07868502702487896,0.08654706396315368,0.09453328221373247,0.10275316578831281,0.11110235365082387,0.11964833710851111,0.12821003497625832,0.13705179178885318,0.1458935709550419,0.154771446043216,0.16387539638651216,0.1729793662896616,0.18208335575249157,0.19127428861787343,0.20060455638509883,0.20993484078034536,0.21926514180343465,0.2285954594541888,0.23799322930678474,0.24751283146233477,0.25703244727825403,0.2665520767543653,0.27607171989049206,0.28559137668645707,0.2951110471420838,0.3046767086789937,0.31434891453459024,0.32402113115932224,0.3336933585530207,0.34336559671551714,0.3530378456466425,0.36271010534622794,0.372382375814105,0.38205465705010483,0.39172694905405825,0.4013992518257971,0.411170582812643,0.4209603456692932,0.430750116595513,0.4405398955911482,0.45032968265604517,0.46011947779005014,0.46990928099300894,0.4796990922647681,0.48948891160517355,0.49927873901407144,0.5090685744913077,0.518858418036729,0.5286482696501812,0.5384381293315101,0.5482279970805626,0.5580178728971843,0.5678310693078341,0.5777064208107269,0.5875817779845846,0.5974571408292744,0.6073325093446638,0.6172078835306196,0.6270832633870095,0.6369586489137001,0.6468340401105592,0.6567094369774538,0.666584839514251,0.6764602477208181,0.6863356615970223,0.696211081142731,0.7060865063578112,0.7159619372421301,0.7258373737955552,0.7357128160179535,0.7455882639091923,0.7554637174691388,0.7653391766976602,0.7752146415946237,0.7850901121598967,0.7949655883933463,0.80484107029484,0.8147165578642447,0.8245920511014277,0.8344675500062562,0.8443430545785977,0.8542618279111872,0.8641951721086382,0.8741285199703243,0.8840618714961381,0.8939952266859735,0.8989346726174253,0.8999459694548533,0.8999900000000001,40
0.01222719835446906,0.015110688844906114,0.01847090539214584,0.022324742568879966,0.026645721434011366,0.031476831328139235,0.03680953987956766,0.04259014480458384,0.048791838100066376,0.055375599567475994,0.06229700578218464,0.06961781755134139,0.07719090936777599,0.08493750905597837,0.09302634408705684,0.10120414787195695,0.10963743623394838,0.1180944375942476,0.12684182793976373,0.135589242088832,0.14444153198783063,0.153468854378542,0.1624961977092833,0.17152356197987634,0.18077347389727308,0.19004371159405753,0.19931396718690586,0.2085842406756327,0.217917434373884,0.22739195327086445,0.23686648694797574,0.24634103540503083,0.2558155986418435,0.2652901766582265,0.27476476945399375,0.2843839660964136,0.2940240177763436,0.3036640811695855,0.31330415627595903,0.3229442430952845,0.332584341627382,0.34222445187207173,0.35186457382917347,0.36150470749850755,0.37119359518257217,0.3809618141437334,0.3907300419283307,0.4004982785361989,0.41026652396717217,0.4200347782210852,0.42980304129777264,0.43957131319706894,0.4493395939188086,0.45910788346282616,0.46887618182895624,0.4786444890170333,0.48841280502689205,0.4981811298583669,0.507949463511292,0.5177557385860296,0.5276177691893686,0.5374798060260374,0.5473418490958919,0.5572038983987884,0.5670659539345824,0.5769280157031301,0.5867900837042876,0.5966521579379109,0.606514238403856,0.6163763251019787,0.6262384180321352,0.6361005171941813,0.6459626225879733,0.6558247342133668,0.6656868520702184,0.6755489761583836,0.6854111064777185,0.6952732430280794,0.7051353858093218,0.7149975348213021,0.7248596900638761,0.7347218515369001,0.7445840192402299,0.7544461931737215,0.7643083733372308,0.7742171766589532,0.7841430961527913,0.7940690196956031,0.8039949472872711,0.8139208789276783,0.8238468146167081,0.8337727543542433,0.8436986981401668,0.8536246459743619,0.8635505978567115,0.8734765537870987,0.8834025137654061,0.8933284777915176,0.8988077618142267,0.8999402679600562,0.8999900000000001,41
0.011339386411366725,0.014111678256165702,0.01738340768113951,0.021109286814999018,0.025387406377659114,0.03016437032691688,0.03542324379843584,0.0411526108268164,0.04732889200310997,0.05391547132916298,0.06086234048919838,0.06810641787998975,0.0756732843736191,0.08352720335388804,0.09149346096958699,0.09981061065828689,0.1081277882130633,0.11677461980102143,0.12542426224646835,0.1342170246170304,0.14316452782475456,0.15211205337617043,0.16113297913496777,0.1703403346309307,0.1795477093243991,0.18875510321517963,0.1979720445650217,0.20739910100735004,0.21682617338863086,0.2262532617086678,0.23568036596726483,0.24510748616422545,0.25456230339106145,0.264168312687809,0.27377433468300805,0.2833803693764675,0.292986416767996,0.30259247685740326,0.31219854964449756,0.3218046351290883,0.33141073331098414,0.3410874548924783,0.3508327611225439,0.36057807696833916,0.3703234024296868,0.3800687375064098,0.38981408219833036,0.39955943650527165,0.40930480042705597,0.4190501739635061,0.4287955571144449,0.43854094987969494,0.4482863522590789,0.45803176425241965,0.46777718585953937,0.47761744716725557,0.4874652362228296,0.49731303210710626,0.5071608348199297,0.5170086443611446,0.5268564607305953,0.536704283928126,0.5465521139535813,0.5563999508068055,0.5662477944876427,0.5760956449959378,0.5859435023315347,0.595791366494278,0.6056392374840119,0.6154871153005812,0.6253349999438299,0.6351828914136023,0.6450307897097431,0.6548786948320967,0.6647266067805071,0.6745745255548191,0.6844224511548769,0.6942703835805251,0.7041702010994079,0.7140881401489699,0.724006083657744,0.7339240316256029,0.743841984052419,0.7537599409380649,0.7636779022824132,0.7735958680853363,0.7835138383467073,0.7934318130663981,0.8033497922442817,0.8132677758802307,0.8231857639741174,0.8331037565258145,0.8430217535351947,0.8529397550021305,0.8628577609264944,0.8727757713081591,0.8826937861469969,0.892611805442881,0.8986699421356877,0.8999340132029904,0.8999900000000001,42
0.010500411092122436,0.013198643730419402,0.016337701190722545,0.020010861564087837,0.02419424612525889,0.028873333027263456,0.034051915388277204,0.039750699359697134,0.045891570291534456,0.05244690004532475,0.05941842714573052,0.06671754221229043,0.07426815317444901,0.08208536053671812,0.09018041078916117,0.09837820971602373,0.10686209880217623,0.11541070003921748,0.12410862386746752,0.13297319729281798,0.1418377944849071,0.1508422936437536,0.15998398724693583,0.16912570137896585,0.1782674360396436,0.1875485978383158,0.1969258325760444,0.2063030844483273,0.21568035345495895,0.22505763959573363,0.23447048069662074,0.2440405669030266,0.25361066683252204,0.26318078048490495,0.27275090785997336,0.2823210489575251,0.29189120377735767,0.30146137231926956,0.31107397856167424,0.32079496977022803,0.33051597142509936,0.3402369835260991,0.34995800607303756,0.35967903906572546,0.3694000825039737,0.3791211363875927,0.3888422007163932,0.39856327549018594,0.40828436070878116,0.4180054563719899,0.4277265624796227,0.4375508312920781,0.4473834271961425,0.4572160305576938,0.46704864137656454,0.47688125965258715,0.48671388538559385,0.49654651857541715,0.506379159221889,0.5162118073248424,0.5260444628841093,0.5358771258995225,0.5457097963709138,0.555542474298116,0.5653751596809613,0.5752078525192821,0.5850405528129108,0.5948732605616797,0.6047059757654215,0.6145386984239681,0.6243714285371523,0.6342041661048061,0.6441073807217346,0.654016764732937,0.6639261536396105,0.6738355474416164,0.6837449461388165,0.6936543497310724,0.7035637582182458,0.7134731716001982,0.7233825898767914,0.7332920130478868,0.7432014411133464,0.7531108740730313,0.7630203119268036,0.7729297546745247,0.7828392023160565,0.7927486548512603,0.8026581122799981,0.8125675746021314,0.8224770418175216,0.8323865139260308,0.8422959909275203,0.8522054728218521,0.8621149596088873,0.8720244512884882,0.8819339478605158,0.8918434493248325,0.8985206601395578,0.899927169112838,0.8999900000000001,43
0.009745847382087267,0.01232787346283755,0.015382094235984342,0.018961068902156084,0.023030006140785986,0.027668658695282664,0.032832266163292684,0.0384852381582811,0.04460227446273801,0.05114322993700404,0.05805271453554396,0.06530873320870242,0.07293769677605336,0.08075864956144126,0.08883403773171214,0.09711574587926378,0.10556018215341356,0.1141268189451969,0.12290544124698374,0.13168408875379767,0.14064025556913579,0.14971353273322408,0.15878683178436534,0.167860152722353,0.17717988257063266,0.18650493058577255,0.1958299969658217,0.2051550817105654,0.21448018481978914,0.22401178207894812,0.23354405499048053,0.24307634268797007,0.2526086451712036,0.26214096243996804,0.2716732944940502,0.281205641333237,0.2908603677626465,0.3005556302279228,0.3102509040077902,0.3199461891020471,0.32964148551049177,0.33933679323292293,0.3490321122691389,0.35872744261893796,0.3684227842821189,0.37811813725848004,0.3878135015478197,0.3975663286987412,0.4073827558973352,0.4171991912157965,0.42701563465394543,0.43683208621160174,0.4466485458885858,0.4564650136847173,0.4662814895998163,0.47609797363370304,0.4859144657861973,0.49573096605711936,0.5055474744462888,0.5153639909535259,0.525180515578651,0.5349970483214836,0.544813589181844,0.5546301381595522,0.5644466952544283,0.574263260466292,0.5841120479027774,0.5940122787081241,0.6039125148718373,0.6138127563937671,0.6237130032737638,0.6336132555116775,0.6435135131073585,0.6534137760606571,0.6633140443714234,0.6732143180395076,0.6831145970647601,0.6930148814470308,0.7029151711861704,0.7128154662820287,0.7227157667344561,0.7326160725433032,0.7425163837084194,0.7524167002296558,0.7623170221068619,0.7722173493398884,0.7821176819285856,0.7920180198728034,0.8019183631723924,0.8118187118272024,0.8217190658370843,0.8316194252018877,0.8415197899214631,0.8514201599956612,0.8613205354243314,0.8712209162073247,0.8811213023444907,0.8910216938356801,0.8983593573829382,0.8999196984497418,0.8999900000000001,44
0.009045319126676665,0.011500174123172294,0.014489038365237503,0.017944877688809646,0.021972353378653678,0.026541365515163062,0.03162817246401542,0.03722548085872049,0.04331169869840043,0.04984956153609249,0.05678540221012997,0.06404930112968461,0.07158396631804817,0.07950651420614151,0.08754653747976048,0.09588383828857855,0.10428183663254753,0.11297158363887704,0.12166135729960811,0.1305358553993884,0.1395380118665004,0.14854019160242257,0.15760276936043233,0.16687326091212795,0.1761437720917252,0.1854143028990008,0.19468485333373176,0.20409320241818946,0.2135857350411985,0.22307828355030718,0.23257084794529181,0.24206342822592847,0.251556024391993,0.2610486364432614,0.2707093037409676,0.28037739415751073,0.29004549679425623,0.2997136116509907,0.30938173872749997,0.3190498780235702,0.32871802953898754,0.3383861932735383,0.3480543692270084,0.35772255739918407,0.3674740681565092,0.3772733373445957,0.3870726153484323,0.3968719021678258,0.40667119780258393,0.4164705022525138,0.42626981551742293,0.4360691375971185,0.44586846849140793,0.45566780820009867,0.46546715672299777,0.47526651405991277,0.48506588021065095,0.49486525517501995,0.5046646389528265,0.5144640315438787,0.5242634329479833,0.5340844023870838,0.5439748686676209,0.5538653407963441,0.5637558187730916,0.5736463025977016,0.5835367922700126,0.5934272877898631,0.6033177891570911,0.6132082963715353,0.6230988094330338,0.6329893283414249,0.6428798530965472,0.652770383698239,0.6626609201463385,0.6725514624406843,0.6824420105811146,0.692332564567468,0.7022231243995823,0.7121136900772965,0.7220042616004487,0.7318948389688772,0.7417854221824206,0.7516760112409172,0.761566606144205,0.7714572068921229,0.7813478134845092,0.791238425921202,0.80112904420204,0.8110196683268613,0.8209102982955047,0.8308009341078082,0.8406915757636103,0.8505822232627497,0.8605041690959333,0.870452253678584,0.8804003417206917,0.8903484332221333,0.8981854712369717,0.8999115628154529,0.8999900000000001,45
0.008384094333670905,0.010766861987346305,0.01363138496086419,0.017015172674300805,0.020962741792199938,0.025434014715046374,0.0304402713795444,0.0360200355053706,0.042077565101317035,0.04856808292664755,0.05550573476412536,0.06281959513833603,0.07040605999559071,0.07822842819290372,0.08639225272561536,0.09461963838873014,0.10318164575666638,0.11177972576728791,0.12053797410454763,0.12946636271832473,0.1383947760028459,0.14742250771132806,0.1566361316074098,0.16584977642413617,0.17506344216127612,0.1842962192277803,0.19374709416223213,0.20319798611850565,0.21264889509636664,0.22209982109558002,0.2315507641159114,0.241001724157126,0.25062899276353606,0.26026845053684106,0.2699079214726603,0.27954740557076807,0.28918690283093745,0.2988264132529427,0.30846593683655743,0.3181054735815555,0.3277450234877105,0.3374496993480388,0.3472307927227623,0.3570118956427995,0.36679300810794485,0.3765741301179928,0.38635526167273787,0.39613640277197404,0.40591755341549596,0.415698713603098,0.4254798833345744,0.43526106260971953,0.445042251428328,0.4548234497901939,0.46460465769511194,0.47438587514287617,0.4841671021332811,0.4940034619763047,0.5038835355284312,0.5137636154458478,0.5236437017283799,0.5335237943758536,0.5434038933880951,0.5532839987649304,0.5631641105061855,0.5730442286116865,0.5829243530812592,0.5928044839147301,0.6026846211119247,0.6125647646726694,0.6224449145967902,0.6323250708841129,0.642205233534464,0.6520854025476693,0.6619655779235548,0.6718457596619467,0.6817259477626709,0.6916061422255536,0.7014863430504209,0.7113665502370988,0.7212467637854132,0.7311269836951904,0.7410072099662564,0.7508874425984372,0.7607676815915589,0.7706479269454478,0.7805281786599296,0.7904585246278063,0.8004014516035762,0.8103443823646639,0.8202873169109358,0.8302302552422572,0.8401731973584945,0.8501161432595131,0.8600590929451796,0.8700020464153592,0.8799450036699182,0.8898879647087226,0.8979984356934136,0.8999027226649992,0.8999900000000001,46
0.0077612887666791,0.01006812606347067,0.012950164925238185,0.016720490277353083,0.020952710416547192,0.025610520142368018,0.03073355402209551,0.036224238049055224,0.04202961699569725,0.04809609543480242,0.054509727030868975,0.06157379433921491,0.06923441128030552,0.07709542243119119,0.08521021763030827,0.09354530241527481,0.10204897980276323,0.11065534353110887,0.1195073806044906,0.12835944376730446,0.13732144522315165,0.14647589794646534,0.15563037291058757,0.1647848701152796,0.17403962750006358,0.1834469455175691,0.1928542817263435,0.20226163612614145,0.2116690087167183,0.22107639949782848,0.23062784280477208,0.24023719273405203,0.24984655680411166,0.25945593501471287,0.2690653273656165,0.2786747338565845,0.2882841544873776,0.2978935892577577,0.30750303816748603,0.3172636373480014,0.3270255278367888,0.33678742863384475,0.3465493397389504,0.356311261151887,0.3660731928724358,0.3758351349003775,0.3855970872354939,0.39535904987756554,0.40512102282637386,0.4148830060817001,0.42464499964332525,0.4344070035110305,0.444169017684597,0.45397578318239934,0.4638448127732858,0.4737138492743414,0.4835828926853795,0.4934519430062136,0.5033210002366565,0.5131900643765218,0.5230591354256228,0.5329282133837727,0.542797298250785,0.5526663900264727,0.5625354887106493,0.5724045943031282,0.5822737068037224,0.5921428262122455,0.6020119525285106,0.611881085752331,0.6217502258835202,0.6316193729218914,0.6414885268672581,0.6513576877194333,0.6612268554782306,0.6710960301434631,0.6809652117149444,0.6908344001924875,0.700703595575906,0.7105727978650132,0.7204596079636147,0.7303970241651059,0.7403344444977327,0.7502718689613507,0.760209297555814,0.7701467302809782,0.7800841671366985,0.7900216081228292,0.7999590532392258,0.809896502485743,0.8198339558622358,0.8297714133685592,0.8397088750045685,0.8496463407701179,0.8595838106650632,0.869521284689259,0.8794587628425603,0.889396245124822,0.8977976821615103,0.8998931373193291,0.8999900000000001,47
0.007318975350897747,0.010164834346872091,0.013557622667027612,0.01745044884706485,0.021814031095430522,0.026647633344211816,0.03188655869194778,0.037478811630753256,0.043369513892976344,0.049566000535618035,0.05610453100621255,0.06280518126021976,0.0697843006285504,0.07648909198413174,0.08407184252122248,0.09247852490721689,0.10089650937780167,0.10966968060736065,0.11844287935834662,0.1273069275982495,0.13639993688126456,0.1454929697500477,0.15458602620435302,0.16383672626862383,0.17319857634978666,0.1825604458238996,0.19192233469070769,0.20128424294995528,0.21071443658358763,0.22029219153844076,0.2298699616474423,0.23944774691034149,0.2490255473268871,0.25860336289682845,0.26818119361991405,0.27775903949589364,0.2873806636783057,0.2971222863019584,0.3068639200304946,0.3166055648636817,0.3263472208012877,0.33608888784308,0.34583056598882655,0.35557225523829494,0.3653139555912529,0.375055667047468,0.38479738960670834,0.3945391232687409,0.40428086803333413,0.4140226239002553,0.4238657723879664,0.43372309723223623,0.4435804295594196,0.45343776936931673,0.46329511666172773,0.4731524714364527,0.4830098336932919,0.4928672034320453,0.502724580652513,0.5125819653544955,0.5224393575377927,0.5322967572022047,0.5421541643475318,0.5520115789735742,0.5618690010801318,0.571726430667005,0.5815838677339937,0.5914413122808984,0.6012987643075192,0.611156223813656,0.6210136907991093,0.6308711652636787,0.6407286472071653,0.6505861366293685,0.6604455540012965,0.6703770985172494,0.6803086475304191,0.690240201040649,0.7001717590477827,0.7101033215516638,0.7200348885521355,0.7299664600490418,0.7398980360422258,0.7498296165315312,0.7597612015168015,0.7696927909978801,0.779624384974611,0.789555983446837,0.7994875864144021,0.8094191938771498,0.8193508058349238,0.8292824222875674,0.8392140432349241,0.8491456686768375,0.8590772986131513,0.869008933043709,0.878940571968354,0.8888722153869298,0.8975826402537512,0.8998827649788842,0.8999900000000001,48
0.007721622781255266,0.010688040667800679,0.014190683942559769,0.01821183389767473,0.022719872105218558,0.027672247581072715,0.033018588068555864,0.038703718926846445,0.04467041823139187,0.0510527684071779,0.0576442248773913,0.0644266833742575,0.07153077562458249,0.07806512760738842,0.08342943528158976,0.09138459981238245,0.09996166276722704,0.1086535576526741,0.11738623965840915,0.12641556943855747,0.13544492417153614,0.14447430385709345,0.15369337903942673,0.1630078581646276,0.17232235791488357,0.18163687828992983,0.19095141928950166,0.20044216807308812,0.20998684785625654,0.21953154384083196,0.2290762560265512,0.23862098441315105,0.2481657290003681,0.2577104897879394,0.2673112023018513,0.27703149699080354,0.2867518036142258,0.2964721221718719,0.3061924526634964,0.3159127950888528,0.32563314944769567,0.3353535157397785,0.3450738939648558,0.3547942841226816,0.3645146862130099,0.3742351002355946,0.3839555261901901,0.393798711009627,0.4036436476705854,0.4134885924154747,0.4233335452440816,0.4331785061561926,0.44302347515159424,0.45286845223007305,0.4627134373914159,0.4725584306354091,0.4824034319618395,0.4922484413704938,0.502093458861158,0.5119384844336193,0.5217835180876643,0.5316285598230793,0.5414736096396512,0.5513186675371664,0.5611637335154117,0.5710088075741737,0.580853889713239,0.5906989799323941,0.600544078231426,0.6104045588643348,0.6203298598712161,0.6302551657620586,0.6401804765366939,0.6501057921949531,0.6600311127366681,0.6699564381616704,0.6798817684697916,0.6898071036608634,0.6997324437347172,0.7096577886911847,0.7195831385300975,0.7295084932512869,0.7394338528545848,0.7493592173398228,0.7592845867068324,0.769209960955445,0.7791353400854928,0.789060724096807,0.7989861129892193,0.8089115067625611,0.8188369054166644,0.8287623089513605,0.8386877173664812,0.8486131306618581,0.8585385488373227,0.8684639718927069,0.8783893998278419,0.8883148326425596,0.8973527385591809,0.8998715627380508,0.8999900000000001,49
0.011255552872737967,0.01423392866575024,0.017707100397527348,0.021766833777342606,0.026342773028216346,0.03143767533908684,0.03704120876043106,0.043128404775856444,0.04965865991058202,0.056575495901123776,0.06380728236788887,0.07131347634030316,0.07918734066122125,0.0871669572034799,0.09546810822012594,0.1037948520063566,0.11244401743002298,0.12109320916415062,0.1298906492034057,0.13884830903765832,0.147805991868673,0.1568015316167272,0.16602489249517277,0.17524827286167963,0.18447167271603404,0.1936950920580226,0.20306586747025035,0.21251061932953824,0.22195538711761204,0.23140017083426,0.24084497047927023,0.25028978605243074,0.25980074552637855,0.26942288493562633,0.27904503681942505,0.28866720117757305,0.29828937800987004,0.307911567316115,0.31753376909610687,0.3271559833496448,0.3367782100765279,0.3464043384193327,0.35616215658797595,0.3659199840350207,0.37567782076028605,0.3854356667635911,0.3951935220447543,0.40495138660359503,0.4147092604399319,0.4244671435535842,0.43422503594437073,0.4439829376121104,0.45374084855662217,0.4634987687777249,0.4732566982752378,0.4830146370489797,0.49279444895167773,0.5026503454528003,0.5125062484302495,0.5223621578838717,0.5322180738135128,0.5420739962190192,0.5519299251002369,0.5617858604570118,0.5716418022891904,0.5814977505966188,0.591353705379143,0.6012096666366091,0.6110656343688635,0.620921608575752,0.6307775892571212,0.6406335764128167,0.6504895700426852,0.6603455701465725,0.6702015767243248,0.6800575897757885,0.6899136093008095,0.699769635299234,0.7096256677709082,0.7194817067156782,0.7293377521333906,0.7391938040238909,0.7491056708945038,0.7590276548448662,0.7689496429663788,0.7788716352589198,0.7887936317223676,0.7987156323566,0.8086376371614958,0.8185596461369326,0.8284816592827892,0.838403676598943,0.8483256980852729,0.8582477237416568,0.8681697535679733,0.8780917875641001,0.8880138257299155,0.8966327179207397,0.8995607369642011,0.899980247976436,0.8999900000000001,50
0.010535459471023828,0.013388519660609666,0.016813435534116378,0.02076241035861069,0.025238345739788073,0.030282218376050454,0.03585804839863371,0.04190410943631244,0.048372815649092626,0.05528257471961524,0.06255974307958671,0.07009577630621205,0.07788366984530574,0.0859808570972682,0.09416906294887942,0.10265277608359435,0.11120678409305322,0.11988458851109364,0.1287645788721658,0.13764459360226333,0.14660098822392723,0.1557632683654253,0.164925569268368,0.1740878909325345,0.18327930819060392,0.19267803637242953,0.2020767816144053,0.21147554391631018,0.2208743232779221,0.23027311969901992,0.2397333069500931,0.24932250701104802,0.25891172050336564,0.2685009474268337,0.2780901877812405,0.28767944156637343,0.2972687087820209,0.30685798942797055,0.3164472835040105,0.3261463884270364,0.33588204230131663,0.345617706218337,0.35535338017790435,0.3650890641798261,0.3748247582239095,0.3845604623099617,0.39429617643778964,0.40403190060720096,0.4137676348180024,0.42350337907000135,0.43323913336300524,0.4429748976968208,0.45273508433409076,0.4625771458864619,0.4724192144857911,0.48226129013191293,0.4921033728246624,0.5019454625638742,0.5117875593493828,0.5216296631810236,0.5314717740586309,0.5413138919820398,0.5511560169510851,0.5609981489656013,0.5708402880254234,0.5806824341303862,0.5905245872803245,0.600366747475073,0.6102089147144668,0.6200510889983404,0.6298932703265286,0.6397354586988666,0.6495776541151888,0.6594198565753303,0.6692620660791258,0.6791153661983278,0.6890295020177647,0.698943642400043,0.7088577873450309,0.7187719368525962,0.7286860909226074,0.7386002495549329,0.7485144127494404,0.7584285805059985,0.7683427528244751,0.7782569297047388,0.7881711111466575,0.7980852971500996,0.8079994877149331,0.8179136828410265,0.8278278825282477,0.8377420867764651,0.8476562955855469,0.8575705089553614,0.8674847268857767,0.8773989493766611,0.8873131764278824,0.8962802596050167,0.8995116948662941,0.89997904157029,0.8999900000000001,51
0.009848871814917642,0.012623839043411467,0.015946490513819245,0.019782450261794843,0.02423001243591967,0.029229471619582087,0.03475072046492636,0.04076631351392236,0.04723141428056096,0.05408363974833799,0.06129417742623354,0.06889899768254576,0.07669212362503419,0.08476446762742003,0.09301933998365836,0.10147520358707851,0.10999829248492324,0.11879776659504974,0.12759726646229008,0.13648395725511653,0.14558257898942747,0.1546812227851893,0.16377988864217474,0.17298887796074655,0.1823394014887368,0.19168994324161354,0.20104050321914546,0.21039108142110213,0.2197572465163164,0.2293117501999404,0.2388662683081234,0.24842080084064194,0.25797534779727316,0.26752990917779346,0.27708448498198013,0.2866390752096095,0.2962238429496329,0.3059360161569894,0.31564820020677936,0.3253603950987986,0.3350726008328419,0.3447848174087048,0.3544970448261823,0.3642092830850697,0.3739215321851624,0.3836337921262558,0.39334606290814456,0.40305834453062467,0.4127706369934908,0.4225762795578107,0.4324036203803728,0.44223096885099544,0.452058324969502,0.4618856887357151,0.4717130601494582,0.4815404392105544,0.49136782591882683,0.5011952202740984,0.511022622276192,0.5208500319249313,0.5306774492201392,0.5405048741616386,0.5503323067492527,0.5601597469828048,0.5699871948621177,0.5798146503870149,0.5896421135573192,0.5994695843728537,0.6092970628334418,0.6191245489389063,0.6290125533558117,0.6389182987107015,0.6488240490438336,0.6587298043550657,0.6686355646442553,0.6785413299112606,0.688447100155939,0.6983528753781485,0.7082586555777467,0.7181644407545913,0.7280702309085403,0.7379760260394513,0.7478818261471823,0.7577876312315907,0.7676934412925345,0.7775992563298715,0.7875050763434593,0.7974109013331561,0.8073167312988192,0.8172225662403064,0.827128406157476,0.8370342510501854,0.8469401009182923,0.8568459557616547,0.8667518155801304,0.876657680373577,0.8865635501418524,0.8959012097651782,0.899458409017058,0.8999777173950382,0.8999900000000001,52
0.009195596433584655,0.011902767878560302,0.015107220761746532,0.018895333291192307,0.02326724344705121,0.02818703637872033,0.03364811289585515,0.039627073520314346,0.04608225000332761,0.05295317317385739,0.06016126986238453,0.06768083803329542,0.07556581496330256,0.08355377816887512,0.09190865577138096,0.1002635639483041,0.10895728230494595,0.11767349038164686,0.1264585847599312,0.13549100008429465,0.1445234387939508,0.15355590088866525,0.16275643895503544,0.17205656141609607,0.1813567032984891,0.190656864601975,0.19995704532631342,0.20940076695740517,0.21891881526221846,0.22843687901994528,0.23795495823035157,0.2474730528932027,0.2569911630082651,0.2665092885753038,0.27609294224978465,0.2857803142512674,0.2954676979295797,0.3051550932845052,0.3148425003158266,0.3245299190233276,0.3342173494067907,0.3439047914659998,0.3535922452007373,0.36327971061078684,0.3729671876959315,0.382657482376971,0.3924691770877906,0.40228088007884355,0.41209259134994025,0.4219043109008922,0.43171603873151054,0.4415277748416061,0.45133951923099,0.46115127189947347,0.4709630328468673,0.480774802072983,0.49058657957763135,0.5003983653606233,0.5102101594217702,0.5200219617608831,0.529833772377773,0.5396455912722511,0.5494574184441284,0.5592692538932161,0.5690810976193251,0.578960364128086,0.5888571484309382,0.5987539381519005,0.6086507332908196,0.6185475338475428,0.6284443398219166,0.6383411512137881,0.648237968023004,0.6581347902494116,0.6680316178928574,0.6779284509531884,0.6878252894302517,0.6977221333238939,0.707618982633962,0.7175158373603028,0.7274126975027634,0.7373095630611908,0.7472064340354315,0.7571033104253327,0.7670001922307413,0.7768970794515042,0.7867939720874684,0.7966908701384806,0.8065877736043879,0.8164846824850371,0.8263815967802755,0.8362785164899492,0.846175441613906,0.8560723721519924,0.8659693081040555,0.875866249469942,0.8857631962494991,0.8954944125092765,0.8994006329620428,0.8999762669858777,0.8999900000000001,53
0.008603225413297527,0.01121009462334091,0.014321541164560053,0.01804698746863348,0.02232112978001724,0.027156879411393067,0.032567957598662364,0.038509975559458634,0.04492758768846716,0.051811056776280284,0.05906130698790589,0.06658276731802058,0.07441546250484835,0.08251692106992385,0.09076812903390544,0.09925233779260181,0.10788255405464792,0.1165329802055503,0.12549667712241003,0.13446039876936355,0.143424145146172,0.1525886701275775,0.16183620063908852,0.17108375179809857,0.1803313236043592,0.18959991883941463,0.19907970903022426,0.20855951573680648,0.21803933895891597,0.2275191786963077,0.23699903494873675,0.2464789077159576,0.2560254157772547,0.2656866331008463,0.2753478629702011,0.28500910538509006,0.29467036034528404,0.30433162785055445,0.3139929079006718,0.3236542004954075,0.33331550563453205,0.3429768233178168,0.3526381535450324,0.3624211440883727,0.3722162683298161,0.3820114015143509,0.3918065436417759,0.40160169471189,0.4113968547244915,0.42119202367937947,0.4309872015763528,0.44078238841520995,0.4505775841957499,0.4603727889177712,0.4701680025810728,0.47996322518545337,0.48975845673071167,0.4995536972166466,0.5093489466430564,0.5191442050097406,0.5289662980778648,0.5388535311504186,0.5487407701058901,0.5586280149441152,0.5685152656649294,0.5784025222681681,0.5882897847536672,0.5981770531212621,0.6080643273707884,0.6179516075020819,0.6278388935149779,0.6377261854093121,0.6476134831849203,0.6575007868416379,0.6673880963793005,0.6772754117977441,0.6871627330968038,0.6970500602763156,0.7069373933361147,0.7168247322760372,0.7267120770959182,0.7365994277955938,0.7464867843748993,0.7563741468336705,0.7662615151717432,0.7761488893889527,0.7860362694851347,0.795923655460125,0.8058110473137592,0.815698445045873,0.8255858486563017,0.8354732581448814,0.8453606735114473,0.8552780778959598,0.8652232309985971,0.8751683875846646,0.88511354765404,0.8950587112066006,0.8993381138179011,0.8999746814913495,0.8999900000000001,54
0.008053755764329137,0.010545981965813453,0.013602273222055844,0.017219597231811087,0.02139317334722772,0.026221974272323603,0.03160723480339234,0.03751742301053741,0.04390539773301498,0.0507034162974887,0.05794608708062167,0.06553354035352306,0.07330933099597095,0.08145425520119666,0.08969190602511908,0.09823351392582283,0.10677515180641817,0.1156076901666893,0.12450022484533022,0.1333927856166381,0.1424923045327,0.1516850626796894,0.1608778427279689,0.17007064467728183,0.17935947464217447,0.18879922566728818,0.19823899430383252,0.2076787805515518,0.2171185844101901,0.22655840587949158,0.23602887239660797,0.24566256085734212,0.25529626276685224,0.26492997812489744,0.2745637069312361,0.28419744918562717,0.29383120488782916,0.30346497403760114,0.3130987566347014,0.3227325526788891,0.3324398688888517,0.3422174507318326,0.3519950422121265,0.3617726433295195,0.3715502540837979,0.3813278744747479,0.3911055045021554,0.4008831441658068,0.41066079346548784,0.4204384524009851,0.43021612097208456,0.4399937991785724,0.44977148702023484,0.4595491844968579,0.46932689160822777,0.47910460835413077,0.4889153335482905,0.49879241235870014,0.5086694975420296,0.5185465890981035,0.528423687026745,0.5383007913277785,0.5481779020010276,0.5580550190463165,0.5679321424634688,0.5778092722523085,0.5876864084126595,0.5975635509443457,0.607440699847191,0.6173178551210192,0.6271950167656545,0.6370721847809204,0.6469493591666412,0.6568265399226407,0.6667037270487427,0.6765809205447715,0.6864581204105505,0.6963353266459039,0.7062125392506555,0.7160897582246294,0.7259669835676495,0.7358442152795397,0.7457214533601236,0.7555986978092257,0.7654759486266696,0.7753532058122794,0.7852531343835758,0.79519309871,0.8051330668300948,0.8150730387437279,0.8250130144507671,0.8349529939510801,0.8448929772445347,0.8548329643309981,0.8647729552103384,0.8747129498824233,0.8846529483471202,0.8945929506042972,0.8992705924532415,0.8999729516669895,0.8999900000000001,55
0.007530939805576994,0.009926394834646968,0.012906027550313878,0.016414139298182223,0.02057008524644538,0.025325383282385414,0.030650842552587043,0.03652388533336036,0.04290078806495655,0.049715877755362126,0.05688230179293122,0.06446595918828969,0.07233092589596604,0.08036715503108348,0.08873515603462477,0.09718565996686629,0.10583202010542056,0.11465094576272992,0.12346989889053675,0.13247410292233325,0.14160992357553936,0.1507457674092602,0.15988163442323172,0.1691666688343511,0.1785645774605141,0.187962504825466,0.19736045092894078,0.20675841577067205,0.2161563993503936,0.2257159026279702,0.23532068393200833,0.24492547962110583,0.254530289695009,0.26413511415346436,0.2737399529962182,0.2833448062230174,0.2929496738336077,0.30255455582773627,0.3122924005005633,0.32205146506710153,0.33181053999615917,0.3415696252875094,0.35132872094092565,0.361087826956181,0.37084694333304913,0.38060607007130315,0.3903652071707162,0.40012435463106183,0.4098835124521131,0.41964268063364357,0.42940185917542645,0.439161048077235,0.44892024733884256,0.45878342943178874,0.4686497336748462,0.4785160448063713,0.4883823628261759,0.4982486877340722,0.5081150195298714,0.5179813582133855,0.5278477037844266,0.537714056242806,0.5475804155883359,0.557446781820828,0.567313154940094,0.5771795349459458,0.5870459218381952,0.5969123156166538,0.6067787162811339,0.616645123831447,0.6265115382674047,0.6363779595888193,0.6462443877955023,0.6561108228872656,0.6659772648639212,0.6758437137252808,0.6857101694711564,0.6955766321013593,0.7054431016157019,0.7153095780139958,0.7252101244191411,0.735144553475267,0.7450789866537598,0.755013423954477,0.7649478653772754,0.7748823109220135,0.7848167605885484,0.7947512143767376,0.8046856722864386,0.814620134317509,0.8245546004698062,0.834489070743188,0.8444235451375115,0.8543580236526347,0.8642925062884147,0.8742269930447096,0.8841614839213763,0.8940959789182729,0.8991978036794034,0.8999710678692331,0.8999900000000001,56
0.007034371348424259,0.00936400271387823,0.012443020853478377,0.01631251001292102,0.020699511325411223,0.025560481863636145,0.03084162971790161,0.03648260841597877,0.042563982764477634,0.04894707722014363,0.05592553195622929,0.06340661165325516,0.07133180828996594,0.07939596083219144,0.08775289890928976,0.09617751644330055,0.10492046435810773,0.11366344113322178,0.12254082783849414,0.1316175658368653,0.14069432831813533,0.14977111528203285,0.15902685483901016,0.16838111460249167,0.17773539426238633,0.1870896938184176,0.19644401327030914,0.20585465898647914,0.21542911079601146,0.2250035779600001,0.23457806047817953,0.24415255835028382,0.2537270715760472,0.2633016001552039,0.27287614408748795,0.2824507033726338,0.2921889147898745,0.3019284579477831,0.31166801222456686,0.32140757761998623,0.3311471541338013,0.3408867417657724,0.3506263405156596,0.36036595038322317,0.37010557136822364,0.379845203470421,0.3895848466895755,0.39932450102544753,0.409064166477797,0.41883332085566116,0.4286881986946204,0.43854308396384556,0.4483979766631362,0.45825287679229143,0.46810778435111056,0.4779626993393928,0.4878176217569376,0.49767255160354457,0.5075274888790123,0.517382433583141,0.5272373857157293,0.5370923452765768,0.5469473122654829,0.5568022866822468,0.566657268526668,0.5765122577985456,0.5863672544976791,0.5962222586238678,0.6060772701769112,0.6159322891566084,0.6257873155627587,0.6356423493951616,0.6454973906536167,0.6553524393379229,0.6652093119932607,0.6751378427424726,0.6850663779617991,0.6949949176510875,0.7049234618101838,0.7148520104389356,0.7247805635371897,0.7347091211047929,0.744637683141592,0.754566249647434,0.7644948206221656,0.7744233960656342,0.7843519759776862,0.794280560358169,0.8042091492069292,0.8141377425238137,0.8240663403086695,0.8339949425613434,0.8439235492816828,0.8538521604695339,0.8637807761247442,0.8737093962471607,0.8836380208366295,0.8935666498929984,0.899119476450581,0.8999690200495754,0.8999900000000001,57
0.006681338643922105,0.009551709800639324,0.012987945493125992,0.016972477032888726,0.021470646181423976,0.02643430782790339,0.03180575754552274,0.03758958970797181,0.04377618274320913,0.05021219264913007,0.0569080105046206,0.0639348420094404,0.07104687710111506,0.07848511149693976,0.08674618615618097,0.09531652672927887,0.103981216935561,0.11269921833606317,0.12171475301886477,0.13073031350776143,0.13974589980247548,0.14894545409640872,0.15825425876346524,0.16756308451329577,0.17687193134561402,0.1861807992601337,0.19562970338770397,0.20517241920162127,0.21471515137124436,0.22425789989629474,0.23380066477649475,0.24334344601156643,0.2528862436012315,0.26242905754521223,0.2721348991487032,0.28185389768583047,0.29157290812922926,0.3012919304786469,0.3110109647338301,0.32073001089452596,0.33044906896048154,0.3401681389314437,0.34988722080715945,0.35960631458737574,0.3693254202718396,0.3790445378602982,0.3887919225034602,0.3986347186630792,0.408477522820919,0.41832033497676596,0.42816315513040654,0.4380059832816272,0.4478488194302145,0.4576916635759547,0.4675345157186346,0.47737737585804035,0.48722024399395863,0.497063120126176,0.5069060042544784,0.5167488963786531,0.5265917964984863,0.5364347046137642,0.5462776207242735,0.5561205448298009,0.5659634769301327,0.5758064170250552,0.5856493651143554,0.5954923211978194,0.6053352852752338,0.6151786817217401,0.6251009429781174,0.6350232090716974,0.6449454800023163,0.6548677557698098,0.6647900363740137,0.6747123218147637,0.6846346120918957,0.6945569072052455,0.7044792071546492,0.7144015119399423,0.7243238215609609,0.7342461360175406,0.7441684553095176,0.7540907794367273,0.764013108399006,0.7739354421961894,0.7838577808281131,0.7937801242946134,0.8037024725955259,0.8136248257306866,0.8235471836999313,0.8334695465030958,0.8433919141400162,0.8533142866105282,0.863236663914468,0.873159046051671,0.8830814330219733,0.8930038248252109,0.8990353340727245,0.8999667977489885,0.8999900000000001,58
0.007008544906941666,0.0099856426510736,0.013533584656467985,0.01762969821150625,0.02223435317259937,0.02729493535993352,0.0327549178841322,0.03870559323720907,0.04495680730944862,0.051437431854625765,0.05829663022184544,0.0653405232807168,0.0726013804040309,0.07956479109250289,0.08584669319138012,0.09443084994491058,0.10301503836179343,0.11190820503307733,0.12086047175606317,0.1298127656264606,0.1389279380275486,0.14818948500555,0.15745105427980693,0.1667126458500237,0.17597425971590483,0.18544030493939226,0.19494985228889622,0.20445941702662845,0.21396899915229928,0.22347859866561814,0.2329882155662953,0.24249784985404066,0.25213602587853223,0.2618334387725686,0.2715308643911324,0.2812283027339576,0.2909257538007773,0.3006232175913254,0.31032069410533547,0.32001818334254095,0.32971568530267553,0.3394131999854728,0.3491107273906663,0.35880826751798955,0.3686282978219332,0.3784583415229184,0.3882883938164449,0.3981184547022858,0.4079485241802146,0.4177786022500045,0.42760868891142884,0.43743878416426074,0.4472688880082737,0.4570990004432408,0.4669291214689356,0.4767592510851311,0.4865893892916007,0.4964195360881179,0.5062496914744555,0.5160798554503876,0.5259100280156869,0.5357402091701268,0.5455703989134806,0.5554005972455218,0.5652308041660237,0.5751043011984185,0.5850199100453528,0.5949355241163147,0.6048511434111289,0.6147667679296194,0.6246823976716107,0.6345980326369272,0.6445136728253933,0.654429318236833,0.6643449688710712,0.6742606247279316,0.6841762858072388,0.6940919521088175,0.7040076236324916,0.7139233003780856,0.7238389823454238,0.7337546695343308,0.7436703619446308,0.7535860595761479,0.7635017624287069,0.773417470502132,0.7833331837962476,0.7932489023108781,0.8031646260458478,0.8130803550009812,0.8229960891761027,0.8329118285710364,0.842827573185607,0.8527433230196388,0.8626590780729562,0.8725748383453835,0.8824906038367454,0.892406374546866,0.89894509442065,0.8999643900925985,0.8999900000000001,59
0.009908744981169712,0.012888867561585915,0.016394835160466678,0.02053624019486487,0.0252696358428484,0.030561421545032705,0.03638706340047629,0.04270199599294476,0.04944136853463016,0.05652130059264865,0.06405682662667662,0.07182147759340249,0.07980110320340365,0.08806539055901731,0.09645210929080583,0.10500632176994693,0.11375644191279109,0.12250658923285682,0.13144619255120937,0.14051112649367437,0.14957608358431315,0.15864106382287846,0.1679158383445632,0.1772442619331957,0.1865727045193391,0.19590116610274494,0.20522964668316468,0.21466115026782162,0.22420148207654317,0.23374182881503947,0.2432821904830728,0.252822567080406,0.2623629586068016,0.27190336506202206,0.28144378644583024,0.2910920378907481,0.3007950198707631,0.31049801299639856,0.3202010172674395,0.3299040326836713,0.3396070592448792,0.34931009695084864,0.35901314580136473,0.368716205796213,0.3784192769351785,0.38812235921804666,0.39782545264460284,0.40757434064868314,0.41739538603189374,0.42721643923610964,0.437037500261148,0.4468585691068265,0.45667964577296205,0.4665007302593722,0.47632182256587413,0.4861429226922854,0.49596403063842337,0.5057851464041051,0.515606269989148,0.5254274013933696,0.5352485406165872,0.5450696876586182,0.5548908425192798,0.5647120051983894,0.5745331756957643,0.5843543540112222,0.59417554014458,0.6039967340956554,0.6138686807465534,0.6237698210072158,0.6336709663524666,0.6435721167821613,0.6534732722961555,0.6633744328943043,0.6732755985764631,0.6831767693424872,0.693077945192232,0.7029791261255526,0.7128803121423049,0.7227815032423436,0.7326826994255244,0.7425839006917024,0.7524851070407333,0.7623863184724724,0.7722875349867747,0.7821887565834958,0.792089983262491,0.8019912150236161,0.8118924518667257,0.8217936937916758,0.8316949407983214,0.8415961928865179,0.8514974500561209,0.8613987123069855,0.8712999796389673,0.8812012520519216,0.8911025295457035,0.898105113201089,0.8998147127413731,0.8999878288643046,0.8999900000000001,60
0.009340081164349825,0.012207659343504443,0.015646099260939725,0.019718479183223683,0.024367289451228832,0.0295915159424619,0.03537116603746572,0.041665394715224555,0.04841181506406961,0.05552735947012591,0.06293037941197761,0.07077423597523261,0.07873583487662536,0.0870232891068528,0.09535504985662918,0.10402323166464453,0.11269144202395164,0.12150183294083126,0.13050161267086535,0.1395014168502522,0.14850124547873841,0.15774397053539035,0.1670227725535136,0.17630159474438728,0.18558043710775368,0.19485929964335552,0.204348260551594,0.2138526564856062,0.2233570683573849,0.23286149616668206,0.24236593991324917,0.251870399596838,0.26137487521719993,0.2709996122180578,0.28067806674696616,0.29035653323724553,0.30003501168867003,0.30971350210101267,0.31939200447404686,0.32907051880754584,0.3387490451012831,0.34842758335503193,0.3581061335685657,0.36778469574165784,0.37751191874433615,0.38731738608040384,0.3971228618543679,0.40692834606603456,0.41673383871520886,0.42653933980169667,0.43634484932530354,0.446150367285835,0.45595589368309675,0.4657614285168943,0.47556697178703317,0.485372523493319,0.49517808363555765,0.5049836522135542,0.5147892292271147,0.5245948146760446,0.5344004085601495,0.5442060108792351,0.5540116216331068,0.5638474855702935,0.5737395679035854,0.5836316557516699,0.5935237491143912,0.6034158479915948,0.6133079523831255,0.6232000622888276,0.6330921777085463,0.6429842986421265,0.6528764250894126,0.6627685570502501,0.6726606945244834,0.6825528375119574,0.6924449860125169,0.7023371400260069,0.7122292995522722,0.7221214645911576,0.732013635142508,0.7419058112061679,0.751797992781983,0.7616901798697974,0.7715823724694562,0.7814745705808042,0.7913667742036865,0.8012589833379478,0.8111511979834329,0.8210434181399868,0.8309356438074542,0.8408278749856802,0.8507201116745098,0.8606123538737874,0.8705046015833583,0.8803968548030671,0.8902891135327586,0.8979152185652668,0.8997953975522273,0.8999875686939388,0.8999900000000001,61
0.008794530381286123,0.011550360780832908,0.014942326765938749,0.018915816018839043,0.023476598536699436,0.028631594810287347,0.034375601310758785,0.0406249374447227,0.047372722361295305,0.05451869711274496,0.06196114199899695,0.06970567591077959,0.07776854456060955,0.08595419457256058,0.09442553053155822,0.10300922501282228,0.11165763646764526,0.12058984968785254,0.12952208867783582,0.13845435343733642,0.14763755833392386,0.15686462609427146,0.1660917152306059,0.17531882574266103,0.18460509311652026,0.1940718066461477,0.20353853715433906,0.21300528464083557,0.2224720491053777,0.23193883054770648,0.24140562896756262,0.25097106640194883,0.2606236756917017,0.2702762977914826,0.27992893270105323,0.2895815804201746,0.29923424094860823,0.3088869142861155,0.3185396004324575,0.32819229938739586,0.3378450111506916,0.3475101949483471,0.3572991597689739,0.36708813367403614,0.3768771166633271,0.38666610873664076,0.3964551098937701,0.4062441201345093,0.41603313945865117,0.4258221678659898,0.43561120535631875,0.44540025192943145,0.45518930758512144,0.4649783723231822,0.47476744614340743,0.4845565290455907,0.4943456210295258,0.5041347220950058,0.5139238322418244,0.5237687415882817,0.5336511827457256,0.5435336298719006,0.5534160829666401,0.5632985420297785,0.5731810070611493,0.5830634780605867,0.5929459550279245,0.6028284379629967,0.6127109268656374,0.6225934217356802,0.6324759225729593,0.6423584293773085,0.6522409421485618,0.6621234608865534,0.6720059855911167,0.6818885162620861,0.6917710528992955,0.7016535955025789,0.7115361440717699,0.7214186986067028,0.7313012591072114,0.7411838255731298,0.751066398004292,0.7609489764005318,0.7708315607616834,0.7807141510875801,0.790596747378057,0.8004793496329474,0.8103619578520854,0.8202445720353048,0.8301271921824398,0.8400384773667818,0.8499798193513084,0.8599211648959771,0.8698625140006654,0.8798038666652512,0.8897452228896123,0.8977109243573148,0.8997744034833292,0.8999872830239914,0.8999900000000001,62
0.008272072495939295,0.010955546896859972,0.014256656888024258,0.018129355759955834,0.0226436391092662,0.027789559883494935,0.03349346976938192,0.039708496984120475,0.04636460377732428,0.053496893379829075,0.06099366172848776,0.06869658516536596,0.07677794217142547,0.08497179185645036,0.09346846356676455,0.10196516659351937,0.11078349418211417,0.11964578951825468,0.1285081119608638,0.1376030103486841,0.1467762359970426,0.1559494842507112,0.16512275510941615,0.1744094023735744,0.1838367059875474,0.19326402765209094,0.20269136736693505,0.21211872513181024,0.22154610094644622,0.23101375241769626,0.24063917575984795,0.2502646127932202,0.2598900635175625,0.2695155279326238,0.2791410060381536,0.2887664978339008,0.29839200331961496,0.3080175224950452,0.3176430553599408,0.3273482119995225,0.3371197354851436,0.3468912687313228,0.35666281173784087,0.3664343645044794,0.37620592703101957,0.3859774993172427,0.39574908136292974,0.40552067316786244,0.4152922747318217,0.4250638860545888,0.43483550713594515,0.4446071379756721,0.4543787785735507,0.4641504289293624,0.4739220890428883,0.48373737903475383,0.49360957051721505,0.5034817684466698,0.513353972822941,0.5232261836458514,0.5330984009152234,0.5429706246308799,0.5528428547926432,0.5627150914003364,0.5725873344537817,0.5824595839528022,0.5923318398972203,0.6022041022868587,0.61207637112154,0.621948646401087,0.6318209281253225,0.6416932162940686,0.6515655109071486,0.6614378119643849,0.6713101194656003,0.6811824334106175,0.6910547537992588,0.7009270806313475,0.7107994139067056,0.7206717536251565,0.7305440997865226,0.7404164523906263,0.7502888114372906,0.7601611769263383,0.7700335488575916,0.7799687148069611,0.7899046745524366,0.7998406381637518,0.8097766056407754,0.8197125769833752,0.82964855219142,0.839584531264778,0.8495205142033173,0.859456501006907,0.869392491675415,0.8793284862087097,0.8892644846066595,0.8974915247085896,0.8997516246861402,0.8999869699061614,0.8999900000000001,63
0.007772579475174485,0.010394344430905894,0.013589758168520372,0.017389128071282622,0.021871511379782785,0.02695196323416639,0.03261111281553947,0.03880596431211639,0.04546900777016695,0.052509269504981304,0.06000989389707258,0.06779042219711866,0.07576518824964998,0.08407745301155871,0.09248470560615069,0.10109012997316916,0.10988014245511582,0.11867018339424641,0.1276467781627743,0.1367640631476879,0.14588137199131918,0.15499870469338606,0.16426185099594737,0.17364799058858074,0.18303414933405607,0.1924203272320933,0.20180652428241191,0.21119274048473208,0.22073212385595514,0.23032901419661486,0.23992591914149863,0.2495228386903432,0.2591197728428862,0.2687167215988642,0.2783136849580148,0.2879106629200748,0.2975076554847816,0.30722546629854075,0.31697857813366515,0.32673170043533584,0.3364848332033212,0.34623797643739035,0.35599113013731154,0.365744294302854,0.3754974689337861,0.38525065402987696,0.39500384959089485,0.4047570556166089,0.4145102721067876,0.4242634990611998,0.4340167364796142,0.44376998436179965,0.45362111088611795,0.4634824312759527,0.4733437586155857,0.4832050929048281,0.493066434143491,0.5029277823313851,0.5127891374683216,0.5226504995541115,0.5325118685885656,0.5423732445714952,0.5522346275027111,0.5620960173820244,0.5719574142092462,0.5818188179841873,0.5916802287066588,0.6015416463764718,0.6114030709934374,0.6212645025573663,0.6311259410680699,0.6409873865253586,0.6508488389290444,0.6607102982789375,0.6705717645748492,0.6804332378165908,0.6902947180039734,0.7001562051368073,0.7100176992149043,0.7199374808867932,0.7298676975597292,0.7397979184222533,0.749728143474224,0.7596583727155002,0.7695886061459403,0.7795188437654031,0.7894490855737477,0.7993793315708321,0.8093095817565154,0.8192398361306561,0.8291700946931129,0.8391003574437444,0.8490306243824096,0.858960895508967,0.8688911708232753,0.8788214503251931,0.8887517340145793,0.8972563027655128,0.8997269514003666,0.8999866272858751,0.8999900000000001,64
0.00729582602230551,0.009852498294705261,0.012942181813769854,0.016710838165462746,0.021108974733403993,0.026120149583165955,0.03172997962385456,0.037899703794266396,0.044564771250381316,0.05163540160984978,0.059011206880479075,0.06686551732892328,0.07484422586813616,0.08315968224221675,0.0915172384980094,0.10023267341745079,0.10894813815574039,0.11777533296423741,0.1268345924272749,0.13589387702443217,0.14495318675542093,0.15416757715581167,0.16351079118518758,0.17285402549865148,0.18219728009591316,0.19154055497668243,0.20091028613516837,0.21047724922968908,0.22004422787320915,0.2296112220654535,0.2391782318061474,0.2487452570950156,0.2583122979317835,0.2678793543161757,0.2774464262479178,0.28714712713313983,0.29688083496776285,0.3066145540048058,0.3163482842440244,0.326082025685175,0.3358157783280131,0.3455495421722952,0.35528331721777684,0.3650171034642144,0.37475090091136365,0.38448470955898073,0.39421852940682145,0.4039523604546422,0.41369251374953886,0.4235423087303758,0.4333921111890888,0.4432419211254769,0.45309173853933893,0.4629415634304741,0.47279139579868096,0.4826412356437591,0.4924910829655071,0.502340937763724,0.5121908000382088,0.5220406697887607,0.5318905470151786,0.5417404317172613,0.5515903238948081,0.5614402235476177,0.5712901306754893,0.5811400452782222,0.5909899673556147,0.6008398969074664,0.6106898339335761,0.620539778433743,0.6303897304077659,0.6402396898554438,0.6500896567765759,0.6599503217426821,0.6698744204122655,0.6797985236137186,0.6897226313468899,0.6996467436116282,0.7095708604077815,0.719494981735199,0.7294191075937289,0.7393432379832198,0.7492673729035201,0.7591915123544787,0.7691156563359437,0.7790398048477643,0.7889639578897887,0.7988881154618654,0.8088122775638432,0.8187364441955705,0.828660615356896,0.838584791047668,0.8485089712677355,0.8584331560169469,0.8683573452951507,0.8782815391021956,0.8882057374379302,0.897004531579853,0.899700269947356,0.8999862529989677,0.8999900000000001,65
0.006873325294070656,0.009330172160969333,0.012348874758761022,0.016045774544920302,0.020357106640312067,0.025295391615228424,0.030851466660928653,0.036991146013526086,0.04365326153480088,0.05074969101256946,0.05816792145469207,0.06592298298228423,0.07399792408214925,0.0822193621561808,0.09071078256463426,0.09934942588378759,0.10799514246755465,0.11699430953849817,0.12599350303879636,0.13499272296815368,0.14413179841013968,0.1534303211169558,0.16272886526669725,0.17202743085906402,0.18132601789375588,0.19071725706339465,0.20025291202426004,0.20978858350949414,0.21932427151880995,0.2288599760519204,0.2383956971085388,0.24793143468837775,0.2574671887911508,0.2671185690180654,0.2768318595453214,0.2865451620407077,0.29625847650396714,0.3059718029348434,0.31568514133307884,0.32539849169841706,0.3351118540306009,0.3448252283293736,0.3545386145944781,0.36425201282565756,0.37396542302265506,0.383678845185214,0.39350602709103305,0.4033436457141529,0.41318127236821883,0.42301890705301765,0.43285654976833576,0.4426942005139601,0.45253185928967715,0.4623695260952735,0.47220720093053564,0.4820448837952505,0.49188257468920477,0.5017202736121849,0.5115579805639772,0.521395695544369,0.5312334185531468,0.5410711495900968,0.5509088886550063,0.5607466357476615,0.5705843908678491,0.5804221540153561,0.590259925189969,0.6000977043914743,0.6099354916196585,0.6198483074755009,0.6297659089090245,0.6396835152353731,0.649601126454385,0.6595187425658977,0.6694363635697496,0.6793539894657784,0.6892716202538225,0.6991892559337196,0.7091068965053079,0.7190245419684254,0.7289421923229101,0.7388598475686001,0.7487775077053335,0.7586951727329478,0.7686128426512818,0.7785305174601732,0.7884481971594601,0.7983658817489805,0.8082835712285725,0.818201265598074,0.8281189648573234,0.8380366690061587,0.8479543780444176,0.8578720919719387,0.8677898107885595,0.8777075344941185,0.8876252630884537,0.8967354750221056,0.8996714627287168,0.8999858447683615,0.8999900000000001,66
0.006471251990462792,0.008827437451527365,0.011988566828304188,0.015945661950992708,0.02047346994097763,0.02552103825140492,0.031023593644147196,0.03690766139745232,0.043095958554315694,0.049853358318380725,0.05732170999114458,0.06500694216140611,0.07313216312686285,0.08132171697208118,0.08988134787105696,0.09844101133337702,0.10724967823087667,0.11618673595556296,0.12512382142214087,0.13415979542164802,0.1434118600349717,0.1526639472761788,0.1619160571449599,0.17116818964100547,0.1805600679495488,0.1900630046229323,0.19956595882618455,0.2090689305590066,0.21857191982109953,0.2280749266121643,0.23757795093190232,0.24714536218452843,0.25683720226873674,0.26652905511650593,0.276220920727566,0.28591279910164713,0.2956046902384791,0.3052965941377922,0.3149885107993162,0.3246804402227815,0.33437238240791767,0.34406433735445524,0.35375630506212363,0.3635175639255042,0.37334231416999314,0.38316707302437314,0.39299184048841806,0.40281661656190204,0.4126414012445987,0.42246619453628226,0.4322909964367266,0.4421158069457057,0.45194062606299346,0.461765453788364,0.4715902901215911,0.48141513506244876,0.4912399886107111,0.5010648507661519,0.5108897215285452,0.5207146008976651,0.5305394888732854,0.5403643854551803,0.5501892906431236,0.5600142044368893,0.5698641525650954,0.5797748499386958,0.5896855525856479,0.5995962605057787,0.6095069736989155,0.6194176921648851,0.6293284159035146,0.6392391449146314,0.6491498791980623,0.6590606187536344,0.6689713635811749,0.678882113680511,0.6887928690514693,0.6987036296938774,0.7086143956075622,0.7185251667923508,0.7284359432480705,0.7383467249745482,0.7482575119716107,0.7581683042390859,0.7680791017767999,0.777989904584581,0.7879007126622554,0.7978115260096507,0.8077223446265938,0.8176331685129118,0.8275439976684321,0.8374548320929817,0.8473656717863877,0.8572765167484773,0.8671873669790775,0.8770982224780155,0.8870090832451186,0.8964483887153666,0.899640408230144,0.8999854002007408,0.8999900000000001,67
0.00617938916644753,0.00902249543858634,0.012484873780161172,0.01655147663219598,0.021184505390990767,0.026327911624119307,0.03191264528179953,0.03786202982689576,0.04417334729018317,0.05088186703239053,0.05776015447300341,0.06498104559595223,0.07235027553710519,0.0805510308996617,0.08902955101034195,0.09760711803881608,0.10648002154353572,0.11535295411829836,0.12425689560827403,0.1334607375269502,0.14266460328303743,0.15186849287621695,0.1610724063061705,0.17044272264481253,0.17991151834746374,0.1893803326148049,0.19884916544652526,0.20831801684231416,0.21778688680186098,0.22725577532485483,0.23690260022584125,0.24657195166546686,0.25624131669333633,0.26591069530916644,0.27558008751267415,0.2852494933035763,0.2949189126815895,0.30458834564643106,0.31425779219781735,0.3239272523354658,0.3335967260590927,0.3433936346731797,0.35320482303956247,0.36301602062045085,0.37282722741560576,0.38263844342478825,0.3924496686477591,0.40226090308427964,0.41207214673411025,0.4218833995970124,0.43169466167274695,0.44150593296107477,0.45131721346175685,0.4611285031745542,0.47093980209922787,0.4807511102355389,0.49056242758324825,0.5003737541421166,0.5101850899119053,0.5199964348923751,0.529830624027322,0.5397340067878155,0.5496373952218455,0.5595407893292279,0.5694441891097782,0.5793475945633123,0.5892510056896458,0.5991544224885943,0.609057844959974,0.6189612731036002,0.6288647069192888,0.6387681464068554,0.6486715915661159,0.6585750423968861,0.6684784988989817,0.6783819610722186,0.6882854289164121,0.6981889024313784,0.7080923816169331,0.717995866472892,0.7278993569990709,0.7378028531952857,0.7477063550613517,0.7576098625970852,0.7675133758023015,0.777416894676817,0.7873204192204469,0.7972239494330075,0.8071274853143143,0.8170310268641829,0.8269345740824298,0.83683812696887,0.8467416855233197,0.8566452497455948,0.866548819635511,0.8764523951928842,0.8863559764175296,0.8961425209871241,0.8996069810304262,0.89998491678323,0.8999900000000001,68
0.00647001533787693,0.009414035373204482,0.012982937085473274,0.0171561129217662,0.021890258476073877,0.027124365762887306,0.0327853409676442,0.03879360692846074,0.04526020663556454,0.05200276229658672,0.05893735605547142,0.0662562125414245,0.07361883131433294,0.08093016290851567,0.08815605258028776,0.09687974363987453,0.10568653505370401,0.1144933568784071,0.12358231674579397,0.13273620175469208,0.1418901118331447,0.1510440469808247,0.1603693115164449,0.1698025331900077,0.17923577449151337,0.18866903542063962,0.19810231597706424,0.2075356161604649,0.21703396638695588,0.22667974722003909,0.23632554249560234,0.2459713522133491,0.255617176372983,0.26526301497420746,0.2749088680167263,0.28455473550024313,0.29420061742446124,0.30384651378908484,0.3135033583103602,0.323300255835249,0.33309716320558236,0.34289408042110786,0.3526910074815734,0.3624879443867263,0.3722848911363146,0.38208184773008597,0.3918788141677879,0.4016757904491684,0.41147277657397463,0.42126977254195475,0.43106677835285656,0.4408637940064272,0.45066081950241493,0.4604578548405672,0.4702549000206318,0.48005195504235626,0.48984901990548874,0.4997300605943377,0.5096257055999553,0.5195213566993175,0.5294170138922284,0.5393126771784915,0.5492083465579113,0.5591040220302915,0.5689997035954362,0.578895391253149,0.5887910850032345,0.5986867848454965,0.6085824907797388,0.6184782028057656,0.6283739209233806,0.6382696451323882,0.6481653754325923,0.6580611118237969,0.6679568543058059,0.6778526028784234,0.6877483575414536,0.6976441182947003,0.7075398851379675,0.7174356580710594,0.7273314370937801,0.7372272222059334,0.7471230134073235,0.7570188106977543,0.76691461407703,0.7768104235449548,0.7867062391013325,0.7966020607459672,0.8064978884786631,0.8163937222992241,0.8262895622074543,0.836185408203158,0.8460812602861391,0.8560028014348388,0.8659563745496737,0.8759099509883029,0.8858635307505902,0.8958171138363997,0.8995710518155924,0.8999843918800764,0.8999900000000001,69
0.008931051846659141,0.011879738363780354,0.015469941348297975,0.019666212380658327,0.024483110343580375,0.02994292908430056,0.035941985808608565,0.04247608262756221,0.04946974112506647,0.05680743844802147,0.06438112268706032,0.07241180766931976,0.08048548303979863,0.0889570942529445,0.09742873755840983,0.10615114785900462,0.11499666694142514,0.12384221368166087,0.13285452085371663,0.1420165740424763,0.15117865018759458,0.16034074928878664,0.16955528321356894,0.17897477588620506,0.1883942868047606,0.19781381596895808,0.20723336337852,0.2166529290331688,0.2260725129326269,0.23567829883169117,0.2452976829404927,0.2549170808356585,0.26453649251693373,0.27415591798406336,0.28377535723679215,0.2933948102748653,0.30301427709802764,0.3126337577060241,0.3222911927230371,0.33205752257622884,0.34182386224038197,0.35159021171527655,0.36135657100069246,0.37112294009641006,0.3808893190022091,0.3906557077178695,0.40042210624317154,0.41018851457789496,0.41995493272182,0.4297213606747265,0.4394877984363946,0.4492542460066043,0.45902070338513556,0.4687871705717685,0.4785776170720791,0.48844519485977994,0.4983127791421404,0.5081803699189832,0.5180479671901319,0.5279155709554101,0.5377831812146409,0.5476507979676477,0.557518421214254,0.5673860509542831,0.5772536871875584,0.587121329913903,0.5969889791331405,0.6068566348450944,0.6167242970495878,0.6265919657464443,0.636459640935487,0.6463273226165394,0.6561950107894251,0.6660627054539673,0.6759304066099895,0.6857981142573149,0.6956658283957671,0.7055335490251693,0.7154012761453451,0.7252690097561177,0.7351367498573106,0.7450044964487471,0.7548722495302511,0.7647636613980809,0.7746957072983612,0.784627757130764,0.7945598108951584,0.8044918685914144,0.8144239302194017,0.8243559957789893,0.8342880652700475,0.8442201386924458,0.8541522160460537,0.8640842973307411,0.8740163825463778,0.8839484716928331,0.8938805647699763,0.8989285031405321,0.8999181315724808,0.8999895142367365,0.8999900000000001,70
0.008432697703855532,0.011324271358453528,0.014814221028311314,0.018921002663899553,0.0237410414539386,0.029157554463308297,0.03512944008104567,0.04158946856029601,0.04852027234221584,0.05589796899016203,0.06352464002718043,0.07146459415378681,0.07964600280880038,0.08802926227627435,0.0965195516029263,0.10529359212990183,0.11406766164505418,0.12294491535915093,0.13205158187001514,0.14115827257089275,0.1502649874614912,0.15944143152179524,0.16882007189806558,0.17819873160366653,0.18757741063831007,0.1969561090017084,0.20633482669357378,0.21579961311663776,0.2253905385783847,0.23498147872313835,0.24457243355063157,0.2541634030605975,0.26375438725276906,0.2733453861268794,0.2829363996826616,0.29252742791984854,0.3021850772791063,0.31193289955661685,0.3216807323385742,0.331428575624746,0.34117642941489995,0.3509242937088041,0.36067216850622597,0.37042005380693355,0.38016794961069456,0.3899158559172766,0.3996637727264479,0.4094117000379756,0.419159637851628,0.4289075861671729,0.4386555449843778,0.4484707178185914,0.45832720641370894,0.46818370199944626,0.47804020457561563,0.487896714142029,0.49775323069849847,0.5076097542448359,0.5174662847808535,0.5273228223063636,0.537179366821178,0.5470359183251088,0.5568924768179682,0.5667490422995682,0.5766056147697209,0.5864621942282383,0.5963187806749327,0.6061753741096159,0.6160319745321003,0.625888581942198,0.6357451963397207,0.6456018177244808,0.6554584460962906,0.6653150814549618,0.6751717238003067,0.6850283731321375,0.6948850294502664,0.7047456762028207,0.7146717131064351,0.7245977542651377,0.7345237996787889,0.7444498493472487,0.7543759032703778,0.7643019614480363,0.7742280238800843,0.7841540905663825,0.7940801615067907,0.8040062367011696,0.8139323161493794,0.8238583998512802,0.8337844878067325,0.8437105800155967,0.853636676477733,0.8635627771930017,0.8734888821612629,0.8834149913823774,0.893341104856205,0.8988248247347199,0.8999104225454362,0.8999894573785774,0.8999900000000001,71
0.00797185927818006,0.010785082298963203,0.014174079303490378,0.018263256140418446,0.023011079773719023,0.028373413089086114,0.03431366308638313,0.04076786861673608,0.047645466856740884,0.05497479299626071,0.06266529789110671,0.0704978508745489,0.07878455748705163,0.08707715327004,0.09570851756663823,0.10440884113258153,0.11312027130458374,0.12216948563282036,0.1312187254061274,0.14026799062420542,0.1493812920507057,0.15871732977328235,0.16805338793686753,0.17738946654116314,0.1867255655858714,0.19606168507069432,0.205567604902339,0.21512870873353662,0.22468982817486854,0.23425096322605637,0.24381211388682095,0.25337328015688354,0.2629344620359652,0.2724956595237872,0.28212403727134494,0.2918523524310829,0.3015806788179567,0.3113090164317215,0.32103736527213256,0.3307657253389454,0.34049409663191527,0.3502224791507975,0.3599508728953475,0.36967927786532073,0.37940769406047253,0.38913612148055804,0.398864560125333,0.4085930099945524,0.4184022989610917,0.4282470370591427,0.4380917826683863,0.4479365357886232,0.4577812964196535,0.4676260645612781,0.47747084021329694,0.48731562337551076,0.4971604140477202,0.507005212229725,0.5168500179213263,0.5266948311223243,0.5365396518325196,0.5463844800517125,0.5562293157797036,0.5660741590162932,0.5759190097612819,0.58576386801447,0.5956087337756583,0.6054536070446469,0.6152984878212365,0.6251433761052276,0.6349882718964205,0.6448331751946158,0.654693961761099,0.664613601095427,0.6745332450260627,0.6844528935528565,0.6943725466756593,0.7042922043943214,0.7142118667086935,0.724131533618626,0.7340512051239694,0.7439708812245742,0.7538905619202914,0.763810247210971,0.7737299370964636,0.78364963157662,0.7935693306512906,0.8034890343203261,0.8134087425835771,0.8233284554408937,0.8332481728921272,0.8431678949371275,0.8530876215757454,0.8630073528078316,0.8729270886332366,0.8828468290518109,0.8927665740634051,0.8987132559000333,0.899902041302074,0.8999893949316966,0.8999900000000001,72
0.007549463711843035,0.010262488032038289,0.013579243727319237,0.017614824505820414,0.022287412734996875,0.027591690537665414,0.033495884260318506,0.03993970206217126,0.04683453777632125,0.054066504686564876,0.06178956824328109,0.06970224856553721,0.0779019131781026,0.08624868059010533,0.09487303294537613,0.10349741697798207,0.11237664680604859,0.1213663835824728,0.13035614707806537,0.13938000057933148,0.1486716777209646,0.1579633764422539,0.16725509674289196,0.17654683862257123,0.18583860208098402,0.19536664021807254,0.2048965264601052,0.21442642926956273,0.2239563486461541,0.23348628458958864,0.24301623709957587,0.252546206175825,0.2621134520467417,0.27182123778507455,0.2815290355024248,0.2912368451985347,0.3009446668731476,0.31065250052600596,0.3203603461568525,0.33006820376543006,0.33977607335148147,0.3494839549147494,0.3591918484549765,0.36889975397190583,0.3786076714652801,0.3883774972236169,0.39820980300056624,0.40804211683423613,0.41787443872441454,0.4277067686708903,0.43753910667345164,0.4473714527318872,0.4572038068459855,0.467036169015535,0.4768685392403242,0.4867009175201413,0.4965333038547756,0.5063656982440147,0.5161981006876474,0.5260305111854625,0.5358629297372483,0.5456953563427933,0.5555277910018861,0.5653602337143152,0.5751926844798689,0.5850251432983361,0.5948576101695051,0.6046900850931646,0.6145942575699851,0.6245070964982704,0.6344199403827835,0.6443327892233648,0.654245643019855,0.6641585017720939,0.6740713654799223,0.6839842341431804,0.6938971077617089,0.703809986335348,0.7137228698639377,0.7236357583473192,0.7335486517853322,0.7434615501778173,0.7533744535246154,0.7632873618255662,0.7732002750805104,0.7831131932892885,0.7930261164517408,0.8029390445677079,0.8128519776370301,0.8227649156595477,0.8326778586351017,0.8425908065635316,0.8525037594446785,0.8624167172783829,0.8723296800644846,0.8822426478028248,0.8921556204932435,0.8985933782424319,0.8998929430472105,0.899989326450795,0.8999900000000001,73
0.007143007435479701,0.009756723936442155,0.013029708768468817,0.016976517498484556,0.021571042872901666,0.026813527322996994,0.032677306287155414,0.03910614610584001,0.0460138466959998,0.05328676346451902,0.06089845318256783,0.06889425815210011,0.07699888039143188,0.08546739132037869,0.09401362844244746,0.10267942041256012,0.11160761966086255,0.12053584691995327,0.12946410218952048,0.13868832069903092,0.14793389762008627,0.15717949728471378,0.166425119692597,0.17570333317235648,0.1852005711326499,0.19469782664745894,0.20419509971648098,0.21369239033941378,0.22318969851595477,0.23268702424580157,0.24218436752865186,0.25184512087449007,0.2615313459346666,0.2712175837545865,0.28090383433398036,0.29059009767257776,0.3002763737701091,0.3099626626263042,0.319648964240893,0.32933527861360584,0.33902160574417256,0.34870794563232316,0.3584017077847401,0.36822087926307084,0.3780400593689048,0.387859248102018,0.3976784454621866,0.4074976514491872,0.4173168660627955,0.4271360893027882,0.43695532116894126,0.4467745616610309,0.45659381077883354,0.4664130685221253,0.47623233489068245,0.48605160988428114,0.4958708935026979,0.5056901857457087,0.5155094866130895,0.5253287961046172,0.5351481142200679,0.5449674409592176,0.5547867763218427,0.5646189177074747,0.5745245285602888,0.5844301447487175,0.5943357662725908,0.6042413931317386,0.6141470253259909,0.6240526628551771,0.6339583057191277,0.6438639539176718,0.65376960745064,0.6636752663178616,0.6735809305191667,0.6834866000543852,0.693392274923347,0.7032979551258817,0.7132036406618195,0.7231093315309902,0.7330150277332235,0.7429207292683494,0.7528264361361979,0.7627321483365989,0.7726378658693819,0.7825435887343771,0.7924493169314143,0.8023550504603238,0.8122607893209352,0.8221665335130782,0.8320722830365829,0.8419780378912792,0.8518837980769972,0.8617895635935665,0.8716953344408171,0.8816011106185792,0.8915068921266824,0.8984647627205314,0.8998830809897156,0.8999892514634501,0.8999900000000001,74
0.0067524487414973855,0.009267948533814019,0.012492563281956429,0.016349076313213418,0.02086291153579957,0.02606727399922372,0.03189103931282296,0.03826836642443718,0.04518446481316506,0.05249445896345528,0.06006130239846358,0.06806878700113535,0.07619891825249883,0.08466488414649585,0.0931308844269976,0.10194878224995241,0.11081346032979722,0.11967816772677047,0.12877252485396912,0.13797021627287953,0.147167931623704,0.15636567090611642,0.16561017826872154,0.17507335622314707,0.18453655274763972,0.1939997678418856,0.20346300150557034,0.21292625373838048,0.22238952454000133,0.23192976646808824,0.24159335427450035,0.2512569556506098,0.26092057059613416,0.27058419911079024,0.28024784119429547,0.2899114968463667,0.2995751660667215,0.3092388488550769,0.31890254521115,0.32856625513465826,0.33828589570958406,0.3480912203933938,0.3578965543007659,0.3677018974314641,0.377507249785252,0.3873126113618935,0.3971179821611518,0.40692336218279107,0.4167287514265746,0.42653414989226635,0.4363395575796299,0.4461449744884289,0.4559504006184269,0.46575583596938785,0.4755612805410752,0.4853667343332529,0.4951721973456846,0.5049776695781336,0.514783151030364,0.5245910656343986,0.534489015790829,0.5443869716818348,0.5542849333072352,0.5641829006668487,0.5740808737604947,0.5839788525879915,0.5938768371491588,0.603774827443815,0.6136728234717792,0.6235708252328703,0.6334688327269073,0.6433668459537092,0.6532648649130947,0.6631628896048831,0.6730609200288932,0.6829589561849438,0.6928569980728542,0.7027550456924431,0.7126530990435295,0.7225511581259325,0.732449222939471,0.7423472934839638,0.7522453697592302,0.762143451765089,0.7720415395013592,0.78193963296786,0.7918377321644099,0.8017358370908285,0.8116339477469344,0.8215320641325466,0.8314301862474844,0.8413283140915666,0.8512264476646123,0.8611245869664405,0.87102273199687,0.88092088275572,0.8908190392428094,0.8983269699244493,0.899872406307515,0.8999891694689968,0.8999900000000001,75
0.006377687888228706,0.008835182823400248,0.011968258317543112,0.015733173955880933,0.020218473620020494,0.025399046251584997,0.031190307420021296,0.03752549196490462,0.044347466063971844,0.05169050869312192,0.05931820850667538,0.0672266300737374,0.07545806641024216,0.08384172952517087,0.09239617477566116,0.1011953162381134,0.10999448833714681,0.11892960181861668,0.12807764579231573,0.1372257149088425,0.14637380916786302,0.15556137434326986,0.16498905096829267,0.1744167472068581,0.18384446305864052,0.19327219852331484,0.2026999536005552,0.21212772829003662,0.22172099544507073,0.2313608763571037,0.24100077167725087,0.25064068140521617,0.2602806055407042,0.26992054408341887,0.27956049703306485,0.2892004643893459,0.29884044615196675,0.3084804423206315,0.31820146049183734,0.3279921986183609,0.33778294659020636,0.3475737044071251,0.35736447206886734,0.3671552495751843,0.3769460369258268,0.38673683412054577,0.3965276411590916,0.40631845804121575,0.4161092847666684,0.42590012133520094,0.4356909677465642,0.4454818240005086,0.4552726900967854,0.4650635660351453,0.4748544518153393,0.484645347437118,0.49449220471003125,0.5043820475676482,0.5142718965787568,0.5241617517431649,0.5340516130606804,0.5439414805311105,0.553831354154263,0.5637212339299454,0.5736111198579655,0.5835010119381311,0.5933909101702495,0.6032808145541284,0.6131707250895756,0.6230606417763989,0.6329505646144055,0.6428404936034032,0.6527304287432002,0.6626203700336035,0.6725103174744211,0.6824002710654606,0.6922902308065298,0.7021801966974361,0.7120701687379875,0.7219601469279915,0.7318501312672558,0.7417401217555882,0.7516301183927961,0.7615201211786877,0.7714101301130702,0.7813001451957517,0.7911901664265396,0.801080193805242,0.8109702273316663,0.8208602670056201,0.8307503128269115,0.8406745880057115,0.8506234525201063,0.8605723204695138,0.8705211918538001,0.8804700666728313,0.8904189449264742,0.8981795503765143,0.8998608681141653,0.8999890799373843,0.8999900000000001,76
0.00601857228166898,0.008418665802725378,0.01170700677211789,0.015763044892414098,0.020390251625687215,0.025524115070726265,0.031197272674880663,0.03730550670370011,0.04372183269874175,0.05087584493021968,0.05856111961530833,0.06639986176621533,0.07469918149544055,0.08299853831826152,0.09168768147730856,0.10041936017434816,0.10916489294973786,0.11826153237535676,0.12735819817567356,0.13645489035034558,0.1455610747319641,0.15495179779585472,0.1643425415437816,0.1737333059754081,0.18312409109039743,0.19251489688841333,0.20192038457641398,0.2115354427563373,0.22115051621155413,0.23076560494175577,0.24038070894663371,0.24999582822587896,0.2596109627791831,0.2692261126062372,0.27884127770673284,0.28845645808036086,0.2981522677011546,0.30792766079643735,0.31770306438466933,0.3274784784655886,0.3372539030389327,0.3470293381044396,0.35680478366184676,0.36658023971089204,0.37635570625131337,0.38613118328284846,0.39590667080523473,0.40568216881821056,0.415457677321513,0.4252331963148803,0.4350087257980502,0.44478426577076036,0.45455981623274866,0.4644200873950364,0.4743013559706121,0.4841826311391129,0.4940639129003345,0.5039452012540728,0.5138264962001239,0.5237077977382835,0.5335891058683478,0.5434704205901129,0.5533517419033745,0.5632330698079288,0.5731144043035716,0.582995745390099,0.5928770930673071,0.6027584473349915,0.6126398081929486,0.622521175640974,0.6324025496788642,0.6422839303064147,0.652165317523422,0.662046711329682,0.6719281117249903,0.6818095187091433,0.691690932281937,0.7015723524431673,0.7114537791926303,0.721335212530122,0.7312166524554385,0.7410980989683759,0.7509795520687299,0.7608610117562968,0.7707424780308727,0.780651136364569,0.7905957827107664,0.800540432756998,0.8104850865031215,0.8204297439489937,0.8303744050944719,0.8403190699394134,0.8502637384836755,0.8602084107271156,0.8701530866695906,0.8800977663109579,0.8900424496510747,0.8980220448531431,0.8998484134270683,0.8999889823080135,0.8999900000000001,77
0.005736656560574982,0.00859357532896142,0.012128663875299941,0.016278577152136632,0.020992851510260487,0.026242231762620513,0.0320261498042914,0.03819181208146679,0.044645477198299574,0.05151500219186285,0.05862515696530915,0.06595419165730952,0.07392284740319358,0.08229674051255048,0.0909590007180744,0.09962129422801011,0.10852723924890273,0.11757075253935849,0.12661429345530592,0.13565786199639485,0.14496581583565077,0.15431814612632747,0.163670498197224,0.17302287204799283,0.18237526767828635,0.1917869219794182,0.2013760543314727,0.21096520285381437,0.22055436754612162,0.23014354840807258,0.2397327454393458,0.24932195863961937,0.258911188008572,0.2685004335458815,0.27814234742347144,0.28790161884214205,0.2976609014273777,0.30742019517890334,0.31717950009644286,0.3269388161797212,0.33669814342846244,0.34645748184239117,0.3562168314212316,0.3659761921647085,0.3757355640725461,0.385494947144469,0.3952543413802014,0.4050137467794681,0.4147731633419931,0.4245325910675013,0.43437825581369355,0.44425046818020414,0.45412268759995594,0.46399491407273274,0.47386714759831855,0.48373938817649714,0.49361163580705286,0.5034838904897693,0.5133561522244303,0.5232284210108201,0.5331006968487226,0.5429729797379216,0.5528452696782012,0.5627175666693454,0.572589870711138,0.5824621818033631,0.5923344999458046,0.6022068251382463,0.6120791573804725,0.621951496672267,0.6318238430134139,0.6416961964036967,0.6515685568429002,0.6614409243308079,0.6713132988672038,0.6811856804518721,0.6910580690845967,0.7009304647651616,0.7108028674933508,0.7206752772689482,0.7305995881870359,0.740539758823532,0.750479933439449,0.7604201120346348,0.7703602946089366,0.7803004811622025,0.7902406716942806,0.8001808662050177,0.8101210646942621,0.8200612671618616,0.8300014736076637,0.8399416840315159,0.8498818984332664,0.859822116812763,0.8697623391698529,0.8797025655043843,0.8896427958162046,0.8978539847271452,0.8998349871373762,0.899988875988555,0.8999900000000001,78
0.005997495585068555,0.008921685054558023,0.012550198218064412,0.01679112746725806,0.021589798890435836,0.02698701697499309,0.032841126199603776,0.039058385085858675,0.04556912923773819,0.05255117911831253,0.059664157659303996,0.06712307714922744,0.07468601239492789,0.08217646372153976,0.09021051688100311,0.09888013097912415,0.10786875346273239,0.1168574048405004,0.12584608511207207,0.1350353904295944,0.14434783969847753,0.15366031186908585,0.16297280694106137,0.1722853249140458,0.18168379594358616,0.19124586933885118,0.2008079598270971,0.2103700674079893,0.21993219208119308,0.22949433384637377,0.2390564927031969,0.2486186686513276,0.25818086169043164,0.26791824539477926,0.27766061276554665,0.28740299200226915,0.29714538310465716,0.3068877860724221,0.31663020090527444,0.3263726276029254,0.3361150661650855,0.34585751659146613,0.3555999788817778,0.36534245303573154,0.37508493905303836,0.3848274369334094,0.3945699466765549,0.4043704357677112,0.4142330951823471,0.42409576213176514,0.4339584366157369,0.443821118634034,0.4536838081864279,0.46354650527269015,0.47340920989259233,0.483271922045906,0.4931346417324028,0.5029973689518541,0.5128601037040315,0.5227228459887067,0.5325855958056512,0.5424483531546366,0.5523111180354345,0.5621738904478165,0.572036670391554,0.5818994578664188,0.5917622528721825,0.6016250554086165,0.6114878654754927,0.6213506830725825,0.6312135081996575,0.641076340856489,0.6509391810428494,0.6608020287585099,0.670664884003242,0.6805743030356423,0.6905097269316788,0.700445155101423,0.7103805875447127,0.7203160242613857,0.73025146525128,0.7401869105142332,0.7501223600500829,0.7600578138586673,0.7699932719398239,0.7799287342933908,0.7898642009192056,0.7997996718171062,0.8097351469869304,0.8196706264285161,0.8296061101417008,0.8395415981263227,0.8494770903822194,0.859412586909229,0.8693480877071891,0.8792835927759377,0.8892191021153124,0.8976748923296817,0.8998205319816497,0.899988760353745,0.8999900000000001,79
0.00816836756001657,0.011117730943118173,0.014703324292566058,0.01903954462159936,0.02402455186544583,0.029633853672283356,0.035812823220614784,0.04247654546635414,0.049555181356152445,0.05712931981076594,0.06490002954496547,0.07301189131650115,0.08126574472938086,0.08981948648177752,0.0983732612111817,0.10721663104880136,0.11615093569142886,0.1250852681783588,0.13411774991206016,0.14336691416995223,0.15261610094922032,0.16186531024954617,0.17111454207061108,0.18046681363590542,0.18996484044914996,0.19946288459775707,0.20896094608142624,0.21845902489985675,0.22795712105274815,0.23745523453979978,0.2469594780237087,0.2566440265116641,0.2663285875934128,0.27601316126868913,0.28569774753722743,0.2953823463987618,0.30506695785302684,0.3147515818997566,0.3244362185386858,0.3341208677695483,0.3438055295920788,0.3534902040060112,0.3631909697002619,0.37300689198989834,0.38282282282243246,0.3926387621976457,0.40245471011531964,0.41227066657523553,0.4220866315771749,0.4319026051209193,0.4417185872062501,0.45153457783294887,0.46135057700079685,0.47116658470957556,0.4809826009590667,0.4907986257490516,0.5006146590793115,0.5104307009496282,0.5202467513597828,0.5300628103095573,0.5398788777987328,0.549694953827091,0.5595110383944131,0.5693546544090042,0.5792564928569838,0.589158336639608,0.5990601857567113,0.6089620402081278,0.6188638999936923,0.6287657651132388,0.638667635566602,0.6485695113536162,0.6584713924741156,0.668373278927935,0.6782751707149085,0.6881770678348708,0.6980789702876559,0.7079808780730985,0.7178827911910332,0.7277847096412939,0.7376866334237154,0.7475885625381321,0.7574904969843783,0.7673924367622886,0.7772943818716973,0.787196332312439,0.797098288084348,0.8070002491872587,0.8169022156210058,0.8268041873854234,0.8367061644803462,0.8466081469056086,0.8565101346610452,0.8664121277464902,0.8763141261617782,0.8862161299067436,0.8957808524465886,0.8993903913172588,0.8999604231786389,0.8999898908399765,0.8999900000000001,80
0.0077607315312220315,0.010612945000396903,0.014163122318857371,0.018418722783102998,0.02333673817653595,0.0288980987279715,0.03505269980173753,0.04171860295535436,0.04878440889943787,0.05628893909770416,0.06413096170112141,0.07214670552779212,0.08051094694117347,0.08898525001809661,0.09758986921767376,0.1064612051357319,0.11533257018608485,0.12422686719604271,0.13342848385062345,0.14263012419511922,0.15183178822920262,0.16103347595254633,0.17035757873647578,0.1798216422256411,0.18928572404722532,0.19874982420091641,0.20821394268640253,0.21767807950337148,0.22714223465151137,0.23671794233013632,0.24637975441859417,0.256041579896106,0.2657034187623936,0.2753652710171789,0.28502713666018353,0.2946890156911293,0.3043509081097381,0.31401281391573155,0.3236747331088318,0.33333666568876,0.3430658003552784,0.3528676207308638,0.3626694502371652,0.372471288873952,0.3822731366409935,0.39207499353805875,0.4018768595649174,0.4116787347213384,0.4214806190070914,0.4312825124219455,0.44108441496567,0.4508863266380344,0.46068824743880776,0.4704901773677596,0.48029211642465924,0.4900940646092759,0.499896021921379,0.5096979883607377,0.5194999639271215,0.5293211944755277,0.539215056924412,0.549108925105467,0.5590027990185167,0.5688966786633847,0.5787905640398949,0.5886844551478714,0.5985783519871379,0.6084722545575182,0.6183661628588363,0.628260076890916,0.6381539966535813,0.6480479221466559,0.657941853369964,0.6678357903233291,0.6777297330065752,0.6876236814195266,0.6975176355620065,0.7074115954338394,0.7173055610348489,0.7271995323648589,0.7370935094236936,0.7469874922111766,0.756881480727132,0.7667754749713833,0.7766694749437552,0.7865634806440709,0.7964574920721547,0.8063515092278304,0.8162455321109221,0.8261395607212534,0.8360335950586486,0.8459276351229313,0.8558216809139257,0.8657157324314562,0.8756097896753459,0.8855038526454191,0.895419553964183,0.8993332270787727,0.8999573160397192,0.8999898782915794,0.8999900000000001,81
0.00736722650913825,0.010122857257788095,0.013632655756338458,0.017805644916337154,0.02265368806946927,0.02816335738184436,0.03428940634437015,0.04095329439355906,0.048044943717016106,0.055435728493757164,0.06334588585127908,0.07134351603690688,0.07973625034753168,0.08812902031453924,0.09687528603664103,0.10568167237723428,0.1144880891509548,0.12356108668087461,0.13271339781737546,0.14186573383468043,0.15101809473245348,0.16029142720916859,0.1697200652326568,0.17914872261344642,0.18857739935121393,0.19800609544563624,0.20743481089639,0.21686354570315192,0.22649592510617111,0.23613389562049864,0.24577188034768432,0.2554098792874372,0.2650478924394666,0.27468591980348167,0.2843239613791916,0.29396201716630554,0.3036000871645328,0.3132381713735823,0.32297183809858865,0.3327587919373743,0.3425457555202746,0.35233272884704653,0.3621197119174467,0.37190670473123244,0.3816937072881604,0.3914807195879873,0.4012677416304704,0.4110547734153662,0.4208418149424319,0.4306288662114243,0.4404159272221002,0.45020299797421676,0.4599900784675308,0.4697771687017988,0.4795642686767783,0.48935137839222614,0.4992133476364287,0.5090987623022848,0.518984183117883,0.5288696100830362,0.5387550431975576,0.54864048246126,0.5585259278739564,0.5684113794354597,0.578296837145583,0.5881823010041393,0.5980677710109414,0.6079532471658025,0.6178387294685355,0.6277242179189533,0.637609712516869,0.6474952132620955,0.6573807201544462,0.6672662331937337,0.6771517523797711,0.6870372777123714,0.6969228091913479,0.706808346816513,0.7166938905876804,0.7265794405046626,0.736464996567273,0.7463505587753246,0.7562361271286304,0.7661217016270032,0.7760072822702561,0.7858928690582022,0.795778461990655,0.8056640610674268,0.8155496662883313,0.8254352776531811,0.8353653597783102,0.8453102398608002,0.8552551234473861,0.8652000105379373,0.8751449011323235,0.8850897952304141,0.8950346928320788,0.899271700496295,0.8999539373108939,0.8999898645071116,0.8999900000000001,82
0.006987869624048945,0.009690173423236803,0.013112444392761269,0.017201022473696634,0.02197627388452532,0.02743060752234909,0.033523952620048605,0.04018157955376024,0.04729519146870621,0.05472798256813069,0.06254553841743722,0.07063302967816536,0.07894219157557902,0.08739946202426994,0.09613888369164375,0.10487833710423985,0.11377008733509528,0.12287128799506754,0.1319725147481844,0.14107376759410206,0.15027252644557212,0.15966426326386648,0.16905602049131235,0.17844779812757544,0.18783959617232132,0.1972314146252157,0.2066832957111694,0.21629628407945173,0.2259092875129997,0.23552230601151014,0.24513533957467953,0.2547483882022043,0.26436145189378113,0.2739745306491065,0.283587624467877,0.293200733349789,0.3029130325358693,0.31268433470053186,0.32245564724847925,0.3322269701794557,0.3419983034932055,0.35176964718947273,0.36154100126800154,0.3713123657285366,0.3810837405708218,0.3908551257946013,0.40062652139961963,0.41039792738562075,0.420169343752349,0.4299407704995487,0.43971220762696406,0.4494836551343393,0.4592563181368121,0.46913278472526676,0.4790092579018536,0.48888573766637494,0.4987622240186323,0.508638716958427,0.5185152164855611,0.5283917225998365,0.5382682353010545,0.548144754589017,0.5580212804635261,0.567897812924383,0.5777743519713897,0.5876508976043479,0.5975274498230594,0.6074040086273258,0.617280574016949,0.6271571459917309,0.637033724551473,0.646910309695977,0.6567869014250449,0.6666634997384785,0.6765401046360794,0.6864167161176495,0.6962933341829903,0.7061699588319041,0.7160465900641925,0.7259232278796568,0.7357998722780995,0.7456765232593219,0.7555531808231258,0.7654298449693137,0.7753412015067638,0.7852815205882937,0.7952218434437869,0.8051621700731041,0.8151025004761062,0.8250428346526537,0.8349831726026076,0.8449235143258278,0.854863859822176,0.8648042090915126,0.8747445621336983,0.8846849189485938,0.89462527953606,0.8992055670527531,0.899950268156584,0.8999898493850256,0.8999900000000001,83
0.006622627921764948,0.0092713802872154,0.012602953585887963,0.01660551449349018,0.02136139169282844,0.026802207956862625,0.03283776889323846,0.03940441706983826,0.0465359979012306,0.05401497007654102,0.0617306836853891,0.06990573342911117,0.07812934543978295,0.08671044989563349,0.09538098312489376,0.10406087997277785,0.11310919349763676,0.12215753434747266,0.1312059025219341,0.14030513035921538,0.1496584787909491,0.15901184870971613,0.16836524011517162,0.17771865300697046,0.18707208738476733,0.19653510882178138,0.20612198462274095,0.21570887636907315,0.22529578406046147,0.23488270769658998,0.24446964727714265,0.2540566028018032,0.2636435742702555,0.2732305616821835,0.28289351170719035,0.29264835705839204,0.302403213457965,0.3121580809056403,0.3219129594011493,0.33166784894422324,0.3414227495345936,0.35117766117199173,0.36093258385614874,0.3706875175867964,0.38044246236366575,0.3901974181864882,0.39995238505499514,0.4097073629689178,0.41946235192798764,0.4292173519319361,0.4390832109769905,0.44895023243969834,0.45881726094953856,0.4686842965063013,0.4785513391097766,0.4884183887597547,0.49828544545602577,0.5081525091983797,0.5180195799866069,0.5278866578204974,0.5377537426998412,0.5476208346244289,0.5574879335940501,0.5673550396084952,0.5772221526675545,0.587089272771018,0.5969563999186758,0.606823534110318,0.6166906753457351,0.6265578236247169,0.6364249789470541,0.6462921413125361,0.6561593107209537,0.6660264871720969,0.6758936706657559,0.6857608612017208,0.6956280587797821,0.7054952633997295,0.7153624750613535,0.7252866805797705,0.735222155984161,0.7451576354471257,0.7550931189685163,0.765028606548184,0.7749640981859806,0.7848995938817573,0.7948350936353656,0.8047705974466575,0.8147061053154838,0.8246416172416965,0.8345771332251471,0.8445126532656871,0.8544481773631676,0.8643837055174406,0.8743192377283577,0.8842547739957699,0.8941903143195292,0.8991345742736826,0.8999462887958243,0.8999898328171005,0.8999900000000001,84
0.006271422177440297,0.008864052283361581,0.012104595241635346,0.016055322503493466,0.020780594688469295,0.026174790218148336,0.032186369374786084,0.03872769121040941,0.045768219081203806,0.05328995415475252,0.061026064500175586,0.06916217377560675,0.07740253346142431,0.08600222252422603,0.09460194597982333,0.10343252991147955,0.11242621590999155,0.12141993048274922,0.13041367362939432,0.13970703265456108,0.1490205188537778,0.158334027642575,0.16764755902059736,0.17696111298748923,0.1864164938396409,0.19597609462211935,0.20553571225768869,0.2150953467460207,0.22465499808678607,0.23421466627965642,0.24377435132430275,0.2533340532203964,0.2629175781846819,0.27265514213969727,0.28239271783418285,0.2921303052678566,0.3018679044404371,0.31160551535164244,0.32134313800119074,0.33108077238880046,0.34081841851418987,0.350556076377077,0.36029374597718017,0.3700314273142178,0.37976912038790817,0.38950682519796936,0.3992445417441198,0.4090685331002711,0.41892557620594323,0.42878262683931195,0.43863968500015543,0.4484967506882517,0.458353823903379,0.46821090464531545,0.47806799291383933,0.4879250887087287,0.4977821920297622,0.5076393028767175,0.5174964212493729,0.527353547147507,0.5372106805708977,0.5470678215193232,0.5569249699925618,0.5667821259903919,0.5766392895125915,0.5864964605589387,0.596353639129212,0.6062108252231897,0.6160680188406497,0.6259252199813706,0.6357824286451305,0.6456396448317074,0.6554968685408802,0.6653540997724265,0.675260431164882,0.6851907652918635,0.6951211037773273,0.7050514466211147,0.7149817938230681,0.7249121453830294,0.7348425013008403,0.7447728615763427,0.7547032262093785,0.7646335951997898,0.7745639685474185,0.7844943462521062,0.7944247283136953,0.8043551147320271,0.8142855055069442,0.8242159006382885,0.8341463001259012,0.8440767039696249,0.8540071121693013,0.8639375247247725,0.8738679416358802,0.8837983629024667,0.8937287885243737,0.8990584617569376,0.8999419784758188,0.8999898146881192,0.8999900000000001,85
0.005938167818448373,0.008468365549868725,0.011617729044037295,0.015545285908668077,0.020203573709434125,0.025547988518096504,0.03153201398297338,0.038071480704998245,0.0450467033112389,0.05255364456579245,0.060356127798626896,0.06840292728754714,0.07674815137961458,0.08527514443963123,0.09384671389720962,0.1027839868376344,0.11172128961796451,0.12065862223783556,0.1298143134687898,0.13908641249338766,0.1483585352343968,0.15763068169145106,0.1669028518641849,0.17633063214093847,0.18586177896627584,0.19539294357959147,0.20492412598054383,0.21445532616879182,0.22398654414399377,0.23351777990580852,0.24304903345389478,0.25270914371898523,0.26242859531155044,0.27214805936045083,0.28186753586539204,0.29158702482607823,0.30130652624221504,0.31102604011350715,0.3207455664396596,0.3304651052203774,0.3401846564553655,0.34990422014432887,0.3596237962869726,0.3693433848830016,0.37909285890966166,0.38893938072703466,0.39878591057436663,0.40863244845142405,0.4184789943579722,0.42832554829377756,0.43817211025860575,0.44801868025222275,0.4578652582743946,0.467711844324887,0.4775584384034662,0.4874050405098978,0.4972516506439482,0.5070982688053829,0.5169448949939678,0.5267915292094695,0.5366381714516533,0.5464848217202855,0.5563314800151321,0.5661781463359589,0.5760248206825318,0.5858715030546169,0.5957181934519802,0.6055648918743877,0.6154115983216054,0.6252661849411282,0.635191068678339,0.6451159570896503,0.6550408501748944,0.664965747933903,0.674890650366508,0.6848155574725412,0.6947404692518349,0.7046653857042207,0.7145903068295308,0.7245152326275968,0.7344401630982509,0.7443650982413251,0.7542900380566512,0.7642149825440612,0.774139931703387,0.7840648855344606,0.7939898440371141,0.8039148072111796,0.8138397750564885,0.8237647475728731,0.8336897247601657,0.8436147066181976,0.8535396931468016,0.863464684345809,0.8733896802150521,0.8833146807543629,0.8932396859635733,0.898976961215363,0.8999373154456862,0.8999897948755327,0.8999900000000001,86
0.005641955670321289,0.008084451188641775,0.011474622498525613,0.015615676297636875,0.020368851699120123,0.025660114959772197,0.03139934885433966,0.037680357524288104,0.04440650738680606,0.051806767684392435,0.05967288305358101,0.06762859848286261,0.07607716253363225,0.08452961456740558,0.09323626297682859,0.10211540952158216,0.1109945871857625,0.11998476679024121,0.1292139703692968,0.13844319881438005,0.14767245212511582,0.156901730301128,0.16628079486926664,0.17578229368297116,0.1852838112462,0.19478534755859944,0.2042869026198154,0.21378847642949445,0.22329006898728215,0.23281498120085084,0.2425154471007111,0.25221592620011424,0.261916418498752,0.2716169239963157,0.28131744269249725,0.2910179745869878,0.30071851967947916,0.31041907796966284,0.32011964945723037,0.3298202341418734,0.33952083202328337,0.34922144310115194,0.3589959378738753,0.3688313878986883,0.37866684647747995,0.38850231361000365,0.3983377892960124,0.40817327353526006,0.41800876632749934,0.42784426767248424,0.43767977756996773,0.44751529601970325,0.45735082302144425,0.46718635857494384,0.47702190267995564,0.486857455336233,0.4966930165435292,0.5065285863015975,0.5163641646101913,0.5261997514690644,0.5360353468779698,0.545870950836661,0.5557065633448914,0.5655421844024143,0.5753778140089832,0.5852270102706726,0.595146127923043,0.6050652505810685,0.6149843782445711,0.6249035109133719,0.6348226485872929,0.6447417912661553,0.654660938949781,0.6645800916379914,0.674499249330608,0.6844184120274528,0.6943375797283471,0.7042567524331124,0.7141759301415705,0.724095112853543,0.7340143005688516,0.7439334932873176,0.7538526910087631,0.7637718937330094,0.7736911014598777,0.7836103141891907,0.7935295319207691,0.8034487546544353,0.8133679823900101,0.8232872151273158,0.833206452866174,0.8431256956064058,0.8530449433478337,0.8629641960902784,0.8728834538335626,0.8828027165775071,0.892721984321934,0.8988897965324317,0.8999322769304325,0.8999897732491139,0.8999900000000001,87
0.00541379580387813,0.00829868598134037,0.011869225961976732,0.016100295628503396,0.020936126511265522,0.026297647782498594,0.03214273923977054,0.038510330439059486,0.04516533482673102,0.052114854976570854,0.05943314557804867,0.067013884857989,0.07538995562734055,0.08378843310552464,0.09260769567589265,0.10142699065795202,0.11024631805132756,0.11940768138773446,0.12859250471003966,0.1377773540691739,0.14696222946475257,0.15627033670806964,0.16574097974980076,0.175211642528688,0.18468232504436513,0.19415302729646616,0.2036237492846245,0.21309449100847427,0.22265803516317556,0.23233865024181152,0.24201927928888628,0.25169992230407756,0.26138057928706354,0.271061250237522,0.28074193515513135,0.2904226340395689,0.3001033468905135,0.3097840737076425,0.31946481449063435,0.3291455692391668,0.33892353364621836,0.34874733797667373,0.35857115140737983,0.3683949739380773,0.37821880556850657,0.3880426462984081,0.3978664961275223,0.40769035505558976,0.41751422308235064,0.42733810020754565,0.4371619864309154,0.44698588175220005,0.4568097861711403,0.4666336996874766,0.4764576223009492,0.48628155401129897,0.4961054948182663,0.5059294447215915,0.5157534037210152,0.5255773718162778,0.5354013490071201,0.5452253352932823,0.5551287952940817,0.5650418205617846,0.5749548511829939,0.5848678871575202,0.5947809284851745,0.6046939751657673,0.6146070271991101,0.6245200845850132,0.6344331473232878,0.6443462154137445,0.6542592888561946,0.6641723676504486,0.6740854517963174,0.6839985412936123,0.693911636142144,0.703824736341723,0.7137378418921608,0.7236509527932677,0.7335640690448552,0.7434771906467339,0.7533903175987148,0.7633034499006087,0.7732165875522267,0.7831297305533798,0.7930428789038785,0.8029560326035341,0.8128691916521575,0.8227823560495597,0.8326955257955516,0.8426087008899443,0.8525218813325481,0.8624350671231747,0.8723482582616348,0.8822614547477393,0.8921746565812992,0.8987966838308389,0.8999268391051914,0.8999897496706043,0.8999900000000001,88
0.005632487258716998,0.008603737574725587,0.012264220295942513,0.01658272953457402,0.021497723084069283,0.026925292605026387,0.03290988492574397,0.03932286552329479,0.04600209198440812,0.053080357506226694,0.06039314625607614,0.06794320473170426,0.0756888387781508,0.0833176522878248,0.09196121828628188,0.1007189561730947,0.10967207147400637,0.11881097850942977,0.12794991277315135,0.13708887426477673,0.1463026893595753,0.15574125660726956,0.1651798446052008,0.17461845335299062,0.18405708285026065,0.19349573309663254,0.20293440409172753,0.21252113136211437,0.22218100133259905,0.2318408860663004,0.24150078556288307,0.2511606998220111,0.2608206288433492,0.2704805726265613,0.2801405311713121,0.2898005044772655,0.29946049254408647,0.3091204953714389,0.31887857919187335,0.3286901482785007,0.3385017270341479,0.3483133154585427,0.3581249135514119,0.36793652131248317,0.37774813874148355,0.38755976583814056,0.3973714026021812,0.40718304903333297,0.4169947051313231,0.4268063708958789,0.4366180463267277,0.44642973142359677,0.45624142618621344,0.466053130614305,0.47586484470759877,0.48567656846582224,0.4954883018887027,0.505300044975967,0.5151424393805873,0.5250490239790048,0.534955614295822,0.5448622103308387,0.5547688120838548,0.5646754195546699,0.574582032743084,0.5844886516488966,0.5943952762719076,0.604301906611917,0.6142085426687242,0.624115184442129,0.6340218319319317,0.6439284851379317,0.6538351440599287,0.6637418086977229,0.673648479051114,0.6835551551199017,0.6934618369038859,0.7033685244028661,0.7132752176166428,0.7231819165450151,0.7330886211877834,0.7429953315447473,0.7529020476157064,0.7628087694004612,0.7727154968988109,0.7826222301105558,0.7925289690354955,0.8024357136734299,0.812342464024159,0.8222492200874826,0.8321559818632006,0.8420627493511128,0.8519695225510192,0.8618763014627195,0.8717830860860138,0.881689876420702,0.8915966724665835,0.8986973315539996,0.8999209770697657,0.8999897239933481,0.8999900000000001,89
0.0075561022916492,0.010486287107162137,0.014173543189013982,0.01855319557635482,0.02363016352703612,0.029376245492170397,0.03572693109650657,0.042581608731599316,0.049807994818850856,0.05746998320112967,0.06542907229594129,0.07360706378308826,0.08201067608647655,0.09064282838268513,0.09927501428799587,0.10820107562977813,0.11721741158406067,0.12623377534125896,0.13525016690101777,0.14457329868367197,0.1539003076952899,0.16322733862059638,0.17255439145924362,0.181881466210884,0.19131645612636844,0.20088206786173574,0.210447695932654,0.22001334033880526,0.22957900107987148,0.23914467815553464,0.24871037156547665,0.25827608130937985,0.2678418073869258,0.2775439427831494,0.2872822217234119,0.2970205120734224,0.3067588138329109,0.3164971270016067,0.32623545157923994,0.33597378756553975,0.34571213496023623,0.3554504937630586,0.3651888639737368,0.3749272455920004,0.38466563861757924,0.39440404305020266,0.40414245888960065,0.4139017819585538,0.4237565572668675,0.43361133995270995,0.44346613001586915,0.4533209274561331,0.46317573227328956,0.4730305444671266,0.48288536403743204,0.4927401909839943,0.5025950253066006,0.5124498670050395,0.5223047160790986,0.532159572528566,0.5420144363532299,0.551869307552878,0.5617241861272982,0.5715790720762788,0.5814339653996075,0.5912888660970723,0.6011437741684615,0.6109986896135627,0.6208536124321641,0.6307085426240536,0.6405634801890193,0.6504184251268492,0.6602733774373312,0.6701283371202533,0.6800041204981374,0.6899312231414094,0.6998583301300818,0.7097854414640026,0.7197125571430206,0.729639677166984,0.7395668015357412,0.7494939302491403,0.7594210633070303,0.7693482007092591,0.7792753424556751,0.789202488546127,0.7991296389804632,0.8090567937585319,0.8189839528801816,0.8289111163452607,0.8388382841536176,0.8487654563051009,0.8586926327995588,0.8686198136368398,0.8785469988167921,0.8884741883392646,0.8970837254851564,0.8996503504965618,0.8999777872861051,0.899989975376227,0.8999900000000001,90
0.007187439455378725,0.010068390082045395,0.013669477116403955,0.017970267151438915,0.02298180610367795,0.02868175793263382,0.0350104654520666,0.04187038930845098,0.0491298838995146,0.056687564919293526,0.06472128732737152,0.07281082042368686,0.08132688140338701,0.08988706828877223,0.09857013533065043,0.10753057937113739,0.1164910524607556,0.12545155459914403,0.1346501469630122,0.14393603009263495,0.1532219362413823,0.1625078654088964,0.17179381759481932,0.1812104316845232,0.1907475938048292,0.20028477317658294,0.2098219697994539,0.2193591836731119,0.2288964147972267,0.23843366317146764,0.24797092879550459,0.2575822128852957,0.26730216956524216,0.27702213835911527,0.28674211926663196,0.29646211228750885,0.3061821174214628,0.3159021346682105,0.3256221640274693,0.3353422054989552,0.3450622590823859,0.3547823247774775,0.3645024025839473,0.37422249250151174,0.3839425945298881,0.3937594088005701,0.40360335863361946,0.4134473163410752,0.4232912819227134,0.4331352553783104,0.44297923670764217,0.4528232259104851,0.4626672229866151,0.4725112279358085,0.48235524075784136,0.4921992614524902,0.5020432900195305,0.5118873264587391,0.5217313707698916,0.5315754229527648,0.5414194830071346,0.5512635509327771,0.5611076267294687,0.5709517103969852,0.5807958019351034,0.5906399013435989,0.6004840086222484,0.6103281237708279,0.6201722467891135,0.6300163776768818,0.6399236854537209,0.6498450126755231,0.6597663445602184,0.6696876811076452,0.6796090223176424,0.6895303681900492,0.6994517187247038,0.7093730739214454,0.7192944337801124,0.7292157983005441,0.7391371674825788,0.7490585413260556,0.7589799198308135,0.7689013029966906,0.7788226908235264,0.7887440833111594,0.7986654804594285,0.8085868822681723,0.81850828873723,0.8284296998664403,0.8383511156556419,0.8482725361046738,0.8581939612133747,0.8681153909815835,0.878036825409139,0.88795826449588,0.8968399174293646,0.8996185937875759,0.8999765254680778,0.8999899725858769,0.8999900000000001,91
0.006831503010378978,0.00966028139473453,0.01317442069803132,0.017394523356326297,0.022391291557829013,0.028056986520067342,0.03429425018792569,0.04115214979225178,0.04844131692080357,0.055999483018917856,0.06399866116450935,0.07213867740373166,0.08062495411223297,0.08911126706758289,0.0979357939368436,0.10683858233840723,0.11574140105011614,0.12478834814423452,0.13403155683771234,0.14327478967909452,0.1525180466680133,0.16176132780410107,0.1711391912762652,0.1806466744439089,0.19015417580582222,0.19966169536166256,0.20916923311108743,0.21867678905375415,0.22818436318932037,0.23769195551744332,0.24737261628057555,0.2570733690797843,0.2667741347230095,0.2764749132099549,0.2861757045403246,0.29587650871382204,0.30557732573015134,0.315278155589016,0.32497899829012045,0.3346798538331679,0.3443807222178627,0.3540816034439082,0.36380546773751254,0.3736379948928033,0.3834705304418049,0.3933030743842812,0.40313562671999636,0.41296818744871433,0.4228007565701993,0.4326333340842151,0.4424659199905262,0.45229851428889645,0.4621311169790897,0.47196372806087034,0.4817963475340023,0.49162897539824985,0.5014616116533768,0.5112942562991473,0.5211269093353254,0.5309595707616754,0.5407922405779613,0.5506249187839471,0.5604576053793973,0.5702903003640754,0.5801230037377458,0.5899557155001728,0.5998685108957419,0.6097837155485876,0.6196989251982982,0.6296141398447026,0.6395293594876296,0.6494445841269075,0.6593598137623661,0.6692750483938333,0.6791902880211386,0.6891055326441103,0.6990207822625777,0.7089360368763692,0.7188512964853138,0.7287665610892405,0.7386818306879781,0.7485971052813551,0.7585123848692008,0.7684276694513438,0.7783429590276131,0.7882582535978374,0.7981735531618459,0.808088857719467,0.8180041672705299,0.8279194818148634,0.8378348013522963,0.8477501258826576,0.8576654554057762,0.8675807899214808,0.8774961294296002,0.8874114739299638,0.8965801699462022,0.8995844084997612,0.8999751531500297,0.8999899695202043,0.8999900000000001,92
0.0064971775121550335,0.009262206678056287,0.012688792250995062,0.016877772021966053,0.021837701808885626,0.02746639362581592,0.033690511176789464,0.04042768517820894,0.04774296579025884,0.05535468232033863,0.06326176173146876,0.071494739275255,0.07990527196096053,0.08843856829199583,0.09728189139263219,0.10612524607812385,0.11499247678041172,0.12419145697689381,0.13339046247222064,0.14258949326601533,0.15178854935790068,0.16110614626227443,0.17058270493802463,0.18005928277725194,0.18953587977960162,0.19901249594471904,0.2084891312722495,0.21796578576183828,0.22749846299191967,0.2371790857418034,0.24685972209226154,0.2565403720429847,0.2662210355936637,0.2759017127439891,0.2855824034936517,0.2952631078423422,0.30494382578975127,0.31462455733556954,0.32430530247948813,0.33398606122119723,0.34371993011512225,0.3535404359712197,0.3633609507625968,0.3731814744890055,0.3830020071501974,0.3928225487459239,0.402643099275937,0.412463658739988,0.4222842271378289,0.4321048044692113,0.4419253907338868,0.451745985931607,0.46156659006212375,0.4713872031251886,0.48120782512055343,0.4910284560479699,0.5008490959071895,0.5106697446979639,0.5204904024200451,0.5303110690731845,0.5401317446571342,0.5499524291716456,0.5598420175963238,0.5697507394224566,0.5796594665963204,0.5895681991177336,0.5994769369865149,0.6093856802024828,0.6192944287654558,0.6292031826752521,0.6391119419316904,0.6490207065345892,0.6589294764837669,0.6688382517790422,0.6787470324202337,0.6886558184071595,0.6985646097396383,0.7084734064174887,0.7183822084405291,0.7282910158085784,0.7381998285214546,0.7481086465789764,0.7580174699809629,0.7679262987272316,0.7778351328176015,0.7877439722518916,0.7976528170299201,0.8075616671515055,0.8174705226164665,0.8273793834246214,0.837288249575789,0.8471971210697878,0.8571059979064366,0.8670148800855535,0.8769237676069576,0.8868326604704669,0.8963037707090867,0.899547652758375,0.8999736624336714,0.8999899661560562,0.8999900000000001,93
0.006195949268160167,0.008874371429747618,0.012212967017183551,0.016385401662455695,0.021286093579089616,0.02687464528086138,0.03308224880204705,0.03980004118212961,0.0470355163341742,0.05469791146329378,0.062511182244702,0.07083528212979244,0.07916824518968041,0.08782648297038885,0.09660860950770589,0.1053907689156669,0.11442035059453634,0.12357357153345978,0.13272681894269367,0.141880092821852,0.15111479635569922,0.16055917028206584,0.1700035643668963,0.17944797860982378,0.18889241301048165,0.19833686756850322,0.2077813422835219,0.21734434261337793,0.22700391675760423,0.23666350528475072,0.24632310819449477,0.2559827254865137,0.26564235716048507,0.27530200321608644,0.28496166365299525,0.294621338470889,0.30428102766944515,0.31394073124834115,0.32366191505162306,0.33346977565305036,0.34327764575408126,0.35308552535445453,0.36289341445390916,0.3727013130521843,0.3825092211490188,0.3923171387441517,0.4021250658373221,0.4119330024282686,0.4217409485167308,0.43154890410244706,0.44135686918515676,0.451164843764599,0.4609728278405125,0.4707808214126365,0.4805888244807099,0.49039683704447184,0.5002048591036613,0.5100128906580171,0.519847831201182,0.5297496967622469,0.5396515680392052,0.5495534450318647,0.5594553277400334,0.5693572161635188,0.5792591103021288,0.5891610101556715,0.5990629157239541,0.6089648270067849,0.6188667440039716,0.628768666715322,0.638670595140644,0.6485725292797452,0.6584744691324335,0.6683764146985168,0.6782783659778032,0.6881803229701,0.6980822856752156,0.7079842540929572,0.7178862282231331,0.7277882080655513,0.7376901936200192,0.7475921848863453,0.7574941818643367,0.7673961845538017,0.7772981929545479,0.7872002070663835,0.7971022268891164,0.8070042524225544,0.8169062836665053,0.8268083206207769,0.8367103632851772,0.8466124116595143,0.8565144657435958,0.8664165255372297,0.8763185910402238,0.8862206622523864,0.8960099947455039,0.8995081793105979,0.8999720449899182,0.899989962468672,0.8999900000000001,94
0.00590446914224646,0.008496942465490043,0.011787776253657303,0.015898074833266676,0.020737085544827366,0.026282414260009157,0.03247012688088441,0.03919430508071814,0.046319665955748615,0.054029709860274944,0.06190712678525609,0.07016070085605779,0.078477821518349,0.08719697528099167,0.09591616320997673,0.1047228972516967,0.11382877559821458,0.12293468160648464,0.13204061527611216,0.1411687228163604,0.15057963854170592,0.15999057544560916,0.169401533527692,0.17881251278757593,0.1882235132248824,0.197634534839233,0.20721192124997367,0.21684949735767212,0.22648708865659262,0.2361246951463996,0.2457623168267573,0.25539995369732976,0.26503760575778124,0.27467527300777583,0.284312955446978,0.2939506530750516,0.30363463028849674,0.31342920446048184,0.323223788719382,0.33301838306492326,0.3428129874968315,0.3526076020148328,0.3624022266186531,0.3721968613080188,0.38199150608265575,0.3917861609422898,0.4015808258866475,0.4113755009154543,0.4211701860284366,0.4309648812253205,0.440759586505832,0.4505543018696971,0.46034902731664207,0.47014376284639275,0.4799385084586753,0.48978440712725585,0.4996790358551501,0.5095736706845811,0.5194683116153457,0.5293629586472408,0.539257611780063,0.549152271013609,0.5590469363476758,0.56894160778206,0.5788362853165584,0.5887309689509678,0.5986256586850849,0.6085203545187065,0.6184150564516295,0.6283097644836505,0.6382044786145665,0.648099198844174,0.6579939251722701,0.6678886575986517,0.6777833961231152,0.6876781407454576,0.6975728914654759,0.7074676482829666,0.7173624111977267,0.7272571802095531,0.7371519553182424,0.7470467365235915,0.7569415238253975,0.7668363172234568,0.7767311167175667,0.7866259223075237,0.796520733993125,0.8064155517741671,0.816310375650447,0.8262052056217617,0.8361000416879077,0.8459948838486826,0.8558897321038824,0.8658413372472037,0.8757935899119934,0.8857458458659694,0.8956981051089966,0.8994658354744408,0.899970292043578,0.8999899584315968,0.8999900000000001,95
0.005622735679607069,0.008130049487822949,0.011381601962446086,0.015416276860119704,0.02019127378427006,0.025690360044219096,0.03185480672944917,0.03858205841147189,0.04572984734343451,0.053350635428397714,0.06129892246355273,0.06947141683637707,0.0778957758187902,0.08655027010030723,0.09520479985106445,0.10416076353284445,0.11321777164530367,0.12227480862878128,0.13133187448287476,0.14064775377792949,0.1500239484398729,0.1594001653244506,0.1687764044312728,0.17815266575994954,0.18752894931009056,0.19710369372574033,0.20671830515524775,0.21633293261005648,0.22594757608981686,0.23556223559418,0.24517691112279677,0.25479160267531786,0.26440631025139427,0.27402103385067667,0.2836414287987423,0.2934220584214002,0.3032026987414719,0.3129833497586703,0.3227640114727083,0.33254468388329855,0.34232536699015403,0.35210606079298756,0.3618867652915119,0.3716674804854401,0.381448206374485,0.3912289429583593,0.401009690236776,0.41079044820944777,0.4205712168760878,0.4303519962364088,0.44013278629012365,0.4499135870369452,0.45974588527621907,0.4696328780460758,0.4795198773211475,0.4894068831012192,0.49929389538607666,0.5091809141755046,0.5190679394692888,0.5289549712672146,0.5388420095690674,0.5487290543746324,0.5586161056836952,0.568503163496041,0.5783902278114555,0.5882772986297236,0.5981643759506311,0.6080514597739631,0.6179385500995055,0.6278256469270432,0.6377127502563619,0.6475998600872466,0.6574869764194832,0.667374099252857,0.6772612285871532,0.6871483644221575,0.6970355067576554,0.706922655593432,0.716809810929273,0.7266969727649637,0.7365841411002898,0.7464713159350365,0.7563584972689893,0.7662456851019337,0.7761328794336552,0.7860200802639392,0.7959072875925712,0.8058301276749773,0.8157786942300348,0.8257272643108038,0.8356758379171404,0.8456244150489017,0.855572995705944,0.8655215798881245,0.8754701675952994,0.8854187588273255,0.8953673535840593,0.8994204630938765,0.8999683943578851,0.8999899540165879,0.8999900000000001,96
0.005350719495542514,0.007773786750897127,0.011257867392076987,0.01547843890138522,0.020350668548193458,0.02579064017806338,0.03169522199794651,0.03803542145632279,0.04513894162141295,0.052661262743778914,0.060678138966451994,0.06876787655972562,0.07729848048979013,0.08588662106548749,0.09457424255457798,0.1035808001419869,0.11258738782687608,0.1215940056088355,0.13076722869172763,0.1401073860082413,0.14944756661541986,0.1587877705128616,0.1681279977001655,0.1774682481769302,0.18702224032878642,0.19661290408816984,0.20620358473247657,0.21579428226134456,0.22538499667441098,0.23497572797131333,0.24456647615168925,0.25415724121517613,0.26374802316141144,0.27345181724983364,0.28321783889721364,0.2929838718755576,0.3027499161845651,0.3125159718239354,0.3222820387933682,0.33204811709256266,0.3418142067212183,0.3515803076790346,0.36134641996571065,0.3711125435809464,0.3808786785244412,0.39064482479589413,0.40041098239500506,0.4101771513214729,0.41994333157499775,0.4297352793793048,0.4396142238477511,0.44949317524348037,0.45937213356626594,0.4692510988158817,0.47913007099210075,0.48900905009469703,0.4988880361234445,0.5087670290781163,0.5186460289584861,0.5285250357643279,0.5384040494954151,0.5482830701515216,0.5581620977324204,0.5680411322378858,0.5779201736676914,0.5877992220216106,0.5976782772994172,0.6075573395008849,0.6174364086257873,0.6273154846738982,0.6371945676449912,0.6470736575388399,0.6569527543552182,0.6668318580938997,0.6767109687546581,0.6865900863372673,0.6964692108415006,0.7063483422671318,0.716227480613935,0.7261066258816837,0.7359857780701516,0.7458649371791124,0.7557913453737304,0.765736009132286,0.7756806766653951,0.7856253479729055,0.7955700230546652,0.8055147019105213,0.8154593845403219,0.8254040709439147,0.8353487611211474,0.8452934550718678,0.8552381527959232,0.8651828542931618,0.875127559563431,0.8850722686065792,0.8950169814224532,0.8993718985003634,0.8999663422188992,0.8999899491935222,0.8999900000000001,97
0.005153337222843002,0.008026988473257668,0.011629568817086183,0.015936979170899708,0.020888182595528083,0.026393908946633578,0.03234712680025581,0.03881772683589304,0.0456590654642553,0.05268456006986476,0.060190743465858704,0.0681661062810797,0.0766861889850664,0.08520630977926759,0.09402848704547374,0.10298307901616799,0.11193770232571101,0.12094183702019713,0.13024465346463904,0.13954749429049357,0.14885035949734884,0.1581532490847921,0.1674561630524113,0.1769702232247377,0.18653594087119815,0.19610167628746317,0.20566742947315653,0.21523320042790273,0.2247989891513255,0.23436479564304935,0.24393061990269826,0.25352210211034404,0.26327281405479064,0.27302353798751927,0.2827742739082162,0.29252502181656664,0.3022757817122568,0.3120265535949722,0.32177733746439885,0.3315281333202224,0.3412789411621287,0.35102976098980343,0.3607805928029324,0.37053143660120164,0.38028229238429684,0.3900331601519036,0.3997840399037081,0.40962623205353693,0.4194967100372832,0.42936719538887064,0.4392376881080604,0.4491081881946141,0.4589786956482933,0.4688492104688595,0.4787197326560743,0.4885902622096993,0.4984607991294963,0.5083313434152261,0.518201895066651,0.5280724540835324,0.5379430204656319,0.5478135942127108,0.557684175324531,0.5675547638008539,0.5774253596414413,0.5872959628460546,0.5971665734144554,0.6070371913464054,0.6169078166416664,0.6267784492999999,0.6366490893211673,0.6465197367049302,0.6563903914510506,0.66626105355929,0.67613172302941,0.6860023998611722,0.6958730840543381,0.7057754169368076,0.7157159492071674,0.7256564855137394,0.7355970258563621,0.7455375702348739,0.7554781186491134,0.7654186710989189,0.7753592275841286,0.7852997881045811,0.7952403526601153,0.8051809212505691,0.8151214938757809,0.8250620705355898,0.8350026512298334,0.8449432359583509,0.8548838247209802,0.8648244175175601,0.8747650143479293,0.8847056152119258,0.8946462201093883,0.899319972480917,0.8999641254197792,0.8999899439302987,0.8999900000000001,98
0.005355582913278867,0.0083123834376687,0.012002018477899196,0.01639391788496495,0.02142085984746967,0.026988427795175955,0.032987059629578666,0.039584378182854686,0.04644364662728118,0.05358985841987779,0.061083321214488145,0.06871966567234909,0.0766240949056459,0.08456554934769028,0.09346660770004238,0.10236769864682227,0.11126882218760692,0.1204395709802107,0.12970376173862705,0.13896797799058375,0.14823221973565817,0.1574964869734269,0.1669503825974709,0.17649014117333997,0.18602991842881475,0.19556971436350618,0.20510952897702472,0.21464936226898162,0.22418921423898736,0.23372908488665295,0.24337136826024292,0.25310607621748943,0.2628407968435817,0.2725755301381914,0.2823102761009908,0.29204503473165155,0.3017798060298458,0.31151458999524534,0.3212493866275222,0.3309841959263485,0.3407190178913959,0.35045385252233663,0.36018869981884233,0.36992355978058533,0.3796722203210137,0.3895337861833006,0.3993953598732609,0.4092569413906445,0.4191185307351997,0.4289801279066763,0.4388417329048231,0.4487033457293894,0.45856496638012423,0.46842659485677673,0.47828823115909597,0.48814987528683146,0.49801152723973224,0.5078731870175472,0.5177348546200257,0.527596530046917,0.5374582132979702,0.5473199043729345,0.5571816032715591,0.5670433099935932,0.5769050245387861,0.5867667469068866,0.5966284770976443,0.6064902151108084,0.6163519609461279,0.6262137146033522,0.6360754760822306,0.6459372453825118,0.6557990225039457,0.6657213474949131,0.6756575150738032,0.6855936869635698,0.6955298631640416,0.7054660436750474,0.7154022284964159,0.7253384176279761,0.7352746110695566,0.7452108088209863,0.7551470108820941,0.7650832172527086,0.7750194279326587,0.7849556429217733,0.7948918622198812,0.8048280858268112,0.8147643137423922,0.824700545966453,0.8346367824988226,0.8445730233393293,0.8545092684878026,0.864445517944071,0.8743817717079636,0.884318029779309,0.8942542921579361,0.899264510252871,0.8999617332449482,0.899989938192736,0.8999900000000001,99
0.00702520999569875,0.010010572903247458,0.013693929629492632,0.018114593772643295,0.023326620789612243,0.02918729844892151,0.03567235409908402,0.04270790623332767,0.0501108142865445,0.057819391175002066,0.06594678856308016,0.07418949314290027,0.08271700291338524,0.09142350136910425,0.10013003385809216,0.10910743242386942,0.11819929164906719,0.12729117845751475,0.1363830928488215,0.14564942925429564,0.15504585645659963,0.1644423048446259,0.17383877441800152,0.18323526517635383,0.19263177711930995,0.20210318338614197,0.2117269461522443,0.22135072421279728,0.2309745175674707,0.2405983262159342,0.2502221501578574,0.25984598939291037,0.26946984392076245,0.2790937137410837,0.28871759885354353,0.29837175616254136,0.30815434191334645,0.3179369379348811,0.3277195442268755,0.33750216078905915,0.3472847876211625,0.35706742472291503,0.366850072094047,0.37663272973428835,0.38641539764336913,0.39619807582101885,0.4059807642669681,0.41576346298094624,0.4255461719626838,0.4353288912119104,0.44511162072835603,0.45489436051175086,0.4646771105618248,0.47449287762850695,0.4843781363225829,0.49426340134646124,0.5041486726999393,0.5140339503828155,0.5239192343948877,0.5338045247359543,0.543689821405813,0.553575124404262,0.5634604337310994,0.5733457493861233,0.5832310713691314,0.5931163996799222,0.6030017343182937,0.612887075284044,0.6227724225769709,0.6326577761968727,0.6425431361435476,0.6524285024167933,0.6623138750164083,0.6721992539421907,0.6820846391939384,0.6919700307714496,0.7018554286745222,0.7117408329029548,0.7216262434565451,0.7315116603350914,0.7413970835383917,0.7512825130662444,0.7611679489184472,0.7710533910947988,0.7809388395950966,0.7908242944191394,0.8007097555667253,0.810595223037652,0.8205220255536236,0.8304677975922685,0.8404135731470678,0.8503593522178854,0.860305134804585,0.8702509209070298,0.8801967105250846,0.8901425036586127,0.8979792142094052,0.8997971195195567,0.8999849423619837,0.8999899944271573,0.8999900000000001,100
0.006721078343295411,0.009621587501163917,0.013220762152070936,0.017629028118438944,0.022799026490402857,0.028631435119193388,0.03503124871416047,0.04203652828980077,0.04947568822099767,0.05713073176595512,0.06529149766483798,0.07345294095190759,0.08209381798878074,0.09073473035427428,0.09946679804166858,0.1085087493800227,0.11755072950636582,0.12659273842030042,0.13573429292728112,0.1450949345043009,0.15445559831133962,0.16381628434801337,0.173176992613938,0.1825377231087297,0.19200007100754707,0.20159986000813646,0.2111996651429911,0.22079948641176783,0.23039932381412334,0.23999917734971443,0.24959904701819757,0.25919893281922995,0.26879883475246796,0.27839875281756865,0.2881515801612611,0.29791933160615175,0.3076870939434509,0.3174548671728754,0.3272226512941427,0.3369904463069694,0.34675825221107287,0.3565260690061699,0.3662938966919781,0.376061735268214,0.3858295847345951,0.39559744509083794,0.4053653163366603,0.4151331984717785,0.4249010914959103,0.4346689954087726,0.4444610800809363,0.4543379726872768,0.4642148720425767,0.4740917781466228,0.48396869099920176,0.49384561060010074,0.5037225369491063,0.5135994700460056,0.5234764098905847,0.5333533564826313,0.543230309821932,0.5531072699082731,0.5629842367414422,0.5728612103212257,0.5827381906474105,0.5926151777197836,0.6024921715381317,0.6123691721022417,0.6222461794119003,0.6321231934668947,0.6420002142670118,0.651877241812038,0.6617542761017605,0.6716313171359662,0.6815083649144421,0.6913854194369747,0.7012624807033513,0.7111395487133585,0.7210166234667835,0.7308937049634129,0.7407707932030337,0.750647888185433,0.7605260071579377,0.7704675658347383,0.7804091282808161,0.7903506944960261,0.8002922644802238,0.8102338382332639,0.8201754157550017,0.8301169970452925,0.8400585821039914,0.8500001709309537,0.8599417635260344,0.8698833598890887,0.8798249600199719,0.8897665639185391,0.8978137035062516,0.8997793717952145,0.8999844268617064,0.8999899938029554,0.8999900000000001,101
0.006425722250972127,0.009241667371389248,0.012765816694420354,0.017153986452012854,0.022272016181264842,0.028073102272553788,0.034466158923663115,0.04135844163389764,0.04883069101706684,0.05654524574450645,0.06462238550346848,0.07288048825608646,0.08145403043233082,0.09002760923755072,0.09890032859177933,0.10789079377899641,0.1168812889751774,0.12587248099856602,0.13519598490856777,0.1445195121164295,0.15384306262175626,0.16316663642415302,0.17249023352322482,0.18192517710639813,0.191499953308282,0.20107474650997897,0.21064955671113267,0.22022438391138682,0.2297992281103852,0.2393740893077715,0.24894896750318946,0.2585238626962832,0.26818823367726774,0.2779404138482121,0.2876926055573369,0.29744480880434593,0.3071970235889431,0.3169492499108324,0.3267014877697181,0.33645373716530363,0.34620599809729347,0.3559582705653911,0.365710554569301,0.37546285010872676,0.38521515718337274,0.39496747579294245,0.4047198059371404,0.41447214761567003,0.4243284030586619,0.43419648005407685,0.44406456423651464,0.45393265560575036,0.4638007541615592,0.4736688599037164,0.48353697283199754,0.49340509294617757,0.5032732202460319,0.5131413547313356,0.523009496401864,0.5328776452573926,0.5427458012976967,0.5526139645225511,0.5624821349317316,0.5723503125250133,0.5822184973021715,0.5920866892629815,0.6019548884072184,0.6118230947346579,0.6216913082450752,0.6315595289382454,0.641427756813944,0.6512959918719461,0.6611642341120275,0.6710324835339633,0.6809007401375285,0.690769003922499,0.7006372748886495,0.7105055530357558,0.7204368549438255,0.730373953806007,0.7403110567036515,0.750248163636605,0.7601852746047139,0.7701223896078242,0.7800595086457822,0.7899966317184344,0.7999337588256267,0.8098708899672056,0.8198080251430173,0.8297451643529078,0.8396823075967234,0.8496194548743106,0.8595566061855153,0.869493761530184,0.8794309209081629,0.8893680843192981,0.897637350924454,0.8997602645152254,0.8999838661502986,0.8999899931170805,0.8999900000000001,102
0.006139197193445578,0.008871000587858155,0.012363271331583894,0.016682614712751856,0.021746155753628996,0.027512892482024917,0.033896036848882094,0.04076540226246318,0.048176374188243234,0.055948054286859145,0.06393989584665873,0.07229341712573188,0.08079790480325216,0.08937890553645057,0.09831625297337537,0.1072536316557669,0.1161910415832134,0.12535293245932672,0.1346379614768627,0.14392301488235143,0.15320809267538715,0.16249319485556432,0.1718813131250544,0.181430020570419,0.19097874590657,0.20052748913313828,0.21007625024975474,0.21962502925605,0.22917382615165496,0.23872264093620038,0.248271473609317,0.2580040650122966,0.26773994145113206,0.2774758300975533,0.2872117309512511,0.29694764401191603,0.3066835692792387,0.31641950675290975,0.32615545643262017,0.3358914183180602,0.3456273924089209,0.35536337870489254,0.3650993772056662,0.37483538791093235,0.3845714108203819,0.3943529374811878,0.4042117205306343,0.414070511224856,0.4239293095636165,0.4337881155466791,0.44364692917380716,0.4535057504447641,0.4633645793593132,0.4732234159172179,0.48308226011824146,0.49294111196214757,0.5027999714486994,0.5126588385776601,0.5225177133487934,0.5323765957618626,0.5422354858166313,0.5520943835128624,0.5619532888503201,0.5718122018287671,0.581671122447967,0.5915300507076835,0.6013889866076797,0.6112479301477193,0.6211068813275652,0.6309658401469816,0.6408248066057316,0.6506837807035782,0.6605427624402856,0.6704330077118682,0.6803653787875119,0.6902977541786902,0.7002301338852397,0.7101625179069976,0.7200949062438005,0.7300272988954858,0.7399596958618898,0.74989209714285,0.759824502738203,0.769756912647786,0.7796893268714356,0.7896217454089888,0.7995541682602827,0.8094865954251542,0.8194190269034405,0.8293514626949781,0.8392839027996041,0.8492163472171556,0.8591487959474694,0.8690812489903829,0.8790137063457325,0.8889461680133551,0.8974496484821795,0.8997397156698828,0.8999832569189483,0.899989992364251,0.8999900000000001,103
0.005861532145392104,0.008509743010040566,0.011966486099421067,0.016215377622866206,0.02122199584326609,0.026951391988017104,0.03332144404230994,0.040204326198063675,0.04751330281202347,0.055339565506688115,0.06325828390216442,0.07169198894299987,0.08012573322188946,0.08883199155114542,0.09771465883832003,0.10659735862061592,0.11556976202324021,0.1248149234437365,0.13406011036438265,0.14330532278476282,0.15255056070446105,0.16187137520993233,0.17139294202650185,0.18091452764989444,0.19043613207972787,0.1999577553156202,0.2094793973571893,0.21900105820405308,0.2285227378558294,0.2381143186628356,0.24783311762871452,0.2575519294959042,0.2672707542640818,0.2769895919329244,0.28670844250210936,0.2964273059713137,0.3061461823402148,0.3158650716084895,0.32558397377581566,0.3353028888418697,0.34502181680632954,0.35474075766887186,0.36445971142917416,0.37426426775521254,0.38411327853311295,0.3939622974330941,0.40381132445490736,0.4136603595983035,0.423509402863034,0.4333584542488499,0.4432075137555025,0.4530565813827428,0.46290565713032217,0.4727547409979915,0.4826038329855022,0.49245293309260557,0.5023020413190524,0.5121511576645942,0.5220002821289821,0.5318494147119672,0.5416985554133009,0.5515477042327345,0.5613968611700187,0.5712460262249054,0.5810951993971455,0.5909443806864901,0.6007935700926905,0.6106427676154982,0.6204919732546641,0.630386702534691,0.6403140758927413,0.650241453860348,0.660168836437339,0.6700962236235412,0.6800236154187821,0.6899510118228886,0.6998784128356882,0.7098058184570081,0.7197332286866757,0.7296606435245181,0.7395880629703626,0.7495154870240368,0.7594429156853675,0.7693703489541825,0.7792977868303087,0.7892252293135735,0.7991526764038045,0.8090801281008285,0.8190075844044736,0.8289350453145661,0.8388625108309341,0.8487899809534046,0.8587174556818052,0.8686449350159626,0.8785724189557049,0.888499907500859,0.8972500763227641,0.8997176397956512,0.8999825956669051,0.8999899915388017,0.8999900000000001,104
0.005592731051837552,0.008158019440912559,0.011575782527898981,0.015752717265417715,0.020700070576042395,0.02638917909563357,0.03274294356453947,0.03963633049955226,0.04690378771767299,0.05472020605115549,0.06271518398782147,0.07107648897360548,0.07944288422423151,0.08826925560024763,0.09709566073341613,0.10592209962331392,0.11505442842629376,0.12425837344240216,0.13346234509113442,0.14266634337206474,0.15189833981015008,0.16139167926204237,0.17088503846143926,0.18037841740794577,0.18987181610116693,0.19936523454070781,0.2088586727261737,0.21835213065716957,0.22797630049592044,0.2376772562900608,0.24737822570296403,0.2570792087342938,0.2667802053837134,0.27648121565088657,0.28618223953547683,0.2958832770371478,0.30558432815556297,0.3152853928903859,0.3249864712412805,0.3346875632079098,0.34438866878993807,0.35419670509572565,0.3640354433448749,0.3738741902134907,0.3837129457013117,0.3935517098080764,0.4033904825335237,0.41322926387739184,0.4230680538394199,0.43290685241934634,0.4427456596169099,0.4525844754318492,0.46242329986390307,0.4722621329128098,0.4821009745783085,0.4919398248601377,0.5017786837580361,0.5116175512717424,0.5214564274009951,0.531295312145533,0.5411342055050954,0.5509731074794202,0.5608120180682465,0.5706509372713131,0.5804898650883584,0.5903635091363281,0.6002856003998076,0.6102076965813458,0.6201297976807597,0.6300519036978669,0.6399740146324843,0.6498961304844294,0.6598182512535194,0.6697403769395718,0.6796625075424034,0.689584643061832,0.6995067834976744,0.7094289288497483,0.7193510791178704,0.7292732343018589,0.7391953944015303,0.7491175594167023,0.7590397293471919,0.7689619041928167,0.7788840839533939,0.7888062686287408,0.798728458218675,0.8086506527230135,0.8185728521415737,0.828495056474173,0.8384172657206287,0.848339479880758,0.8582616989543785,0.8681839229413075,0.8781061518413621,0.8880283856543599,0.8970381030041359,0.8996939479110626,0.899981878693544,0.8999899906346616,0.8999900000000001,105
0.0053327743277379325,0.007848708148832137,0.011191456789140422,0.015295052502659223,0.0201808964373357,0.025826822664380578,0.032161098349243494,0.03906191181300908,0.0463639569514183,0.05409041979654128,0.06215993968766498,0.07044722552756126,0.0789222872415336,0.08769082600991589,0.09645939980737381,0.10536055151229423,0.11452187497076671,0.1236832262143925,0.1328446052427361,0.14200601205536234,0.15142927056925942,0.16089330285821504,0.17035735585912104,0.17982142957156985,0.1892855239951537,0.19874963912946514,0.2082137749740966,0.21785610697179697,0.22753842512619948,0.23722075764085265,0.24690310451540615,0.2565854657495099,0.26626784134281367,0.2759502312949672,0.28563263560562047,0.29531505427442317,0.3049974873010251,0.3146799346850761,0.3243623964262264,0.3341527509366742,0.3439807017387454,0.3538086616780292,0.36363663075425146,0.37346460896713823,0.38329259631641505,0.3931205928018078,0.40294859842304265,0.412776613179845,0.42260463707194107,0.4324326700990565,0.4422607122609173,0.4520887635572493,0.46191682398777856,0.47174489355223054,0.48157297225033163,0.49140106008180734,0.5012291570463837,0.5110572631437867,0.5208853783737419,0.530713502735976,0.5405416362302141,0.5503697788561823,0.56028276626846,0.5701992857897028,0.5801158105521604,0.5900323405556396,0.5999488757999475,0.6098654162848908,0.6197819620102764,0.6296985129759114,0.6396150691816025,0.6495316306271566,0.6594481973123809,0.669364769237082,0.6792813464010674,0.6891979288041434,0.6991145164461173,0.7090311093267959,0.7189477074459864,0.7288643108034951,0.7387809193991297,0.7486975332326968,0.7586141523040036,0.7685307766128568,0.7784474061590635,0.7883640409424307,0.7982806809627654,0.8081973262198745,0.8181139767135651,0.8280306324436443,0.8379472934099187,0.8478639596121957,0.8577806310502822,0.867697307723985,0.8776139896331115,0.8875306767774684,0.8968131858137175,0.8996685474550429,0.899981102090263,0.8999899896453322,0.8999900000000001,106
0.005081620374668722,0.007549883803289942,0.01105426759371611,0.015349608188354437,0.02033497615082675,0.025916228242530738,0.03197670070472962,0.0384815738101133,0.04581558291792727,0.05345066651579636,0.061592842593216846,0.06980452906232683,0.07838770277884588,0.08709685495644,0.09580604344366511,0.10485472345012131,0.11397207223640607,0.12308944997845157,0.13220685667581328,0.14150882603146037,0.15094241827238528,0.16037603221374608,0.16980966785512297,0.1792433251960958,0.18867700423624428,0.19811070497514854,0.2077557760100579,0.21741864601247063,0.22708153114061463,0.23674443139412632,0.24640734677264137,0.2560702772757958,0.2657332229032256,0.27539618365456664,0.28505915952945504,0.29472215052752665,0.3043851566484175,0.31413502705820795,0.3239516609416081,0.33376830450058387,0.34358495773484793,0.35340162064411323,0.36321829322809224,0.37303497548649805,0.3828516674190433,0.39266836902544067,0.40248508030540325,0.41230180125864324,0.42211853188487397,0.431935272183808,0.4417520221551582,0.45156878179863735,0.46138555111395807,0.4712023301008333,0.481019118758976,0.490835917088099,0.5006527250879148,0.5104695427581364,0.520308549894122,0.5302191872796366,0.5401298302449111,0.5500404787897422,0.5599511329139258,0.5698617926172584,0.5797724578995358,0.5896831287605545,0.5995938052001106,0.6095044872180003,0.6194151748140198,0.6293258679879654,0.6392365667396332,0.6491472710688195,0.659057980975321,0.6689686964589332,0.6788794175194528,0.6887901441566758,0.6987008763703987,0.7086116141604175,0.7185223575265285,0.7284331064685282,0.738343860986213,0.7482546210793787,0.7581653867478216,0.7680761579913385,0.777986934809725,0.7878977172027781,0.7978085051702937,0.8077192987120682,0.8176300978278979,0.8275409025175788,0.8374517127809078,0.8473625286176811,0.8572733500276944,0.8671841770107449,0.8770950095666283,0.8870058476951412,0.8965747711084135,0.8996413422278302,0.8999802617322215,0.8999899885638606,0.8999900000000001,107
0.004913688195966909,0.007774682269445415,0.011406238718444539,0.01578575600903414,0.020846971024905188,0.026490078541617966,0.03259439862980827,0.0391144671081072,0.04612911693647763,0.05328964140739252,0.06101420300036142,0.06919109735059635,0.07783928891040545,0.08648751806775991,0.09526105605592365,0.10433301973903311,0.11340501356630095,0.1224770375372742,0.13163352235695866,0.14103554991758438,0.15043760019019703,0.15983967317436387,0.1692417688696527,0.17864388727563105,0.1880460283918664,0.19767742087013945,0.2073200167153259,0.21696262847563402,0.22660525615068544,0.2362478997401024,0.24589055924350695,0.255533234660521,0.2651759259907667,0.2748186332338659,0.2844613563894407,0.2941462752278412,0.30395104830016295,0.3137558316072719,0.3235606251488674,0.33336542892464915,0.34317024293431625,0.3529750671775682,0.3627799016541044,0.37258474636362426,0.3823896013058272,0.3921944664804127,0.40199934188708014,0.41180422752552875,0.42160912339545836,0.4314140294965682,0.4412189458285576,0.45102387239112623,0.4608288091839735,0.47063375620679854,0.48043871345930106,0.49027053154228,0.5001749765724799,0.5100794275363273,0.5199838844336077,0.5298883472641065,0.5397928160276084,0.5496972907238988,0.559601771352763,0.5695062579139858,0.5794107504073527,0.5893152488326485,0.5992197531896588,0.6091242634781685,0.6190287796979628,0.628933301848827,0.6388378299305463,0.6487423639429055,0.6586469038856905,0.6685514497586859,0.6784560015616773,0.6883605592944497,0.6982651229567884,0.7081696925484786,0.7180742680693054,0.7279788495190543,0.7378834368975105,0.747788030204459,0.7576926294396852,0.7675972346029744,0.7775018456941117,0.7874064627128825,0.7973110856590723,0.8072157145324658,0.8171203493328487,0.8270249900600062,0.8369296367137233,0.8468342892937858,0.8567389477999785,0.866643612232087,0.8765482825898965,0.8864529588731921,0.8963222946792122,0.8996122323346136,0.8999793532699174,0.899989987382815,0.8999900000000001,108
0.005101673735024709,0.008043041796419736,0.011759212139133626,0.016220742521164143,0.021354781383685746,0.02705607668779004,0.03320024071303458,0.039841495526653135,0.04686850770044257,0.054080096640155756,0.061737572574857985,0.06945571141601779,0.07749830675911698,0.08586301396318106,0.09477022673453624,0.10379545525347306,0.11282071512064412,0.12184600633558836,0.13117592542093495,0.1405452771062416,0.14991465253707403,0.15928405171298718,0.16865347463353692,0.1780229212982786,0.1876232280359205,0.19724470880999184,0.20686620631235714,0.2164877205426246,0.226109251500402,0.2357307991852975,0.2453523635969192,0.25497394473487495,0.2645955425987729,0.27421715718822104,0.28398171065072897,0.29377407557078844,0.30356645130558757,0.31335883785481194,0.32315123521814737,0.3329436433952795,0.3427360623858943,0.35252849218967747,0.3623209328063147,0.372113384235492,0.38190584647689524,0.39169831953020984,0.4014908033951221,0.4112832980713173,0.42107580355848173,0.43086831985630103,0.44066084696446106,0.45045338488264774,0.4602545360436261,0.47015246256299903,0.48005039538578215,0.48994833451174963,0.49984627994067504,0.509744231672332,0.5196421897064942,0.5295401540429359,0.5394381246814303,0.5493361016217515,0.5592340848636731,0.5691320744069691,0.579030070251413,0.5889280723967788,0.5988260808428402,0.6087240955893711,0.6186221166361451,0.6285201439829361,0.6384181776295179,0.6483162175756644,0.6582142638211493,0.6681123163657468,0.67801037520923,0.6879084403513733,0.6978065117919505,0.7077045895307351,0.7176026735675014,0.727500763902023,0.7373988605340737,0.7472969634634273,0.7571950726898582,0.7670931882131397,0.7769913100330457,0.7868894381493504,0.7967875725618276,0.8066857132702511,0.8165838602743948,0.8264820135740325,0.8363801731689383,0.8462783390588859,0.8562303047817388,0.8661865192735221,0.8761427369972365,0.8860989579527384,0.8960551821398839,0.8995811141320419,0.8999783721206182,0.8999899860942567,0.8999900000000001,109
0.0066321864841575595,0.009576549115782027,0.013286510470672155,0.017861606057281154,0.02317527350558063,0.029161715255023965,0.03570795152572981,0.04284855329056399,0.050415871596048226,0.05817138058683846,0.06644948186699672,0.07475502104030454,0.08338420800540558,0.09216093398055157,0.10093769423991472,0.10994054015902435,0.1191018180632825,0.1282631231910644,0.13742445554194693,0.14660907621558922,0.15606740624858806,0.16552575665739677,0.17498412744162167,0.18444251860086916,0.19390093013474513,0.2033593620428562,0.21282830342516423,0.22250212930003788,0.2321759694203541,0.24184982378577508,0.2515236923959628,0.26119757525057946,0.2708714723492869,0.28054538369174764,0.29021930927762307,0.29989324910657594,0.3095672031782678,0.31924117149236103,0.3289452017531758,0.3387643857269034,0.34858357889778174,0.3584027812655445,0.36822199282992624,0.3780412135906612,0.38786044354748367,0.39767968270012793,0.40749893104832835,0.4173181885918189,0.42713745533033426,0.43695673126360857,0.446776016391376,0.456595310713371,0.46641461422932795,0.4762339269389811,0.48605324884206463,0.4958725799383132,0.5056919202274606,0.5155112697092415,0.5253306283833902,0.5351499962496412,0.5450064490718399,0.554915664470403,0.5648248852713003,0.5747341114743422,0.5846433430793393,0.5945525800861025,0.604461822494442,0.6143710703041686,0.6242803235150927,0.6341895821270249,0.644098846139776,0.654008115553156,0.6639173903669761,0.6738266705810465,0.683735956195178,0.6936452472091811,0.7035545436228665,0.7134638454360446,0.7233731526485262,0.7332824652601219,0.7431917832706421,0.7531011066798974,0.7630104354876986,0.7729197696938565,0.7828291092981812,0.792738454300484,0.802647804700575,0.812557160498265,0.8224665216933646,0.8323758882856849,0.8422852602750355,0.8521946376612283,0.862104020444073,0.872013408623381,0.8819228021989621,0.8918322011706279,0.8985961773460629,0.8998802197208384,0.8999879000694934,0.8999899987351392,0.8999900000000001,110
0.006350678895908249,0.009212712878732696,0.012894495536339881,0.01740590440999483,0.02267184695286567,0.02863207123289771,0.035177223992066936,0.04221170035561779,0.049818110344392055,0.05761053395906046,0.06583983891034782,0.07409686905601369,0.08281349629712645,0.09153015909536434,0.10028688057740018,0.10940337704668346,0.1185199019029836,0.12763645514586922,0.1367530367749084,0.1461242557019346,0.15555131673171196,0.16497839912206036,0.17440550287257386,0.1838326279828467,0.19325977445247278,0.202728291075901,0.21238181665943529,0.22203535725713663,0.23168891286865365,0.24134248349363485,0.2509960691317289,0.26064966978258464,0.2703032854458504,0.27995691612117524,0.2896105618082071,0.2992642225065954,0.3089264476347145,0.3187335457952623,0.32854065370119034,0.3383477713522199,0.34815489874807276,0.3579620358884701,0.3677691827731338,0.37757633940178525,0.387383505774146,0.39719068188993767,0.40699786774888186,0.4168050633506998,0.42661226869511343,0.4364194837818442,0.44622670861061364,0.4560339431811435,0.46584118749315495,0.47564844154637004,0.48545570534051,0.49526297887529686,0.5050702621504516,0.5149416294838561,0.52484435338159,0.5347470830342815,0.5446498184417312,0.5545525596037384,0.5644553065201036,0.5743580591906265,0.5842608176151074,0.594163581793346,0.6040663517251428,0.6139691274102973,0.6238719088486099,0.6337746960398806,0.6436774889839092,0.6535802876804957,0.6634830921294407,0.6733859023305437,0.6832887182836053,0.693191539988425,0.7030943674448032,0.7129972006525398,0.7229000396114352,0.732802884321289,0.7427057347819018,0.7526085909930733,0.7625114529546038,0.7724143206662933,0.7823171941279417,0.7922200733393497,0.8021229583003168,0.8120258490106435,0.8219287454701297,0.8318316476785756,0.8417345556357815,0.8516374693415474,0.8615403887956732,0.8714433139979593,0.8813462449482056,0.8912491816462126,0.8984832724590684,0.899870252857941,0.8999876884431621,0.8999899985948253,0.8999900000000001,111
0.006077266994371777,0.008857320630933765,0.012507227202723695,0.01695319130104865,0.022168927850088435,0.028100021504595327,0.03464114023406699,0.0416408720565901,0.049210998574697865,0.05706577900455212,0.06521727585392152,0.07357256555391316,0.08222752191493984,0.09088251511294308,0.09977857003870408,0.10884886690481985,0.11791919333871247,0.12698954933994222,0.13622650118762775,0.14562108736877705,0.15501569591906117,0.16441032683806237,0.1738049801253627,0.18319965578054434,0.19265125173940156,0.20228359504218996,0.2119159541522348,0.22154832906917116,0.2311807197926342,0.24081312632225887,0.2504455486576804,0.2600779867985341,0.26971044074445466,0.27934291049507776,0.2889753960500379,0.2987329836721406,0.3085274133353111,0.3183218533133023,0.32811630360582317,0.3379107642125817,0.347705235133287,0.35749971636764716,0.36729420791537093,0.3770887097761668,0.3868832219497436,0.3966777444358094,0.4064722772340733,0.4162668203442434,0.4260613737660286,0.4358559374991373,0.4456505115432782,0.45544509589815985,0.4652396905634909,0.47503429553897963,0.4848983949787265,0.4947942722155287,0.5046901555762895,0.5145860450607979,0.5244819406688432,0.5343778424002147,0.5442737502547014,0.5541696642320922,0.5640655843321767,0.5739615105547435,0.5838574428995824,0.5937533813664821,0.6036493259552319,0.613545276665621,0.6234412334974382,0.6333371964504734,0.6432331655245151,0.6531291407193528,0.6630251220347757,0.6729211094705732,0.6828171030265339,0.6927131027024475,0.7026091084981029,0.7125051204132896,0.7224011384477965,0.7322971626014131,0.7421931928739285,0.7520892292651321,0.7619852717748127,0.7718813204027599,0.7817773751487627,0.7916734360126106,0.8015695029940927,0.8114655760929984,0.8213616553091168,0.8312577406422372,0.8411538320921487,0.8510499296586408,0.8609508831202932,0.8709041225154913,0.8808573651534675,0.8908106110340859,0.8983629597582427,0.8998595214260267,0.89998745823369,0.8999899984406332,0.8999900000000001,112
0.005811978512346258,0.008529288985273317,0.01212502337572502,0.016503888410924636,0.021667008642108423,0.02756607955038952,0.03410017749816911,0.04111962341148921,0.04859499502438515,0.056510025065644426,0.06458214267490205,0.07303476879283326,0.08162646700744641,0.0902317379732998,0.09925435919205006,0.1082770111762282,0.11729969392538629,0.12637753773575705,0.13573845178417115,0.14509938923303956,0.1544603500819325,0.1638213343304204,0.17318234197807353,0.18259951487670087,0.19220977729484923,0.2018200563375715,0.21143035200448923,0.22104066429522395,0.23065099320939728,0.24026133874663064,0.24987170090654565,0.25948207968876413,0.26909247509290724,0.27876579776995214,0.28854694018996907,0.29832809351623735,0.30810925774845227,0.317890432886309,0.32767161892950336,0.33745281587772996,0.3472340237306847,0.3570152424880625,0.36679647214955885,0.37657771271486895,0.3863589641836884,0.3961402265557122,0.405921499830636,0.41570278400815475,0.42548407908796426,0.4352653850697596,0.445046701953236,0.4548793720774218,0.4647680351655218,0.47465670476331584,0.4845453808705819,0.494434063487098,0.5043227526126417,0.5142114482469912,0.5241001503899241,0.5339888590412187,0.543877574200653,0.5537662958680045,0.5636550240430516,0.573543758725572,0.5834324999153434,0.5933212476121442,0.6032100018157522,0.6130987625259455,0.6229875297425018,0.6328763034651992,0.6427650836938159,0.6526538704281293,0.6625426636679179,0.6724314634129597,0.6823202696630324,0.692209082417914,0.7020979016773828,0.7119867274412167,0.7218755597091937,0.7317643984810918,0.741653243756689,0.7515420955357632,0.7614309538180924,0.7713198186034551,0.781208689891629,0.7910975676823921,0.8009864519755224,0.8109032585927034,0.8208530372824024,0.8308028194376852,0.8407526050584078,0.8507023941444258,0.8606521866955945,0.8706019827117701,0.8805517821928082,0.8905015851385646,0.8982348790023714,0.8998479781113498,0.8999872080549823,0.8999899982713556,0.8999900000000001,113
0.005554819945402287,0.00822793384252199,0.011748181029818963,0.01605839941913309,0.02116656967063686,0.027030754593867695,0.03355481700570974,0.04059124990911038,0.04797057129195083,0.055943595996942874,0.06395682766390298,0.07248366267916305,0.08101053710647974,0.08974073926441502,0.09871427120864726,0.1076878351306656,0.11666143103001471,0.1259068581097449,0.13523291670123655,0.14455899974610736,0.15388510724391624,0.16321123919422215,0.1725754884344738,0.18216275542603685,0.1917500398835365,0.20133734180658075,0.2109246611947776,0.22051199804773502,0.2300993523650611,0.2396867241463636,0.2492741133912506,0.2588615200993303,0.26860244991857724,0.2783696917935238,0.28813694518772504,0.2979042101008627,0.3076714865326187,0.31743877448267466,0.3272060739507129,0.33697338493641465,0.3467407074394623,0.35650804145953724,0.36627538699632173,0.37604274404949734,0.38581011261874637,0.39557749270375003,0.4053448843041908,0.4151122874197501,0.4248873320456435,0.4347684011112801,0.44464947708942554,0.454530559979846,0.46441164978230787,0.4742927464965773,0.48417385012242126,0.4940549606596057,0.503936078107897,0.5138172024670616,0.5236983337368658,0.5335794719170761,0.5434606170074591,0.5533417690077809,0.5632229279178079,0.5731040937373066,0.5829852664660437,0.5928664461037852,0.6027476326502977,0.6126288261053476,0.6225100264687015,0.6323912337401254,0.6422724479193862,0.6521536690062502,0.6620348970004837,0.6719161319018533,0.6817973737101256,0.6916786224250671,0.7015598780464438,0.7114411405740226,0.7213224100075698,0.731203686346852,0.7410849695916357,0.7509662597416871,0.7608748406443697,0.7708209565054501,0.7807670760663615,0.7907131993269507,0.8006593262870645,0.8106054569465503,0.8205515913052553,0.8304977293630263,0.8404438711197108,0.8503900165751556,0.8603361657292079,0.8702823185817149,0.8802284751325236,0.8901746353814816,0.8980986599324874,0.8998355734469803,0.8999869364366215,0.8999899980856962,0.8999900000000001,114
0.0053057777397509664,0.00793275459307019,0.011376976112232318,0.015617109408486943,0.02066807813944585,0.026494550298019753,0.03300554261454407,0.0400561603516877,0.0474580466211854,0.05536683236059159,0.06345898324609767,0.0719194515735115,0.08037996060415656,0.08923534754331945,0.09815835110287843,0.10708138786638832,0.11612981316926121,0.1254197760034148,0.13470976436558696,0.1439997782553255,0.153289817672178,0.16258165608487235,0.17214499788303889,0.18170835801232096,0.19127173647231305,0.20083513326260954,0.21039854838280492,0.21996198183249355,0.2295254336112699,0.23908890371872837,0.24869729015132158,0.25844998018506626,0.2682026823734137,0.2779553967160321,0.28770812321258954,0.29746086186275433,0.30721361266619446,0.3169663756225781,0.32671915073157365,0.336471937992849,0.34622473740607257,0.3559775489709122,0.3657303726870365,0.3754832085541134,0.38523605657181137,0.394988916739798,0.4047982751401483,0.41467136521469955,0.42454446262173906,0.43441756736102133,0.44429067943230066,0.45416379883533187,0.4640369255698692,0.4739100596356672,0.48378320103248035,0.4936563497600634,0.5035295058181706,0.5134026692065566,0.5232758399249757,0.5331490179731828,0.5430222033509323,0.5528953960579787,0.5627685960940765,0.5726418034589804,0.5825150181524448,0.5923882401742242,0.6022614695240736,0.6121347062017471,0.6220079502069993,0.6318812015395852,0.641754460199259,0.6516277261857751,0.6615009994988887,0.671374280138354,0.6812475681039257,0.6911208633953585,0.7009941660124068,0.7108680753708989,0.7208103181555863,0.7307525648861349,0.7406948155623831,0.7506370701841691,0.7605793287513312,0.7705215912637073,0.7804638577211356,0.7904061281234548,0.8003484024705025,0.8102906807621174,0.8202329629981372,0.8301752491784008,0.8401175393027458,0.8500598333710107,0.8600021313830336,0.869944433338653,0.8798867392377069,0.8898290490800337,0.8979539223567803,0.8998222557583658,0.8999866418199912,0.8999899978822617,0.8999900000000001,115
0.00506481949797441,0.007643892924600437,0.011011663540889935,0.01518038437115242,0.0201904506073102,0.025963195978072326,0.03245283951002868,0.03951477213932002,0.046955111719811746,0.05478009048595342,0.06294977336335403,0.07134235976973514,0.07984461585764796,0.08871562354475325,0.09758666567486626,0.10645774224751892,0.1156635184451453,0.12491618747835133,0.13416888313422276,0.14342160541229654,0.15267435431210938,0.16215904658264385,0.17169753816398214,0.18123604896473697,0.19077457898448913,0.20031312822281966,0.2098516966793093,0.21939028435353913,0.22892889124508994,0.23857242132632017,0.24830991661037743,0.2580474247061986,0.26778494561343796,0.27752247933174967,0.28726002586078825,0.29699758520020786,0.30673515734966267,0.316472742308807,0.32621034007729555,0.3359479506547821,0.34568557404092143,0.3554232102353673,0.3651608592377745,0.3748985210477972,0.38472540921570025,0.3945901164212997,0.40445483139706967,0.4143195541427522,0.4241842846580896,0.4340490229428244,0.44391376899669865,0.4537785228194549,0.46364328441083535,0.4735080537705822,0.48337283089843813,0.4932376157941452,0.5031024084574455,0.512967208888082,0.5228320170857965,0.5326968330503317,0.5425616567814299,0.5524264882788331,0.5622913275422842,0.5721561745715252,0.5820210293662986,0.5918858919263468,0.6017507622514123,0.6116156403412372,0.6214805261955639,0.6313454198141352,0.6412103211966932,0.6510752303429801,0.6609401472527386,0.6708237129213923,0.6807618683347187,0.6907000279518909,0.7006381917727382,0.7105763597970892,0.7205145320247732,0.7304527084556187,0.740390889089455,0.750329073926111,0.7602672629654159,0.7702054562071982,0.7801436536512868,0.7900818552975112,0.8000200611457,0.8099582711956823,0.8198964854472871,0.8298347039003436,0.8397729265546803,0.8497111534101265,0.8596493844665114,0.8695876197236634,0.8795258591814121,0.8894641028395867,0.8978002762528736,0.899807971109517,0.899986322554289,0.8999899976595578,0.8999900000000001,116
0.004831895194101557,0.007361471138167555,0.010875996421410267,0.015239840733403787,0.02032125805089003,0.02603734492181286,0.03224546267433458,0.03896751012471451,0.04644394204400658,0.05418374149879335,0.06242941301598126,0.07075263092395885,0.07936402770599912,0.08818164770439686,0.09699930339539964,0.10596774234225265,0.11518186103293973,0.12439600746099745,0.13361018162595206,0.14282438352733007,0.1522075137054616,0.1617201788243718,0.171232864074625,0.18074556945578849,0.19025829496742963,0.1997710406091161,0.20928380638041516,0.21879659228089426,0.2284622241227628,0.2381838552531617,0.24790549987470284,0.25762715798702635,0.26734882958977246,0.2770705146825815,0.28679221326509363,0.2965139253369491,0.30623565089778815,0.3159573899472509,0.3256791424849782,0.33540090851060955,0.34512268802378593,0.35484448102414695,0.36467069736782043,0.3745266054212503,0.3843825217005358,0.39423844620540627,0.4040943789355919,0.41395031989082215,0.4238062690708271,0.4336622264753365,0.4435181921040801,0.45337416595678764,0.4632301480331892,0.4730861383330141,0.4829421368559929,0.492798143601855,0.50265415857033,0.5125101817611483,0.5223662131740392,0.532222252808733,0.5420783006649594,0.5519343567424483,0.5617904210409296,0.571646493560133,0.5815025742997885,0.591358663259626,0.6012147604393755,0.6110708658387665,0.6209269794575293,0.6307977249684923,0.6407315666818814,0.6506654128695443,0.6605992635313007,0.6705331186669699,0.6804669782763714,0.6904008423593242,0.7003347109156478,0.7102685839451618,0.7202024614476854,0.7301363434230381,0.7400702298710388,0.7500041207915076,0.7599380161842635,0.7698719160491257,0.7798058203859142,0.7897397291944478,0.7996736424745462,0.8096075602260292,0.8195414824487155,0.8294754091424249,0.8394093403069766,0.8493432759421903,0.8592772160478853,0.8692111606238814,0.8791451096699974,0.8890790631860532,0.8976373218875351,0.8997926632499106,0.8999859768924281,0.8999899974159805,0.8999900000000001,117
0.004691882408482562,0.007538908921671833,0.011196671645442718,0.015644533634010395,0.020811054793955654,0.026585572486381416,0.032833280280982244,0.03941084544135491,0.04657764326450481,0.053878056344563705,0.061898133743713585,0.07015052743674181,0.07887070272333624,0.08763352000309367,0.09639637423460037,0.10551041861772759,0.11468477987575407,0.12385917000406536,0.1330335890021777,0.14229307826377507,0.1517789461248987,0.16126483505214417,0.17075074504506577,0.18023667610321756,0.1897226282261535,0.19920860141342778,0.20869459566459453,0.218368376488507,0.2280734594020526,0.23777855650838958,0.2474836678071437,0.2571887932979412,0.26689393298040803,0.2765990868541701,0.2863042549188537,0.29600943717408473,0.30571463361948925,0.3154198442546933,0.3251250690793233,0.33483030809300485,0.34463620200905665,0.35448288223320673,0.3643295711571841,0.37417626878070587,0.3840229751034889,0.3938696901252501,0.40371641384570656,0.41356314626457524,0.4234098873815732,0.4332566371964173,0.4431033957088248,0.45295016291851253,0.46279693882519757,0.4726437234285967,0.4824905167284273,0.4923373187244063,0.5021841294162506,0.5120309488036775,0.5218777768864036,0.5317246136641466,0.5415714591366229,0.5514183133035501,0.561265176164645,0.5711120477196246,0.5809589279682064,0.5908058169101069,0.600721614519725,0.6106509125178062,0.6205802152731756,0.6305095227856425,0.6404388350550168,0.650368152081107,0.6602974738637233,0.6702268004026747,0.6801561316977711,0.6900854677488216,0.700014808555636,0.7099441541180233,0.719873504435793,0.7298028595087551,0.7397322193367188,0.7496615839194933,0.7595909532568885,0.7695203273487136,0.7794497061947783,0.7893790897948919,0.7993084781488642,0.8092378712565041,0.8191672691176219,0.829096671732027,0.8390260790995281,0.8489554912199356,0.8588849080930588,0.8688143297187072,0.8787437560966903,0.8886731872268177,0.8974646499538426,0.8997762735622037,0.8999856029868303,0.8999899971498123,0.8999900000000001,118
0.004867344391196279,0.007792305737892052,0.011532586994761396,0.016060355239533898,0.021297184751980232,0.027126672835404757,0.03341021468086859,0.04009347672097623,0.04727736214117964,0.05456292555789932,0.0623586753785587,0.07015446400870765,0.07836474830575801,0.08707135976134976,0.09590552853629201,0.10503886516977515,0.11417223182466413,0.12330562850046566,0.13243905519668625,0.14187657022487327,0.15133468001933464,0.16079281183667787,0.1702509656764442,0.17970914153817433,0.189167339421409,0.19862555932568932,0.2082926222909307,0.21798045860952125,0.22766830984484326,0.2373561759965086,0.24704405706412896,0.256731953047316,0.26641986394568146,0.276107789758837,0.2857957304863945,0.29548368612796544,0.30517165668316176,0.31485964215159506,0.3246240853206433,0.33446109667364693,0.3442981172190033,0.35413514695641624,0.36397218588558977,0.37380923400622773,0.3836462913180341,0.39348335782071253,0.40332043351396724,0.4131575183975016,0.42299461247102,0.4328317157342261,0.4426688281868239,0.45250594982851733,0.4623430806590103,0.4721802206780065,0.4820173698852102,0.49185452828032544,0.5016916958630555,0.511528872633105,0.5213660585901774,0.531203253733977,0.5410404580642078,0.5508776715805734,0.5607343415877405,0.5706588480893342,0.5805833596445159,0.5905078762530842,0.6004323979148387,0.6103569246295786,0.6202814563971026,0.6302059932172103,0.6401305350897007,0.6500550820143728,0.6599796339910263,0.6699041910194601,0.6798287530994734,0.6897533202308653,0.6996778924134353,0.7096024696469823,0.7195270519313056,0.7294516392662047,0.7393762316514785,0.7493008290869263,0.7592254315723475,0.7691500391075412,0.7790746516923066,0.7889992693264432,0.7989238920097501,0.8088485197420265,0.8187731525230718,0.8286977903526851,0.8386224332306657,0.8485470811568133,0.8584717341309265,0.8683963921528052,0.8783210552222485,0.8882457233390555,0.8972818417257904,0.8997587410108508,0.8999851988851054,0.8999899968592133,0.8999900000000001,119
0.006273393965548171,0.009179327443320798,0.013009804988230234,0.01763775504480279,0.023042823761793646,0.02915066295115594,0.03583325343161363,0.042998917569740266,0.0507198055324934,0.05856907081485471,0.06693529190435334,0.07530155476657505,0.08401316812807932,0.09285609541120453,0.10169905708395113,0.11070586406376187,0.11993091165613064,0.12915598600232123,0.13838108710188085,0.14760621495435766,0.15697867017898615,0.16649223847995362,0.17600582629373618,0.1855194336199232,0.19503306045810376,0.20454670680786696,0.21406037266880257,0.2235740580404993,0.23321132106247341,0.24292830072407118,0.25264529359702875,0.26236229968100494,0.27207931897565785,0.2817963514806463,0.2915133971956284,0.301230456120263,0.31094752825420824,0.32066461359712284,0.3303817121486653,0.34009882390849405,0.3498159488762676,0.3595330870516445,0.36935658896523893,0.37920604580541317,0.38905551084584367,0.39890498408627184,0.4087544655264398,0.41860395516608895,0.42845345300496135,0.43830295904279865,0.4481524732793426,0.4580019957143352,0.4678515263475178,0.47770106517863237,0.48755061220742085,0.4974001674336251,0.5072497308569865,0.5170993024772473,0.5269488822941488,0.5367984703074334,0.5466480665168427,0.5564976709221182,0.5663472835230022,0.5761969043192364,0.5860465333105623,0.5958961704967223,0.6057458158774576,0.6155954694525105,0.6254673777347026,0.635395452304286,0.6453235314645756,0.6552516152153963,0.6651797035565725,0.6751077964879287,0.6850358940092895,0.6949639961204791,0.7048921028213222,0.7148202141116431,0.7247483299912666,0.7346764504600172,0.7446045755177191,0.754532705164197,0.7644608393992754,0.7743889782227791,0.784317121634532,0.7942452696343594,0.8041734222220855,0.8141015793975347,0.8240297411605317,0.8339579075109009,0.8438860784484672,0.853814253973055,0.8637424340844888,0.8736706187825931,0.8835988080671924,0.8935270019381115,0.8990221941853289,0.8999273912830505,0.8999891261204412,0.8999899997121972,0.8999900000000001,120
0.00601177736413698,0.008877370819107638,0.012636208983895045,0.017201765899734767,0.022560521996859192,0.028643967699741008,0.0353277890949734,0.04243961195910974,0.05015494362067559,0.05807078116311104,0.06636583128717076,0.07470074034379846,0.08348840497280158,0.09227610524150946,0.1010638411494599,0.1102219568304584,0.11940668880238499,0.12859144865018465,0.13777623637339476,0.14703951195804094,0.15652561114449332,0.1660117307718865,0.1754978708397967,0.18498403134780042,0.19447021229547362,0.2039564136823927,0.21344263550813414,0.223097512831682,0.23279723431887414,0.2424969697199334,0.25219671903450436,0.2618964822622322,0.2715962594027613,0.2812960504557367,0.29099585542080275,0.3006956742976048,0.31039550708578706,0.3200953537849947,0.3297952143948724,0.3394950889150649,0.34930728231714203,0.3591468608573062,0.36898644808006564,0.3788260439851495,0.38866564857228725,0.398505261841208,0.40834488379164136,0.4181845144233163,0.42802415373596253,0.43786380172930917,0.4477034584030858,0.45754312375702166,0.467382797790846,0.4772224805042882,0.48706217189707796,0.49690187196894425,0.5067415807196168,0.5165812981488247,0.5264210242562973,0.5362607590417645,0.5461005025049552,0.5559402546455989,0.5657800154634254,0.5756197849581636,0.5854595631295431,0.5953800633749828,0.6053030812880467,0.6152261040878511,0.6251491317742107,0.63507216434694,0.6449952018058539,0.6549182441507674,0.6648412913814947,0.674764343497851,0.6846874004996508,0.6946104623867088,0.7045335291588398,0.7144566008158587,0.7243796773575801,0.7343027587838189,0.7442258450943896,0.7541489362891072,0.7640720323677864,0.7739951333302417,0.7839182391762884,0.7938413499057412,0.8037644655184147,0.8136875860141237,0.8236107113926829,0.8335338416539073,0.8434569767976116,0.8533801168236109,0.8633032617317197,0.8732264115217527,0.8831495661935251,0.8930727257468515,0.8989448645243766,0.8999217714812022,0.8999890388921808,0.8999899996805287,0.8999900000000001,121
0.0057576634168219065,0.008580721726646812,0.012267106055555643,0.016768600217570248,0.022078666565482435,0.028134928908875867,0.03481718129699943,0.04195412109235257,0.04958119840385579,0.05756188936404691,0.06578425408612067,0.0742186088321017,0.08294956342393203,0.09168055491409534,0.10057929927965684,0.10972238111423735,0.11886549196564379,0.1280086318334046,0.1371518007170474,0.1465977590141726,0.1560553673260284,0.16551299702954034,0.1749706481242718,0.18442832060978623,0.19388601448564702,0.2033437297514174,0.21300170345244518,0.22268341539224795,0.23236514197132738,0.24204688318931433,0.2517286390458396,0.2614104095405346,0.2710921946730296,0.28077399444295614,0.29045580884994443,0.3001376378936262,0.30981948157363176,0.31950133988959245,0.32928124337682263,0.33911045798500516,0.3489396817774201,0.3587689147537835,0.3685981569138123,0.37842740825722304,0.38825666878373244,0.39808593849305685,0.4079152173849134,0.41774450545901803,0.427573802715088,0.43740310915283964,0.44723242477198977,0.45706174957225487,0.46689108355335174,0.47672042671499687,0.4865497790569073,0.49637914057879945,0.5062085112803898,0.5160378911613954,0.5258672802215326,0.5356966784605185,0.5455260858780696,0.5553896507880953,0.5653073296638256,0.5752250137364783,0.585142703005858,0.5950603974717695,0.6049780971340174,0.6148958019924061,0.6248135120467405,0.6347312272968251,0.6446489477424644,0.6545666733834631,0.6644844042196261,0.6744021402507575,0.6843198814766627,0.6942376278971457,0.7041553795120115,0.7140731363210647,0.7239908983241099,0.7339086655209519,0.7438264379113951,0.7537442154952445,0.7636619982723045,0.7735797862423803,0.783497579405276,0.7934153777607967,0.8033331813087466,0.8132509900489312,0.8231688039811547,0.8330866231052215,0.8430044474209369,0.8529222769281058,0.8628401116265322,0.8727579515160214,0.8826757965963777,0.8925936468674063,0.8988624543685504,0.8999157200780566,0.8999889439964686,0.8999899996457253,0.8999900000000001,122
0.005511059495352605,0.008289549625927928,0.011902770939801383,0.016338627717041296,0.021597691082724677,0.02762399680005749,0.03430184273634479,0.04146143984898994,0.04899895558954438,0.05704263840252616,0.06519083798657173,0.07372398910002263,0.08239676462589526,0.09106957831617206,0.10010694405256332,0.10920709457376179,0.11830727526967859,0.12740748613983302,0.13671162265203468,0.14613966361210756,0.1555677269375331,0.16499581262786217,0.1744239206826455,0.1838520511014338,0.19328020388377776,0.2029258156296463,0.2125887508963108,0.2222517015505509,0.23191466759198368,0.24157764902022594,0.2512406458348946,0.26090365803560706,0.2705666856219798,0.28022972859363016,0.28989278695017473,0.299555860691231,0.3092809411629012,0.31909929215445343,0.3289176528514338,0.33873602325354557,0.3485544033604928,0.35837279317197857,0.36819119268770695,0.3780096019073815,0.3878280208307059,0.39764644945738337,0.40746488778711837,0.41728333581961363,0.4271017935545734,0.4369202609917013,0.44673873813070086,0.4565572249712758,0.4663757215131298,0.4761942277559666,0.4860127436994898,0.4958312693434031,0.5056498046874104,0.5154683497312151,0.5253390665560548,0.5352511239759573,0.545163186917079,0.5550752553792143,0.5649873293621576,0.5748994088657026,0.5848114938896436,0.5947235844337753,0.6046356804978912,0.614547782081786,0.6244598891852534,0.634372001808088,0.6442841199500839,0.6541962436110351,0.6641083727907363,0.6740205074889813,0.6839326477055646,0.6938447934402802,0.7037569446929224,0.7136691014632854,0.7235812637511636,0.7334934315563514,0.7434056048786426,0.7533177837178318,0.7632299680737128,0.7731421579460804,0.7830543533347288,0.7929665542394521,0.8028787606600446,0.8127909725963007,0.8227031900480144,0.8326154130149805,0.8425276414969929,0.8524398754938459,0.8623521150053345,0.8722643600312519,0.8821766105713932,0.8920888666255522,0.8987747091140887,0.8999092098014116,0.899988840852403,0.8999899996075109,0.8999900000000001,123
0.005271955715568669,0.00800400664919379,0.011543460728055469,0.015912203062551006,0.021118019371108465,0.027111618768561052,0.033782190471591866,0.04096190478236221,0.048440742127336275,0.05651328689551935,0.06460390449751996,0.07321700732762203,0.08183014959452864,0.09056428900275255,0.09962016587734704,0.1086760741013687,0.11773201367432783,0.12687020744978972,0.13626761310436591,0.1456650421200319,0.15506249449632592,0.16445997023278622,0.17385746932895094,0.18325499178435853,0.1928718437624024,0.2025152199180859,0.21215861223248317,0.221802020705197,0.23144544533583047,0.24108888612398632,0.25073234306926767,0.2603758161712775,0.27001930542961844,0.279662810843894,0.2893089588226273,0.29911593253126956,0.3089229164863344,0.31872991068751194,0.3285369151344929,0.3383439298269673,0.3481509547646259,0.35795798994715855,0.3677650353742561,0.3775720910456087,0.387379156960907,0.39718623311984097,0.40699331952210144,0.41680041616737845,0.42660752305536265,0.4364146401857445,0.44622176755821424,0.4560289051724625,0.46583605302817943,0.47564321112505564,0.48545037946278174,0.49530737077768244,0.5052135092263554,0.5151196535351853,0.525025803703955,0.5349319597324482,0.5448381216204485,0.5547442893677389,0.5646504629741033,0.5745566424393246,0.5844628277631865,0.5943690189454721,0.6042752159859653,0.6141814188844493,0.6240876276407076,0.6339938422545236,0.6439000627256808,0.6538062890539624,0.6637125212391521,0.6736187592810337,0.6835250031793899,0.693431252934005,0.7033375085446615,0.7132437700111437,0.7231500373332349,0.7330563105107183,0.7429625895433778,0.7528688744309967,0.7627751651733585,0.7726814617702467,0.7825877642214445,0.7924940725267363,0.8024003866859049,0.812306706698734,0.8222130325650071,0.8321193642845077,0.8420257018570197,0.8519320452823265,0.8618383945602113,0.871744749690458,0.8816511106728498,0.8915574775071708,0.8986813661629759,0.8999022120616443,0.8999887288423809,0.8999899995655883,0.8999900000000001,124
0.0050403259143183,0.007724227892838095,0.011189414788187357,0.015489665364731939,0.02068846423735389,0.026607863662186884,0.03325864484215836,0.04045586173542133,0.0479785765995301,0.05597410844285805,0.06414577621146028,0.07269780720940607,0.08124987892033095,0.09010863924562972,0.09911896133203382,0.1081293159572995,0.11713970312092885,0.12644227056546575,0.13580798644217768,0.14517372669671735,0.15453949132861083,0.16390528033738397,0.17327109372256272,0.18284185233630665,0.1924648721032755,0.20208790882284683,0.21171096249460952,0.22133403311815236,0.23095712069306415,0.24058022521893385,0.25020334669535005,0.25982648512190215,0.2694496404981784,0.2791630623859098,0.28895814206438086,0.2987532325499619,0.3085483338423299,0.31834344594116143,0.32813856884613385,0.33793370255692357,0.3477288470732078,0.3575240023946631,0.3673191685209666,0.37711434545179495,0.38690953318682547,0.3967047317257345,0.4064999410681995,0.41629516121389676,0.4260903921625037,0.43588563391369706,0.4456808864671538,0.45547614982255075,0.4652967542390798,0.47519666589975057,0.485096583774488,0.49499650786306465,0.5048964381652522,0.5147963746808234,0.5246963174095504,0.5345962663512056,0.5444962215055613,0.5543961828723897,0.5642961504514633,0.5741961242425543,0.5840961042454348,0.5939960904598776,0.6038960828856547,0.6137960815225386,0.6236960863703016,0.633596097428716,0.6434961146975544,0.6533961381765886,0.6632961678655916,0.6731962037643353,0.6830962458725925,0.6929962941901353,0.7028963487167362,0.7127964094521675,0.7226964763962016,0.732596549548611,0.742496628909168,0.7523967144776452,0.7622968062538148,0.7721969042374491,0.782097008428321,0.7919971188262024,0.8018972354308663,0.8117973582420847,0.8216974872596301,0.8315976224832753,0.8414977639127924,0.8513979115479539,0.8612980653885323,0.8712409437055412,0.8811980317437909,0.8911551229352666,0.8985821549072107,0.8998946969114979,0.8999886073102665,0.8999899995196377,0.8999900000000001,125
0.004832446165180471,0.0074503317633755894,0.010840854758825999,0.015124089451916942,0.020288708502836122,0.02618623194324733,0.03273162840635628,0.039943664947529864,0.047508234627344145,0.05542539094521359,0.06367700885883715,0.07216654964481643,0.08067646399908904,0.08963988754184025,0.09860334482743768,0.10756683585537608,0.11666674730320073,0.12599966136327834,0.1353326008392462,0.1446655657306184,0.1539985560369087,0.16333157175763108,0.17283797411267132,0.18243982587624066,0.19204169540892518,0.20164358271029975,0.21124548777993896,0.22084741061741758,0.23044935122231033,0.2400513095941919,0.249653285732637,0.25925527963722056,0.26902611283052313,0.27880875831329144,0.2885914151840405,0.29837408344243344,0.30815676308813317,0.31793945412080293,0.327722156540106,0.33750487034570525,0.34728759553726407,0.3570703321144452,0.36685308007691214,0.3766358394243278,0.38641861015635576,0.3962013922726585,0.40598418577289985,0.4157669906567424,0.42554980692384964,0.43533263457388466,0.4452028938981871,0.45509626715596824,0.46498964699678347,0.47488303342039345,0.4847764264265591,0.49466982601504156,0.5045632321856013,0.5144566449379995,0.5243500642719965,0.5342434901873538,0.5441369226838322,0.5540303617611921,0.563923807419195,0.5738172596576013,0.5837107184761724,0.5936041838746687,0.6034976558528515,0.6133911344104815,0.6232846195473197,0.6331781112631271,0.6430716095576645,0.6529651144306929,0.6628586258819732,0.6727521439112666,0.6826456685183339,0.6925391997029358,0.7024327374648335,0.712326281803788,0.7222198327195605,0.7321133902119114,0.7420069542806019,0.7519005249253933,0.7617941021460465,0.7716876859423224,0.7815812763139817,0.7914748732607858,0.8013684767824959,0.8112620868788725,0.8212078854935827,0.8311619643424165,0.8411160465498306,0.8510701321156756,0.8610242210398016,0.8709783133220593,0.880932408962299,0.8908865079603707,0.8984767967239725,0.899886633005753,0.8999884755595063,0.8999899994693149,0.8999900000000001,126
0.004637069230769508,0.0071824203724587254,0.01079342745737362,0.015230746012782154,0.02034117246617704,0.026154393401139404,0.032502877459042415,0.03942567615479199,0.04702997464114421,0.05486743589246379,0.06319775928841811,0.07162341238656496,0.08024281280005557,0.08915806324119323,0.09807334864150755,0.10698866900048637,0.1162432210217417,0.12554226228840748,0.13484133002873244,0.14414042424221885,0.15343954492836878,0.16286240811900848,0.17244226646034516,0.1820221434097686,0.1916020389668393,0.2011819531311178,0.21076188590216482,0.22034183727954088,0.22992180726280656,0.23950179585152243,0.24912972529189503,0.2588993708497954,0.2686690283972511,0.2784386979339112,0.2882083794594248,0.29797807297344103,0.3077477784756091,0.3175174959655781,0.3272872254429973,0.33705696690751563,0.34682672035878254,0.35659648579644676,0.36636626322015786,0.3761360526295649,0.38590585402431715,0.3956756674040635,0.4054454927684535,0.41523461419837154,0.4251211142069527,0.43500762118337327,0.44489413512738274,0.45478065603872997,0.4646671839171641,0.4745537187624341,0.4844402605742893,0.4943268093524787,0.5042133650967513,0.5140999278068563,0.5239864974825428,0.5338730741235601,0.5437596577296572,0.5536462483005832,0.5635328458360874,0.5734194503359188,0.5833060617998266,0.5931926802275599,0.6030793056188678,0.6129659379734999,0.6228525772912049,0.6327392235717322,0.6426258768148309,0.6525125370202501,0.6623992041877393,0.6722858783170474,0.682172559407924,0.692059247460118,0.7019459424733787,0.7118326444474551,0.7217193533820967,0.7316060692770527,0.7414927921320723,0.7513795219469048,0.7612662587212994,0.7711919238519094,0.7811428251136818,0.791093729949514,0.8010446383592477,0.8109955503427247,0.8209464658997874,0.8308973850302771,0.8408483077340362,0.8507992340109068,0.8607501638607303,0.8707010972833491,0.8806520342786051,0.8906029748463401,0.898365004981904,0.8998779875608345,0.899988332851174,0.8999899994142507,0.8999900000000001,127
0.004485599261313256,0.007331565534448525,0.011078723154316406,0.015583414763704062,0.020779392316412966,0.026680037531194446,0.033064284342761666,0.039773733904084826,0.047006525393122195,0.05443468243486514,0.06270819887394463,0.07106858964874783,0.07979743713343912,0.08866321192815581,0.09752902290998566,0.10654186713564481,0.1158059050873178,0.1250699705904056,0.13433406364439898,0.14359818424878884,0.15291741744567228,0.16247444370351208,0.17203148943066465,0.18158855462667642,0.19114563929109368,0.20070274342346306,0.21025986702333094,0.21981701009024385,0.2293741726237483,0.23902806558662693,0.2487841554344048,0.25854025789347423,0.26829637296346986,0.27805250064402687,0.2878086409347802,0.2975647938353646,0.3073209593454153,0.31707713746456695,0.32683332819245486,0.33658953152871374,0.3463457474729788,0.3561019760248847,0.36585821718406664,0.37561447095015965,0.3853707373227989,0.3951736579324977,0.40505295292251986,0.414932255280839,0.4248115650071923,0.4346908821013165,0.4445702065629489,0.4544495383918262,0.4643288775876858,0.47420822415026426,0.48408757807929886,0.4939669393745269,0.503846308035685,0.5137256840625104,0.5236050674547399,0.5334844582121109,0.5433638563343602,0.5532432618212252,0.5631226746724426,0.5730020948877498,0.5828815224668836,0.5927609574095811,0.6026403997155798,0.6125198493846163,0.622399306416428,0.6322787708107519,0.642158242567325,0.6520377216858846,0.6619172081661678,0.6717967020079118,0.6816762032108538,0.6915557117747304,0.7014352276992792,0.7113147509842375,0.7211950992603122,0.7311426479067308,0.7410902003531157,0.7510377565992997,0.7609853166451163,0.7709328804903984,0.7808804481349793,0.7908280195786919,0.8007755948213695,0.8107231738628455,0.8206707567029531,0.830618343341525,0.8405659337783946,0.8505135280133953,0.86046112604636,0.8704087278771221,0.8803563335055149,0.8903039429313712,0.8982464850586999,0.8998687263144065,0.899988178401954,0.8999899993540483,0.8999900000000001,128
0.004649946919304801,0.007557563634578934,0.011363622664076187,0.015933647969638892,0.021246401167700706,0.027199151261585085,0.03361561904493897,0.04033997391416847,0.04767102550099117,0.05507961654832949,0.0629491910367826,0.07081880514278094,0.0793403925997849,0.0881553953742061,0.09697043557401203,0.10612676671173094,0.11535471833592614,0.12458269860752473,0.13381070752600643,0.14303874509085107,0.15253866971450575,0.16207203292731315,0.17160541649220312,0.18113882040870807,0.19067224467636024,0.20020568929469218,0.20973915426323614,0.2192726395815247,0.22893988987226327,0.2386818436054487,0.24842381059228008,0.2581657908323779,0.2679077843253627,0.2776497910708552,0.287391811068476,0.29713384431784534,0.3068758908185842,0.31661795057031283,0.3263600235726522,0.3361021098252225,0.34584420932764476,0.3555863220795391,0.36532844808052656,0.3751282884140662,0.38500002953153173,0.39487177843393495,0.4047435351210008,0.41461529959245347,0.4244870718480177,0.4343588518874183,0.44423063971037974,0.4541024353166266,0.4639742387058835,0.473846049877875,0.483717868832326,0.493589695568961,0.5034615300875045,0.5133333723876814,0.5232052224692161,0.5330770803318335,0.5429489459752582,0.5528208193992148,0.562692700603428,0.5725645895876226,0.5824364863515232,0.5923083908948547,0.6021803032173415,0.6120522233187082,0.62192415119868,0.6317960868569812,0.6416680302933367,0.6515399815074714,0.6614119404991097,0.6712839072679766,0.6811635902891175,0.6911076085839042,0.7010516309151165,0.7109956572825782,0.7209396876861137,0.7308837221255468,0.7408277606007019,0.7507718031114023,0.7607158496574727,0.770659900238737,0.7806039548550191,0.7905480135061436,0.8004920761919342,0.8104361429122147,0.8203802136668098,0.8303242884555431,0.8402683672782391,0.8502124501347218,0.8601565370248149,0.870100627948343,0.8800447229051299,0.8899888218950003,0.8981209343701756,0.8998588134850025,0.8999880113820589,0.8999899992882815,0.8999900000000001,129
0.0059438851371024365,0.008910387188315771,0.012752801839615802,0.017431873368770903,0.022925638841836182,0.029150883382790427,0.035963981958028954,0.04317199817754257,0.05102047192494265,0.058978689420043806,0.06740342333334017,0.07582819966097717,0.08460545141449674,0.09351071896509401,0.10241602088768587,0.11140890586498631,0.12069253275758775,0.12997618584839224,0.13925986513692024,0.14854357062269297,0.15782730230523068,0.16735492942328511,0.17691780334984025,0.18648069589588026,0.1960436070609809,0.20560653684471802,0.21516948524666785,0.2247324522664058,0.2342954379035082,0.24385869395781956,0.25361288833955237,0.26336709493005045,0.27312131372897186,0.2828755447359752,0.2926297879507188,0.30238404337286123,0.3121383110020607,0.3218925908379758,0.33164688288026484,0.3414011871285864,0.35115550358259884,0.3609098322419606,0.37066417310633004,0.3804185261753659,0.3901728914487263,0.39992726892607,0.40979428274634455,0.41966880831151443,0.42954334116180404,0.4394178812969651,0.4492924287167491,0.4591669834209079,0.46904154540919285,0.4789161146813558,0.4887906912371483,0.49866527507632225,0.5085398661986289,0.5184144646038201,0.5282890702916475,0.5381636832618628,0.5480383035142179,0.5579129310484643,0.5677875658643534,0.5776622079616375,0.5875368573400677,0.5974115139993961,0.6072861779393744,0.6171608491597541,0.627035527660287,0.6369102134407248,0.6467849065008194,0.6566596068403221,0.6665343144589854,0.6764090293565603,0.6862837515327991,0.6961584809874531,0.7060332177202745,0.7159079617310146,0.7258326972752122,0.7357756459247785,0.7457185984608914,0.7556615548833896,0.7656045151921126,0.7755474793868989,0.785490447467588,0.795433419434019,0.805376395286031,0.8153193750234632,0.8252623586461543,0.8352053461539437,0.8451483375466708,0.8550913328241745,0.8650343319862938,0.874977335032868,0.8849203419637364,0.8948633527787377,0.8993169620030413,0.8999542292643011,0.8999896356028745,0.8999899999343699,0.8999900000000001,130
0.005699929347279753,0.008623442742830056,0.012395551648506753,0.017013329107606986,0.02246200810436333,0.028664498318638862,0.03548094533907124,0.042718798378208064,0.050484888090403565,0.05851166361853269,0.06686969228804109,0.075267021304268,0.0841213007594237,0.0929756158134095,0.10182996646572526,0.11097149588983021,0.12021868141094573,0.1294658942116596,0.1387131342914813,0.14796040164992105,0.15739299850362026,0.16693167622064328,0.1764703734304256,0.18600909013252956,0.1955478263265173,0.20508658201195096,0.2146253571883932,0.22416415185540584,0.2337512685108166,0.24349074071492027,0.25323022576884097,0.26296972367222354,0.27270923442471207,0.2824487580259517,0.2921882944755865,0.30192784377326143,0.31166740591862085,0.3214069809113095,0.3311465687509719,0.3408861694372528,0.35062578296979674,0.3603654093482484,0.3701050485722521,0.37985907147080566,0.38972548816827246,0.39959191257477605,0.4094583446900562,0.41932478451385263,0.4291912320459048,0.4390576872859527,0.4489241502337355,0.45879062088899336,0.4686570992514656,0.47852358532089184,0.4883900790970121,0.49825658057956584,0.5081230897682926,0.5179896066629324,0.5278561312632246,0.5377226635689093,0.547589203579726,0.5574557512954141,0.5673223067157137,0.5771888698403645,0.5870554406691061,0.5969220192016782,0.6067886054378206,0.6166551993772732,0.6265218010197755,0.6363884103650673,0.6462550274128885,0.6561216521629785,0.6659882846150774,0.6758549247689251,0.6857884698375774,0.6957274627924082,0.7056664598820034,0.7156054611061928,0.725544466464807,0.7354834759576756,0.7454224895846293,0.7553615073454977,0.7653005292401115,0.7752395552683005,0.7851785854298947,0.7951176197247248,0.8050566581526206,0.8149957007134125,0.8249347474069304,0.8348737982330048,0.8448128531914657,0.8547519122821434,0.8646909755048678,0.8746300428594694,0.8845691143457783,0.894508189963625,0.8992638185085543,0.8999510497985,0.8999895995271254,0.8999899999271983,0.8999900000000001,131
0.005462953137772439,0.008341522214317595,0.01204257322932821,0.01659746621229949,0.021998773980197756,0.028175829429708865,0.034992959301771515,0.04225843918922563,0.049940843291716316,0.058034667467620704,0.06632456671092803,0.07482217146755422,0.08362412644803655,0.09242611826405235,0.10131035825403784,0.1105198913441581,0.1197294528146834,0.12893904266511322,0.13814866089494637,0.14746519589982515,0.1569787567176056,0.1664923379238821,0.17600593951820337,0.18551956150011814,0.195033203869175,0.2045468666249225,0.21406054976690975,0.22365853151619325,0.23338263945380663,0.24310676090369154,0.2528308958654785,0.2625550443387985,0.27227920632328156,0.2820033818185588,0.2917275708242602,0.30145177334001694,0.31117598936545915,0.3209002189002177,0.3306244619439232,0.34034871849620624,0.3500729885566974,0.3598162462291941,0.3696741623934103,0.3795320867075716,0.38939001917140564,0.39924795978463934,0.4091059085470005,0.41896386545821607,0.4288218305180137,0.43867980372612075,0.44853778508226433,0.458395774586172,0.46825377223757114,0.47811177803618904,0.48796979198175333,0.4978278140739913,0.50768584431263,0.5175438826973973,0.5274019292280202,0.5372599839042265,0.5471180467257434,0.5569761176922984,0.566834196803619,0.5766922840594324,0.5865503794594664,0.5964084830034482,0.6062665946911051,0.6161247145221651,0.625982842496355,0.6358409786134028,0.645761797344419,0.6556966171148423,0.6656314412801054,0.6755662698400293,0.6855011027944347,0.6954359401431421,0.705370781885973,0.7153056280227478,0.7252404785532877,0.7351753334774136,0.7451101927949455,0.7550450565057055,0.7649799246095138,0.7749147971061916,0.7848496739955594,0.7947845552774386,0.8047194409516498,0.8146543310180141,0.8245892254763523,0.8345241243264852,0.8444590275682341,0.8543939352014193,0.8643288472258626,0.8742637636413839,0.8841986844478054,0.8941336096449468,0.899207179563769,0.8999476259096486,0.8999895602775327,0.899989999919316,0.8999900000000001,132
0.0052436698478408456,0.008064768625750368,0.011694106339447743,0.016184612080147015,0.02153632210042332,0.027685275417178634,0.03450038424377702,0.041791197478720135,0.04938866472337829,0.05754789438352237,0.0657682676389741,0.07436573621439772,0.08311400390101453,0.0918623096688606,0.10088330116530891,0.11005402041810242,0.11922476916968326,0.1283955474195407,0.13757408974035035,0.14706159970085697,0.1565491309677373,0.1660366835405265,0.17552425741875982,0.18501185260197253,0.19449946908969978,0.20398710688147653,0.21358208714850552,0.22329017411194058,0.2329982752715807,0.2427063906270423,0.2524145201779417,0.2621226639238957,0.27183082186452023,0.28153899399943205,0.29124718032824737,0.3009553808505829,0.31066359556605466,0.32037182447427953,0.33008006757487374,0.3397932602486367,0.34964226473592275,0.35949127783158913,0.3693402995353509,0.3791893298469226,0.3890383687660192,0.3988874162923552,0.4087364724256456,0.4185855371656047,0.42843461051194787,0.4382836924643896,0.4481327830226447,0.4579818821864279,0.46783098995545414,0.4776801063294382,0.4875292313080946,0.4973783648911388,0.5072275070782848,0.5170766578692478,0.5269258172637427,0.5367749852614844,0.5466241618621874,0.556473347065567,0.5663225408713377,0.5761717432792145,0.5860209542889121,0.5958701739001456,0.6057547816009418,0.6156852024258285,0.6256156279178139,0.6355460580767094,0.6454764929023261,0.6554069323944752,0.6653373765529682,0.6752678253776161,0.6851982788682304,0.6951287370246221,0.7050591998466026,0.7149896673339833,0.7249201394865752,0.7348506163041897,0.7447810977866385,0.754711583933732,0.7646420747452822,0.7745725702211006,0.7845030703609976,0.7944335751647854,0.8043640846322748,0.8142945987632774,0.8242251175576043,0.8341556410150671,0.844086169135477,0.8540167019186451,0.863947239364383,0.8738777814725023,0.8838083282428136,0.8937388796751293,0.8991468655986714,0.8999439418823539,0.8999895176104817,0.8999899999106603,0.8999900000000001,133
0.005044003932909644,0.007793310250078678,0.01135037564949741,0.01580723337321928,0.021151258632281317,0.02720383767527096,0.03400358507142957,0.04131735955228476,0.04890211884442029,0.05705155165618184,0.06520461022397936,0.0738977981762937,0.08259102546363989,0.09131243341502425,0.10044311481636684,0.10957382685257605,0.11870456952313098,0.12783534282751108,0.13718282365425766,0.14664335851503157,0.15610391562135545,0.1655644949727512,0.17502509656874057,0.18448572040884562,0.193946366492588,0.2035236037020859,0.21321499863906285,0.22290640847770343,0.23259783321761,0.24228927285838442,0.25198072739962885,0.26167219684094567,0.27136368118193666,0.28105518042220434,0.2907466945613503,0.3004382235989772,0.31012976753468685,0.31982132636808164,0.32963185140837387,0.33947152995745444,0.3493112175908523,0.359150914308269,0.36899062010940675,0.3788303349939672,0.3886700589616523,0.39850979201216374,0.4083495341452038,0.41818928536047406,0.4280290456576765,0.4378688150365131,0.44770859349668557,0.4575483810378961,0.4673881776598463,0.4772279833622383,0.4870677981447739,0.4969076220071554,0.5067474549490844,0.5165872969702627,0.5264271480703924,0.5362670082491757,0.5461068775063146,0.5559467558415105,0.5657866432544659,0.5756954367938502,0.5856212294720278,0.5955470271018706,0.6054728296831802,0.6153986372157575,0.6253244496994042,0.6352502671339212,0.6451760895191103,0.6551019168547724,0.6650277491407093,0.6749535863767218,0.6848794285626113,0.6948052756981795,0.7047311277832277,0.714656984817557,0.7245828468009691,0.734508713733265,0.7444345856142461,0.754360462443714,0.76428634422147,0.7742122309473157,0.7841381226210519,0.7940640192424805,0.8039899208114029,0.8139158273276201,0.8238417387909339,0.8337676552011457,0.8436935765580567,0.8536195028614685,0.8635454341111827,0.873471370307,0.8833973114487227,0.8933232575361516,0.899082690871328,0.8999399812051786,0.8999894712664798,0.8999899999011626,0.8999900000000001,134
0.004849422103579734,0.007527260862018867,0.011011590680570782,0.015462387419944615,0.020767687626452064,0.02680329604593154,0.03350293031871532,0.040837220460964954,0.048468656815515834,0.0565458599829502,0.06478165032848282,0.07341845499621354,0.08205530025843313,0.09090028580992672,0.09998976208337246,0.10907927014349639,0.1181688099897683,0.12734510739247745,0.13677768761677578,0.14621029104763572,0.15564291768456578,0.16507556752707464,0.17450824057467093,0.18394093682686344,0.19348481274109453,0.20315883055522693,0.21283286399802226,0.22250691306906806,0.23218097776795213,0.24185505809426205,0.2515291540475855,0.26120326562751056,0.2708773928336244,0.2805515356655153,0.2902256941227704,0.29989986820497794,0.3096450761194847,0.31947498459896867,0.32930490265704765,0.33913483029341007,0.348964767507745,0.35879471429974064,0.368624670669086,0.37845463661546985,0.3882846121385809,0.39811459723810755,0.40794459191373894,0.41777459616516344,0.42760460999207,0.43743463339414745,0.4472646663710844,0.45709470892256954,0.46692476104829184,0.47675482274793973,0.48658489402120225,0.49641497486776825,0.5062450652873264,0.5160751652795653,0.5259052748441739,0.5357353939808411,0.5456505827731861,0.5555715052412304,0.5654924329583113,0.5754133659242195,0.5853343041387463,0.5952552476016829,0.6051761963128199,0.6150971502719488,0.6250181094788603,0.6349390739333457,0.6448600436351961,0.6547810185842022,0.6647019987801557,0.674622984222847,0.6845439749120679,0.6944649708476088,0.7043859720292615,0.7143069784568167,0.7242279901300656,0.7341490070487989,0.7440700292128085,0.753991056621885,0.7639120892758198,0.7738331271744039,0.7837541703174281,0.7936752187046844,0.8035962723359631,0.8135173312110557,0.8234383953297535,0.8333594646918476,0.8432805392971293,0.8532016191453895,0.8631227042364193,0.8730437945700104,0.8829648901459534,0.8928859909640399,0.8990144634091827,0.8999357265429755,0.8999894209693196,0.8999899998907496,0.8999900000000001,135
0.004659945696338458,0.007266720031990664,0.010691747140823632,0.015118957593536722,0.020383569514747457,0.026399966948899692,0.03301546242617931,0.0403510832969837,0.04802738151984538,0.05603105297275274,0.06434872618255807,0.0729278191607124,0.08150695399752755,0.09047614812156247,0.09952322043868178,0.10857032570956127,0.11761746393366189,0.1269548429624961,0.13635852353976768,0.14576222830502988,0.15516595725777818,0.16456971039750826,0.1739734877237157,0.18346750808589787,0.19312344996308495,0.20277940821745827,0.21243538284859098,0.22209137385605626,0.2317473812394273,0.24140340499827728,0.2510594451321792,0.2607155016407068,0.27037157452343263,0.2800276637799304,0.2896841904816019,0.2995038811972919,0.3093235820041502,0.31914329290185206,0.3289630138900728,0.3387827449684875,0.3486024861367718,0.35842223739460044,0.36824199874164903,0.3780617701775928,0.3878815517021072,0.39770134331486695,0.40752114501554804,0.41734095680382527,0.42716077867937413,0.43698061064187,0.4468004526909881,0.4566203048264037,0.46644016704779234,0.47626003935482913,0.48607992174718945,0.4958998142245488,0.5057197167865823,0.5156219504561611,0.5255377520785519,0.5354535592604683,0.5453693720016912,0.5552851903020007,0.5652010141611776,0.575116843579002,0.5850326785552545,0.5949485190897156,0.6048643651821657,0.6147802168323855,0.6246960740401553,0.6346119368052554,0.6445278051274667,0.6544436790065694,0.6643595584423442,0.6742754434345715,0.6841913339830317,0.6941072300875056,0.7040231317477736,0.7139390389636161,0.7238549517348141,0.7337708700611474,0.7436867939423971,0.7536027233783437,0.7635186583687675,0.7734345989134496,0.7833505450121697,0.7932664966647089,0.8031824538708483,0.8130984166303674,0.8230143849430476,0.8329303588086691,0.8428463382270127,0.852762323197859,0.8626783137209885,0.8725943097961819,0.8825103114232196,0.8924263186018826,0.8989419849567142,0.8999311597088829,0.899989366425203,0.899989999879342,0.8999900000000001,136
0.004475585203852106,0.0070117734584089625,0.010714663408516387,0.015222634884850275,0.02042930994178426,0.026267723532173194,0.032750080690049435,0.0398592584799535,0.04757850382144789,0.05550737662295491,0.06390594996424598,0.07242601779705991,0.08103657857225782,0.09004001325385551,0.09904348207110109,0.1080469850234472,0.11717760323469312,0.12655138163230234,0.13592518522025426,0.1452990139980319,0.15467286796511795,0.16404674712099526,0.17347354463705827,0.18311069839737557,0.19274786930487853,0.20238505735912588,0.21202226255967616,0.221659484906088,0.23129672439791996,0.24093398103473063,0.2505712548160785,0.2602085457415226,0.26984585381062104,0.2795605573508535,0.28936958110027033,0.29917861547160846,0.30898766046452947,0.3187967160786949,0.3286057823137665,0.3384148591694056,0.34822394664527395,0.3580330447410328,0.36784215345634413,0.37765127279086913,0.3874604027442699,0.3972695433162074,0.40707869450634376,0.4168878563143401,0.4266970287398586,0.43650621178256027,0.44631540544210735,0.45612460971816093,0.4659338246103829,0.4757430501184347,0.48561136836718716,0.4955217898390701,0.5054322171943947,0.5153426504329308,0.5252530895544477,0.5351635345587155,0.5450739854455029,0.5549844422145801,0.5648949048657161,0.5748053733986811,0.5847158478132441,0.5946263281091749,0.6045368142862434,0.6144473063442185,0.6243578042828701,0.6342683081019677,0.6441788178012812,0.6540893333805798,0.6639998548396333,0.6739103821782114,0.6838209153960836,0.6937314544930192,0.7036419994687887,0.7135525503231607,0.7234631070559054,0.7333736696667924,0.7432842381555913,0.7531948125220718,0.7631053927660034,0.773015978887156,0.7829265708852988,0.7928371687602022,0.8027477725116351,0.8126583821393678,0.8225689976431698,0.8324796190228106,0.8423902462780601,0.8523008794086882,0.862211518414464,0.8721221632951578,0.8820328140505388,0.8919434706803776,0.8988650509296822,0.8999262616360021,0.8999893073218369,0.8999899998668549,0.8999900000000001,137
0.004296340776287502,0.007206578850054393,0.010989027146572947,0.01556227430414521,0.020822487593666887,0.026773262810854744,0.033287910674866014,0.04012138975816339,0.04741740459774574,0.05499374508170245,0.06345344656123486,0.07191319243654294,0.08063325649447672,0.08959188756843874,0.09855055397260631,0.10750925570642444,0.11679168487729383,0.12613459867957738,0.13547753869392698,0.14482050491981308,0.15416349735670573,0.16350651600407534,0.17312247751337173,0.18274013592657226,0.19235781227789772,0.20197550656689212,0.2115932187930994,0.22121094895606347,0.23082869705532835,0.24044646309043793,0.2500642470609363,0.2596820489663675,0.26944532366047064,0.27924320964532734,0.2890411068015527,0.29883901512879435,0.3086369346266998,0.3184348652949166,0.3282328071330928,0.3380307601408752,0.34782872431791223,0.35762669966385097,0.3674246861783392,0.37722268386102453,0.3870206927115549,0.3968187127295773,0.4066167439147402,0.41641478626669043,0.4262128397850762,0.43601090446954494,0.4458089803197445,0.4556207644301686,0.4655255376880476,0.4754303171670143,0.4853351028668265,0.495239894787243,0.5051446929280214,0.5150494972889206,0.5249543078696984,0.5348591246701135,0.5447639476899241,0.5546687769288884,0.5645736123867646,0.5744784540633113,0.5843833019582868,0.5942881560714491,0.6041930164025571,0.6140978829513686,0.6240027557176422,0.6339076347011362,0.6438125199016089,0.6537174113188188,0.6636223089525242,0.6735272128024835,0.6834321228684552,0.6933370391501973,0.7032419616474687,0.7131468903600274,0.7230518252876321,0.7329567664300409,0.7428617137870126,0.7527666673583053,0.7626716271436775,0.7725765931428877,0.7824815653556941,0.7923865437818555,0.8022915284211303,0.8121965192732769,0.8221015163380535,0.8320065196152189,0.8419115291045315,0.8518165448057499,0.8617215667186322,0.8716265948429371,0.8815449487622077,0.8915059541645768,0.8987834503761751,0.8999210123487801,0.8999892433274909,0.8999899998531962,0.8999900000000001,138
0.004447378158128984,0.007411409076355693,0.0112631468699107,0.01589973680648417,0.021210974791546357,0.027272771094107674,0.03381635556086866,0.040656943805537735,0.04805034380366735,0.05557157757766519,0.06351144305410857,0.0714513488500402,0.08021916041143629,0.08913179093309213,0.098044457991637,0.10708229988119583,0.11639332685534823,0.12570438108313697,0.13501546256401992,0.14432657129745513,0.15363770728290055,0.16316074761656937,0.17275815580043835,0.18235558273509553,0.19195302842006995,0.20155049285489107,0.21114797603908825,0.22074547797219052,0.2303429986537275,0.23994053808322824,0.2495533314949303,0.25933958523565304,0.26912585071643685,0.2789121279369152,0.2886984168967215,0.298484717595489,0.30827103003285117,0.3180573542084415,0.3278436901218934,0.33763003777284006,0.34741639716091527,0.35720276828575204,0.36698915114698416,0.3767755457442448,0.3865619520771679,0.39634837014538626,0.40613479994853385,0.41592124148624365,0.4257076947581496,0.4355510157714614,0.4454498704848752,0.45534873177079477,0.46524759962896645,0.47514647405913707,0.48504535506105356,0.4949442426344625,0.5048431367791103,0.5147420374947441,0.5246409447811105,0.5345398586379562,0.544438779065028,0.5543377060620726,0.5642366396288369,0.5741355797650675,0.584034526470511,0.5939334797449146,0.6038324395880249,0.6137314059995886,0.6236303789793526,0.6335293585270634,0.6434283446424685,0.6533273373253137,0.6632263365753466,0.6731253423923138,0.6830243547759624,0.6929233737260385,0.7028223992422896,0.7127214313244624,0.7226204699723037,0.7325195151855601,0.7424185669639788,0.7523176253073066,0.7622166902152904,0.772115761687677,0.782014839724213,0.7919139243246459,0.8018130154887223,0.8117121132161891,0.8216112175067932,0.8315225426162246,0.8414809369624181,0.85143933452205,0.8613977352949679,0.871356139281019,0.8813145464800511,0.8912729568919115,0.898696965944676,0.8999153909341274,0.8999891740900214,0.8999899998382679,0.8999900000000001,139
0.005643658546738345,0.008658982586169706,0.012512540156288152,0.01724105262088739,0.022820993992053312,0.029159981580159283,0.03609824601302111,0.04342248522088067,0.051316499320124456,0.059372694237956464,0.06785371020462617,0.07633476910619738,0.08516294242582292,0.09412688765924522,0.10309086714261359,0.11205493138161293,0.12139238610213675,0.1307298663988003,0.14006737227109994,0.14940490371853304,0.15874246074059584,0.16812558813086853,0.17773248930387076,0.18733940819029024,0.1969463447896927,0.20655329910164416,0.21616027112571068,0.22576726086145793,0.2353742683084522,0.2449812934662589,0.2545883363344444,0.2642349062008622,0.2740212517577421,0.2838076085621958,0.29359397661388414,0.303380355912469,0.3131667464576112,0.3229531482489726,0.3327395612862143,0.3425259855689979,0.3523124210969846,0.3620988678698358,0.37188532588721296,0.38167179514877747,0.3914582756541908,0.4012447674031144,0.41103127039520937,0.4208177846301375,0.43060431010756006,0.4403908468271384,0.4502378281331767,0.46013314113667025,0.47002846059246683,0.4799237865003296,0.4898191188600222,0.4997144576713077,0.509609802933949,0.5195051546477096,0.5294005128123529,0.5392958774276422,0.5491912484933404,0.5590866260092113,0.5689820099750177,0.5788774003905232,0.5887727972554909,0.5986682005696844,0.6085636103328667,0.6184590265448011,0.6283544492052512,0.6382498783139802,0.6481453138707514,0.658040755875328,0.6679362043274735,0.6778316592269513,0.6877271205735246,0.6976225883669569,0.7075180626070112,0.7174135432934514,0.7273090304260408,0.7372045240045424,0.7471000240287198,0.7569955304983362,0.7668910434131553,0.7767865627729403,0.7866820885774547,0.7965776208264618,0.8064731595197252,0.8163687046570082,0.826264256238074,0.836190518514256,0.8461452123182508,0.8560999094022855,0.8660546097662141,0.8760093134098902,0.8859640203331681,0.895918730535901,0.8995212947127184,0.8999695297306526,0.8999898477774726,0.8999899999850047,0.8999900000000001,140
0.005440784923851125,0.008385514706279434,0.012169931795242644,0.016838092241399955,0.022374021464323324,0.02869174119680508,0.03563530587899111,0.04299153184660391,0.050807206129664204,0.058933703738573734,0.06735201901311995,0.0757982033846729,0.08471496827655467,0.09363176862155846,0.1025486044191479,0.11165840645587052,0.1209628264039533,0.13026727296937263,0.13957174615161316,0.1488762459501602,0.15818077236449818,0.16775168819759323,0.17733723222531989,0.18692279478671517,0.1965083758813307,0.20609397550871816,0.2156795936684297,0.2252652303600166,0.2348508855830312,0.24443655933702457,0.2541211915727476,0.2638949426019697,0.2736687054629254,0.2834424801552624,0.2932162666786281,0.30299006503267023,0.31276387521703614,0.32253769723137365,0.3323115310753302,0.3420853767485533,0.3518592342506908,0.36163310358139,0.37140698474029854,0.3811808777270643,0.39095478254133453,0.4007286991827572,0.41050262765097945,0.4202765679456495,0.4301575874259842,0.4400462376527975,0.44993489470346076,0.4598235585777257,0.4697122292753442,0.47960090679606787,0.4894895911396487,0.4993782823058384,0.5092669802943887,0.5191556851050516,0.5290443967375787,0.5389331151917219,0.5488218404672334,0.5587105725638646,0.5685993114813672,0.5784880572194935,0.5883768097779951,0.5982655691566239,0.6081543353551317,0.6180431083732704,0.627931888210792,0.6378206748674484,0.647709468342991,0.6575982686371722,0.6674870757497439,0.6773758896804577,0.6872647104290658,0.6971535379953195,0.7070423723789717,0.7169312135797737,0.7268200615974775,0.7367089164318349,0.7465977780825981,0.756486646549519,0.7663755218323492,0.7762644039308411,0.7861725669098111,0.7961241572948968,0.8060757511678137,0.816027348528407,0.8259789493765224,0.8359305537120056,0.8458821615347022,0.8558337728444583,0.8657853876411189,0.8757370059245302,0.8856886276945375,0.8956402529509873,0.8994846670377918,0.899967725705644,0.8999898328141257,0.8999899999833758,0.8999900000000001,141
0.005242577508666316,0.008116818641713902,0.011831399781462831,0.016446554386330872,0.021950885058820743,0.028221273910486455,0.035167594133514904,0.04255374420638518,0.05028983620968032,0.05848531445467317,0.06683958650417461,0.07538656839699125,0.08425491596855667,0.09312330020737918,0.10199172111291593,0.1112489891297562,0.12051930013500807,0.12978963881797623,0.13906000517813372,0.14833039921495428,0.157800200997789,0.16736355543803538,0.17692692925440345,0.18649032244643085,0.19605373501365503,0.2056171669556136,0.21518061827184448,0.22474408896188497,0.23430757902527294,0.24401892490268434,0.25377953127156677,0.2635401500762488,0.27330078131636354,0.2830614249915451,0.2928220811014262,0.30258274964564125,0.312343430623823,0.3221041240356057,0.3318648298806225,0.3416255481585071,0.3513862788688931,0.3611470220114141,0.3709077775857034,0.380668545591395,0.3904293260281222,0.40020873429851067,0.4100903859551481,0.4199720448227828,0.4298537109011549,0.43973538419000424,0.4496170646890712,0.45949875239809546,0.46938044731681705,0.4792621494449762,0.48914385878231287,0.499025575328567,0.5089072990834786,0.5187890300467878,0.5286707682182348,0.5385525135975594,0.548434266184502,0.5583160259788023,0.5681977929802006,0.5780795671884369,0.5879613486032513,0.597843137224384,0.607724933051575,0.6176067360845642,0.6274885463230923,0.6373703637668986,0.6472521884157239,0.657134020269308,0.667015859327391,0.6768977055897133,0.686779559056015,0.696661419726036,0.7065432875995168,0.7164251626761973,0.7263070449558177,0.7361889344381182,0.7461213507891976,0.7560696703198568,0.7660179935560197,0.7759663204975241,0.7859146511442067,0.7958629854959047,0.8058113235524559,0.8157596653136967,0.8257080107794652,0.8356563599495979,0.8456047128239327,0.8555530694023061,0.865501429684556,0.8754497936705193,0.8853981613600336,0.8953465327529357,0.8994456278746179,0.899965782878525,0.8999898165333667,0.8999899999815856,0.8999900000000001,142
0.005049079190728417,0.007853015920833886,0.011497155092618686,0.01611209487400425,0.0215834911163202,0.02775733258158658,0.03469542814253865,0.04210935890053134,0.04976466916688531,0.058027680424842465,0.0663165887130031,0.07496416302680904,0.08378282634232051,0.09260152754950722,0.1015914966155751,0.11082658814133434,0.12006170842421927,0.12929685746369224,0.13853203525921493,0.14788026644996616,0.15742060340803443,0.1669609606062412,0.17650133804410983,0.18604173572116398,0.195582153636927,0.2051225917909224,0.2146630501826739,0.22420352881170463,0.23392943524129164,0.24367633344070272,0.2534232447000239,0.26317016901887513,0.27291710639687516,0.2826640568336437,0.29241102032879973,0.3021579968819629,0.3119049864927521,0.3216519891607873,0.3313990048856874,0.34114603366707186,0.35089307550456017,0.3606401303977716,0.3703871983463253,0.38016345867296975,0.3900377794841574,0.39991210790887904,0.409786443946863,0.4196607875978367,0.42953513886152844,0.4394094977376662,0.4492838642259775,0.4591582383261906,0.4690326200380335,0.4789070093612339,0.48878140629551997,0.49865581084061955,0.5085302229962606,0.5184046427621712,0.528279070138079,0.5381535051237125,0.5480279477187994,0.5579023979230678,0.5677768557362455,0.5776513211580607,0.5875257941882415,0.5974002748265157,0.6072747630726113,0.6171492589262566,0.6270237623871794,0.6368982734551079,0.6467727921297699,0.6566473184108935,0.6665218522982072,0.6763963937914387,0.686270942890316,0.6961454995945674,0.7060837497592696,0.7160286210076867,0.7259734961896068,0.7359183753048586,0.7458632583532703,0.7558081453346703,0.7657530362488872,0.7756979310957492,0.7856428298750853,0.7955877325867236,0.8055326392304926,0.8154775498062208,0.8254224643137368,0.8353673827528688,0.8453123051234458,0.8552572314252961,0.8652021616582478,0.8751470958221302,0.8850920339167712,0.8950369759419995,0.8994040507327468,0.8999636921928517,0.8999897988329489,0.8999899999796191,0.8999900000000001,143
0.004860322461772329,0.007594215375000157,0.011176454599452296,0.015778415918102084,0.02121491822061343,0.02737627676113369,0.034219129787751185,0.04165862125038046,0.04933876825991983,0.05756096801360577,0.06578321576138334,0.07453103674932178,0.08329875468723053,0.09206651175027915,0.10119231344774018,0.11039112481426835,0.11958996603456433,0.1287888371080797,0.13799418373590083,0.1475106626967846,0.1570271627831461,0.1665436839944949,0.17606022633034032,0.1855767897901919,0.19509337437355895,0.2046099800799509,0.21412660690887753,0.22385410865812438,0.23358672195954014,0.24331934896513796,0.25305198967452286,0.26278464408729985,0.2725173122030736,0.28224999402144935,0.2919826895420316,0.3017153987644258,0.3114481216882365,0.32118085831306875,0.3309136086385277,0.340646372664218,0.35037915038974493,0.3601347650657136,0.3700014053733617,0.37986805371300475,0.38973471008435834,0.39960137448713784,0.40946804692105887,0.41933472738583694,0.42920141588118765,0.43906811240682647,0.4489348169624691,0.45880152954783093,0.4686682501626275,0.4785349788065744,0.4884017154793873,0.4982684601807819,0.5081352129104735,0.5180019736681778,0.5278687424536102,0.5377355192664867,0.5476023041065229,0.5574690969734339,0.567335897866936,0.5772027067867441,0.5870695237325745,0.5969363487041424,0.6068031817011637,0.6166700227233538,0.6265368717704287,0.6364037288421037,0.6462705939380947,0.6561374670581172,0.6660614325603831,0.676002671264938,0.6859439141416178,0.6958851611902419,0.7058264124106297,0.7157676678026006,0.7257089273659741,0.7356501911005694,0.745591459006206,0.7555327310827035,0.765474007329881,0.7754152877475579,0.7853565723355537,0.7952978610936876,0.8052391540217798,0.815180451119649,0.8251217523871146,0.8350630578239965,0.8450043674301138,0.8549456812052864,0.864886999149333,0.8748283212620735,0.8847696475433277,0.8947109779929148,0.8993598044576199,0.8999614441153369,0.8999897796037869,0.8999899999774617,0.8999900000000001,144
0.00467632979932657,0.0073405133591812055,0.01089712882954344,0.01544576640182034,0.020845441048885124,0.026992175533183907,0.03373902473926958,0.041201784750911616,0.04893108892806293,0.05708535557762762,0.06537177352290482,0.07408725192448222,0.08280277069300404,0.09161968954705794,0.10078109593667345,0.10994253329424489,0.1191040016192128,0.12826550091101827,0.13763607850626014,0.1471278689388157,0.15661968140272803,0.16611151589749276,0.1756033724226052,0.18509525097756105,0.19458715156185558,0.2040790741749841,0.21379438792366767,0.22351212655765273,0.23322987956034322,0.24294764693132925,0.2526654286702013,0.26238322477654996,0.27210103524996515,0.28181886009003765,0.29153669929635734,0.3012545528685152,0.31097242080610105,0.3206903031087057,0.33040819977591934,0.3401261108073324,0.3499829835633236,0.35984159157211076,0.36970020804725606,0.3795588329884621,0.38941746639543173,0.3992761082678677,0.40913475860547316,0.41899341740795026,0.4288520846750026,0.4387107604063328,0.4485694446016436,0.458428137260638,0.46828683838301877,0.4781455479684887,0.488004266016751,0.4978629925275086,0.5077217275004638,0.5175804709353201,0.5274392228317801,0.5372979831895468,0.5471567520083235,0.5570155292878125,0.5668743150277171,0.5767331092277401,0.5865919118875846,0.5964507230069536,0.6063095425855498,0.6161683706230764,0.6260561691936677,0.6359935841414379,0.6459310035108736,0.6558684273017846,0.6658058555139813,0.6757432881472738,0.6856807252014718,0.6956181666763852,0.7055556125718242,0.715493062887599,0.725430517623519,0.7353679767793949,0.7453054403550361,0.755242908350253,0.7651803807648557,0.7751178575986543,0.7850553388514583,0.7949928245230783,0.804930314613324,0.8148678091220057,0.8248053080489334,0.8347428113939174,0.8446803191567671,0.8546178313372933,0.864555347935306,0.8744928689506146,0.88443039438303,0.894367924232362,0.8993127531592493,0.8999590286176098,0.8999897587295789,0.8999899999750951,0.8999900000000001,145
0.004497114066745148,0.007091994005906224,0.010620417394252249,0.015114389264859765,0.020475332264393076,0.026605291899395422,0.03333294673380327,0.04073911051043748,0.048515943730369146,0.05660103310588424,0.06497085069476322,0.07363288372422137,0.08229495836836445,0.09123486267039836,0.10035779566542596,0.1094807607582231,0.11860375794822027,0.12779925216484883,0.13726546895137676,0.14673170869636015,0.15619797139928057,0.16566425705961962,0.17513056567685892,0.18459689725048015,0.1940632517799648,0.20375177206152417,0.21345403341755975,0.2231563098271404,0.23285860128984184,0.2425609078052396,0.25226322937290924,0.2619655659924267,0.27166791766336723,0.2813702843853071,0.29107266615782124,0.3007750629804859,0.3104774748528762,0.32017990177456845,0.3299843174238355,0.33983451421949934,0.34968471993263156,0.35953493456292146,0.369385158110059,0.3792353905737342,0.3890856319536368,0.3989358822494567,0.40878614146088377,0.4186364095876076,0.4284866866293185,0.43833697258570614,0.4481872674564603,0.4580375712412711,0.46788788393982816,0.4777382055518216,0.48758853607694136,0.49743887551487725,0.5072892238653193,0.5171395811279571,0.5269899473024808,0.5368403223885806,0.5466907063859461,0.5565410992942673,0.5663915011132343,0.576241911842537,0.5860923314818655,0.5960032264009547,0.6059366239971139,0.6158700262754926,0.6258034332358907,0.635736844878109,0.6456702612019475,0.6556036822072064,0.6655371078936865,0.6754705382611874,0.6854039733095098,0.6953374130384541,0.7052708574478203,0.7152043065374091,0.7251377603070204,0.7350712187564546,0.7450046818855123,0.754938149693994,0.7648716221816992,0.7748050993484289,0.7847385811939833,0.7946720677181631,0.8046055589207682,0.8145390548015989,0.8244725553604559,0.8344060605971396,0.8443395705114504,0.8542730851031884,0.8642066043721542,0.8741401283181481,0.8840736569409707,0.8940071902404221,0.8992627561443061,0.8999564351576267,0.8999897360864095,0.8999899999725021,0.8999900000000001,146
0.004322678926864207,0.006891899337361215,0.010639251543702877,0.015215343565345096,0.020514792719175938,0.02638925328542089,0.03298802671429464,0.04027086667947603,0.048093505163717035,0.05610820183534304,0.06456066700184843,0.0731680200309081,0.08177541592756962,0.09083901830521278,0.0999223763292191,0.10900576759613365,0.11808919210537742,0.12744240676726193,0.136882198993943,0.14632201512602255,0.1557618551629684,0.16520171910424838,0.17464160694933045,0.1840815186976826,0.19372781577035053,0.20341398461788823,0.21310016922416647,0.22278636958874587,0.23247258571118737,0.24215881759105168,0.25184506522789946,0.2615313286212919,0.2712176077707894,0.2809039026759532,0.2905902133363438,0.30027653975152224,0.31000729446395653,0.31984869850742215,0.32969011193617986,0.339531534749906,0.3493729669482775,0.3592144085309705,0.36905585949766173,0.3788973198480279,0.38873878958174557,0.39858026869849095,0.4084217571979413,0.4182632550797724,0.42810476234366157,0.437946278989285,0.44778780501631954,0.4576293404244417,0.46747088521332814,0.4773124393826553,0.48715400293210015,0.4969955758613394,0.5068371581700493,0.5166787498579066,0.526520350924588,0.5363619613697705,0.5462035811931305,0.5560452103943447,0.5659627413839259,0.5758919167229417,0.5858210970162157,0.5957502822635382,0.6056794724646998,0.6156086676194904,0.6255378677277003,0.6354670727891196,0.6453962828035391,0.6553254977707484,0.6652547176905385,0.675183942562699,0.6851131723870205,0.6950424071632932,0.7049716468913076,0.7149008915708538,0.7248301412017225,0.7347593957837034,0.7446886553165875,0.7546179198001646,0.764547189234225,0.7744764636185593,0.7844057429529577,0.7943350272372107,0.8042643164711089,0.814193610654442,0.8241229097870006,0.8340522138685756,0.8439815228989568,0.8539108368779348,0.8638401558052998,0.8737694796808426,0.883698808504353,0.8936281422756219,0.8992096678518053,0.8999536526607382,0.8999897115423353,0.8999899999696626,0.8999900000000001,147
0.004153019266593089,0.007087612920192998,0.010903798982435375,0.015543298794269717,0.020893930720634953,0.026865127466671294,0.03350463057661583,0.04045502777749406,0.04781171658649766,0.055607073843740834,0.06414131109422755,0.07269276130769,0.08138948970800142,0.09043213459070308,0.09947481387647983,0.10851752756474356,0.11766117758377265,0.12707363731122373,0.13648612191152204,0.145898631384122,0.155311165728478,0.1647237249440443,0.17413630903027533,0.18372412871549812,0.19339357744606928,0.20306304266094433,0.21273252435966905,0.2224020225417893,0.23207153720685095,0.24174106835439968,0.25141061598398146,0.2610801800951424,0.27074976068742795,0.2804193577603844,0.2900889713135571,0.29988610598663196,0.3097183349445696,0.3195505737722378,0.3293828224693001,0.339215081035419,0.3490473494702578,0.3588796277734792,0.36871191594474667,0.3785442139837228,0.3883765218900711,0.398208839663454,0.4080411673035352,0.417873504809977,0.42770585218244306,0.4375382094205963,0.44737057652409973,0.4572029534926164,0.4670353403258094,0.4768677370233418,0.48670014358487673,0.49653256001007756,0.5063649862986067,0.5161974224501281,0.526029868464304,0.5359361656192426,0.545860906555087,0.5557856527290024,0.5657104041407688,0.5756351607901657,0.5855599226769733,0.5954846898009718,0.6054094621619405,0.6153342397596597,0.6252590225939094,0.635183810664469,0.645108603971119,0.6550334025136391,0.6649582062918092,0.6748830153054093,0.6848078295542196,0.6947326490380197,0.7046574737565897,0.7145823037097097,0.7245071388971595,0.734431979318719,0.7443568249741686,0.7542816758632879,0.764206531985857,0.7741313933416561,0.7840562599304648,0.7939811317520636,0.8039060088062323,0.813830891092751,0.8237557786113995,0.8336806713619582,0.843605569344207,0.8535304725579258,0.8634553810028949,0.8733802946788943,0.8833052135857039,0.8932301377231042,0.8991533377925761,0.8999506695004261,0.8999896849569569,0.8999899999665557,0.8999900000000001,148
0.0042759958368793205,0.007284317860675543,0.011168225483503672,0.015869292966443946,0.021268707821345205,0.027347007557562038,0.03401243932757554,0.04096645811531428,0.048416145248780545,0.056040639313203064,0.06404752369647473,0.0722072204414413,0.08101334077292002,0.09001420091046149,0.09901509662418564,0.10801602791349588,0.11730855761185746,0.12669281620626993,0.13607710065998146,0.14546141097243315,0.15484574714306598,0.16423010917132094,0.1737423746907128,0.18339446358087433,0.19304656970125644,0.20269869305138993,0.2123508336308056,0.2220029914390343,0.23165516647560672,0.24130735874005377,0.2509595682319061,0.2606117949506949,0.2702640388959506,0.27994878333892337,0.28977142498099684,0.29959407699473906,0.3094167393797991,0.319239412135826,0.3290620952624693,0.33888478875937794,0.3487074926262011,0.35853020686258796,0.36835293146818776,0.3781756664426497,0.3879984117856231,0.39782116749675683,0.40764393357570056,0.4174667100221031,0.427289496835614,0.4371122940158823,0.44693510156255745,0.45675791947528865,0.46658074775372493,0.4764035863975156,0.48622643540631033,0.49604929477975807,0.5059250320987887,0.51584511914811,0.5257652117313745,0.5356853098483509,0.5456054134988091,0.5555255226825175,0.5654456373992461,0.5753657576487637,0.5852858834308396,0.5952060147452434,0.6051261515917438,0.6150462939701105,0.6249664418801124,0.634886595321519,0.6448067542940996,0.6547269187976235,0.6646470888318597,0.6745672643965779,0.6844874454915472,0.694407632116537,0.7043278242713166,0.7142480219556551,0.7241682251693219,0.7340884339120866,0.7440086481837183,0.7539288679839865,0.7638490933126605,0.7737693241695095,0.7836895605543029,0.7936098024668101,0.8035300499068009,0.8134503028740442,0.8233705613683092,0.8332908253893659,0.8432110949369833,0.8531313700109312,0.8630516506109783,0.8729719367368945,0.8828922283884493,0.892812525565412,0.8990936104926972,0.8999474734787131,0.8999896561809666,0.8999899999631582,0.8999900000000001,149
0.005429534389651894,0.008422827915471415,0.012286697312477765,0.01706303354756572,0.022726800074685555,0.029176158740724434,0.036234682513139854,0.0436683126953812,0.05160701972661384,0.05975126761649502,0.0682863609678759,0.07682149766742094,0.08568763792389181,0.09470680850506248,0.10372601312529156,0.11274525178401604,0.12203579437895808,0.13142275986648166,0.1408097502570142,0.1501967655500317,0.1595838057450094,0.16897087084142326,0.17846089044211924,0.18810717182644013,0.19775347001768112,0.20739978501540135,0.21704611681916008,0.22669246542851607,0.2363388308430288,0.245985213062257,0.2556316120857601,0.265278027913097,0.274924460543827,0.2846135064408363,0.29442764962623785,0.3042418031465029,0.314055967001298,0.32387014119029023,0.33368432571314627,0.343498520569533,0.3533127257591174,0.36312694128156614,0.37294116713654607,0.3827554033237245,0.39256964984276776,0.4023839066933431,0.4121981738751171,0.4220124513877571,0.4318267392309294,0.4416410374043015,0.45145534590754,0.46126966474031184,0.4710839939022841,0.48089833339312354,0.4907126832124972,0.5005857155776794,0.5104982938360172,0.520410877793756,0.5303234674506716,0.5402360628065402,0.5501486638611383,0.5600612706142413,0.5699738830656256,0.5798865012150672,0.5897991250623421,0.5997117546072264,0.6096243898494963,0.6195370307889279,0.6294496774252971,0.63936232975838,0.6492749877879529,0.6591876515137914,0.6691003209356725,0.6790129960533718,0.6889256768666656,0.6988383633753296,0.7087510555791404,0.7186637534778739,0.7285764570713064,0.7384891663592141,0.7484018813413729,0.758314602017559,0.7682273283875489,0.7781400604511184,0.7880527982080439,0.7979655416581015,0.8078782908010674,0.8177910456367179,0.8277038061648287,0.8376165723851768,0.8475293442975381,0.8574421219016889,0.8673549051974052,0.877267694184463,0.8871804888626389,0.896753433776308,0.8996631759572545,0.89997826853073,0.8999899363084971,0.899989999996568,0.8999900000000001,150
0.005237333849751363,0.008161552363475308,0.011957309600328828,0.016722124477334455,0.022342113727843574,0.028724259666112043,0.035789894003823014,0.043257489637387084,0.0511215163804377,0.059337598291999805,0.06781360781298508,0.07629669674163399,0.08527210127618678,0.09424754102894418,0.10322301599933528,0.11228849406660374,0.12164541318607004,0.1310023582106313,0.14035932913975002,0.14971632597288953,0.15907334870951229,0.1684834989591322,0.1781108499870662,0.18773821859234144,0.19736560477450232,0.20699300853309338,0.2166204298676594,0.2262478687777445,0.23587532526289373,0.24550279932265107,0.2551302909565614,0.2647578001641693,0.2744970058500932,0.2843003478672008,0.29410370075081854,0.3039070645005999,0.31371043911619756,0.3235138245972653,0.333317220943456,0.34312062815442285,0.3529240462298192,0.36272747516929793,0.37253091497251245,0.38233436563911616,0.39213782716876194,0.4019412995611033,0.4117447828157933,0.42154827693248537,0.43135178191083234,0.44115529775048795,0.4509588244511052,0.46076236201233745,0.4705872446705157,0.4804943239044807,0.4904014091634647,0.5003085004472327,0.5102155977555498,0.5201227010881814,0.5300298104448923,0.539936925825448,0.5498440472296137,0.5597511746571544,0.5696583081078355,0.579565447581422,0.5894725930776794,0.5993797445963727,0.6092869021372673,0.6191940657001282,0.6291012352847208,0.6390084108908105,0.6489155925181621,0.6588227801665413,0.6687299738357131,0.678637173525443,0.688544379235496,0.6984515909656376,0.7083588087156332,0.7182660324852477,0.7281732622742466,0.7380804980823952,0.7479877399094588,0.7578949877552026,0.7678022416193925,0.7777095015017929,0.7876167674021697,0.797524039320288,0.8074313172559137,0.8173386012088113,0.8272458911787471,0.8371531871654855,0.8470604891687923,0.8569677971884332,0.866875111224173,0.8767824312757774,0.8866897573430118,0.8965345382191272,0.8996378682651126,0.8999772423711632,0.8999899300865531,0.8999899999961971,0.8999900000000001,151
0.00504954423818782,0.00790482249217797,0.01163500446007186,0.016398350869234385,0.021988927448473736,0.028273407338004874,0.035340497541148194,0.04284012978612818,0.050628287861020874,0.05891505027511729,0.06733070772909701,0.07591484777477235,0.0848453387870883,0.09377586620861016,0.10270643003875946,0.1119163983906182,0.12124231824047856,0.1305682650162807,0.13989423871747453,0.14922023934351109,0.1585462668938402,0.1681397494942297,0.17774746591085,0.18735520069574382,0.19696295384844087,0.2065707253684711,0.2161785152553648,0.22578632350865135,0.23539415012786125,0.2450019951125239,0.2546098584621696,0.26438936413842684,0.27418143255954996,0.2839735123972704,0.2937656036512269,0.3035577063210593,0.31334982040640635,0.32314194590690787,0.33293408282220266,0.3427262311519303,0.35251839089573,0.3623105620532411,0.3721027446241028,0.38189493860795454,0.3916871440044356,0.40147936081318536,0.411271589033843,0.421063828666048,0.4308560797094395,0.44064834216365717,0.4505110010564569,0.4604123157056773,0.4703136367189169,0.48021496409592995,0.4901162978364701,0.5000176379402914,0.5099189844071481,0.5198203372367941,0.5297216964289831,0.5396230619834695,0.5495244339000073,0.5594258121783503,0.5693271968182528,0.5792285878194686,0.5891299851817519,0.5990313889048567,0.608932798988537,0.618834215432547,0.6287356382366406,0.638637067400572,0.6485385029240954,0.6584399448069644,0.6683413930489337,0.6782428476497571,0.6881443086091887,0.6980457759269827,0.7079472496028931,0.7178487296366742,0.72775021602808,0.7376517087768647,0.7475532078827823,0.7574547133455871,0.767356225165033,0.7772577433408747,0.7871592678728655,0.7970607987607604,0.8069623360043132,0.8168638796032782,0.8267654295574094,0.8366669858664614,0.8465685485301878,0.8564701175483433,0.8664267193232423,0.8763856928533942,0.8863446694995962,0.8963036492617018,0.8996108929616753,0.8999761372010071,0.8999899233164603,0.8999899999957894,0.8999900000000001,152
0.004866197365865341,0.007652742130025675,0.011360860364379666,0.01607505258158813,0.02163430034851302,0.027910412506231372,0.03488677461735737,0.04241643657163126,0.05012973845989087,0.0584837459628495,0.06683780059066118,0.075522967489501,0.08440736498947468,0.09329180010101172,0.10223855697828935,0.11153246314952714,0.12082639728684001,0.13012035938966646,0.1394143494574443,0.1487083674896123,0.1581958261979179,0.1677831550502347,0.17737050308308347,0.18695787029597952,0.19654525668843809,0.20613266225997434,0.21572008701010398,0.22530753093834177,0.23489499404420366,0.24451138496786767,0.2542916832582931,0.2640719935344007,0.27385231579581504,0.28363265004216176,0.29341299627306533,0.30319335448815155,0.31297372468704504,0.32275410686937134,0.3325345010347554,0.3423149071828223,0.3520953253131975,0.3618757554255059,0.3716561975193727,0.38143665159442325,0.3912171176502826,0.40099759568657617,0.4107780857029287,0.42055858769896604,0.4304456477880282,0.44034091759425836,0.4502361941174088,0.46013147735722215,0.47002676731344084,0.4799220639858071,0.48981736737406373,0.49971267747795317,0.5096079942972178,0.5195033178316003,0.5293986480808431,0.5392939850446888,0.54918932872288,0.559084679115159,0.5689800362212685,0.578875400040951,0.5887707705739491,0.5986661478200054,0.6085615317788624,0.6184569224502626,0.6283523198339489,0.6382477239296636,0.6481431347371495,0.6580385522561486,0.6679339764864044,0.677829407427659,0.6877248450796551,0.6976202894421355,0.7075157405148423,0.7174111982975188,0.7273066627899074,0.7372021339917506,0.7470976119027911,0.7569930965227717,0.7668885878514351,0.7767840858885238,0.7866795906337803,0.7965751020869478,0.8064706202477686,0.8164101051949435,0.8263663662688631,0.8363226306495901,0.8462788983369698,0.8562351693308478,0.8661914436310689,0.8761477212374789,0.8861040021499226,0.8960602863682459,0.899582161010726,0.8999749477997834,0.8999899159552684,0.8999899999953417,0.8999900000000001,153
0.004687316136200437,0.007405404070786437,0.011088834225515445,0.015752459768757943,0.02127848117957784,0.02754418518338561,0.03442901116270412,0.04198662146822134,0.049752647014968884,0.058043818720358825,0.06633503880695422,0.07512107995588056,0.08395820677971874,0.09279537242774073,0.10187566974513743,0.11113659491402617,0.12039754910669988,0.1296585323225852,0.138919544561108,0.14828109308665482,0.15784728662447375,0.16741350017581133,0.1769797337401683,0.1865459873170454,0.19611226090594314,0.20567855450636213,0.21524486811780352,0.22481120173976743,0.2344370724778109,0.2442051154404682,0.25397317097631855,0.26374123908497304,0.2735093197660421,0.28327741301913667,0.29304551884386726,0.3028136372398451,0.31258176820668043,0.3223499117439846,0.3321180678513681,0.3418862365284417,0.3516544177748164,0.36142261159010286,0.3711908179739119,0.3809590369258546,0.39072726844554156,0.4005035602381041,0.41039248877705925,0.4202814244002927,0.4301703671075357,0.44005931689851857,0.4499482737729721,0.4598372377306269,0.46972620877121396,0.4796151868944634,0.4895041721001066,0.4993931643878738,0.5092821637574956,0.5191711702087031,0.5290601837412265,0.5389492043547972,0.5488382320491455,0.5587272668240024,0.5686163086790983,0.5785053576141641,0.588394413628931,0.598283476723129,0.6081725468964893,0.6180616241487425,0.6279507084796196,0.6378397998888514,0.6477288983761682,0.6576180039413013,0.6675071165839817,0.6773962363039396,0.6872853631009062,0.6971744969746123,0.7070636379247885,0.7169527859511661,0.7268419410534757,0.7367311032314476,0.7466202724848136,0.7565094488133038,0.7664094471610564,0.7763628501172273,0.7863162565799704,0.7962696665491227,0.8062230800245213,0.8161764970060029,0.8261299174934053,0.836083341486565,0.8460367689853197,0.8559901999895058,0.865943634498961,0.8758970725135221,0.8858505140330261,0.8958039590573106,0.8995515799026436,0.8999736686631499,0.8999899079570916,0.8999899999948503,0.8999900000000001,154
0.004512914878059451,0.007162890269216238,0.01081910006343298,0.015430797925365891,0.020921717743875787,0.027174957190934157,0.03399716253900703,0.04155090355814968,0.04936828787089419,0.05759541264428664,0.06592057725437339,0.07470922032096726,0.08349790343410354,0.09228662659318486,0.10150176769189179,0.11072871068890616,0.11995568378490477,0.12918268697930269,0.13840972027151432,0.14794191715826255,0.15748623654600413,0.16703057680029051,0.17657493792060788,0.1861193199064424,0.1956637227572799,0.20520814647260655,0.2147525910519088,0.22437558416098846,0.2341308632278534,0.24388615547435433,0.2536414609000873,0.26339677950464885,0.2731521112876347,0.2829074562486418,0.2926628143872653,0.30241818570310247,0.31217357019574876,0.3219289678648009,0.33168437870985507,0.3414398027305074,0.35119523992635415,0.36095069029699167,0.370706153842016,0.38047060191872334,0.3903528973964217,0.4002352003399676,0.4101175107490803,0.4199998286234776,0.4298821539628786,0.4397644867670015,0.4496468270355649,0.4595291747682877,0.469411529964888,0.47929389262508465,0.4891762627485962,0.4990586403351412,0.5089410253844382,0.5188234178962059,0.5287058178701627,0.5385882253060276,0.5484706402035188,0.5583530625623552,0.5682354923822555,0.578117929662938,0.5880003744041216,0.5978828266055248,0.6077652862668665,0.6176477533878652,0.6275302279682395,0.637412710007708,0.64729519950599,0.6571776964628031,0.6670602008778671,0.6769427127509001,0.6868252320816208,0.6967077588697483,0.7065902931150012,0.7164728348170977,0.7263769094036658,0.7363273066110337,0.7462777075338435,0.7562281121719239,0.7661785205251036,0.7761289325932109,0.7860793483760744,0.7960297678735228,0.8059801910853843,0.8159306180114883,0.8258810486516625,0.8358314830057361,0.8457819210735374,0.8557323628548954,0.8656828083496381,0.8756332575575944,0.8855837104785931,0.8955341671124628,0.8995190535852785,0.8999722939912059,0.899989899272939,0.8999899999943111,0.8999900000000001,155
0.004342999691161253,0.006925272063444107,0.010551824648654923,0.015110287509601208,0.020564256406266662,0.02680296293181389,0.033636007389105535,0.04110950908246673,0.04897679352210478,0.05713868230336894,0.06554840427706862,0.07428743479971898,0.0830265065986695,0.09192486208170743,0.10111678451448172,0.11030873813885231,0.11950072295422269,0.12869273895999683,0.1380691573106585,0.14759081134527585,0.15711248712030962,0.16663418463523122,0.1761559038895123,0.18567764488262448,0.1951994076140392,0.20472119208322787,0.21432818464924347,0.22407017940798496,0.23381218797186046,0.24355421034045144,0.2532962465133393,0.2630382964901058,0.27278036027033203,0.2825224378535999,0.2922645292394902,0.3020066344275852,0.31174875341746566,0.32149088620871363,0.3312330328009104,0.34097519319363745,0.3507173673864763,0.3604595553790086,0.37032831754823015,0.3802036800926647,0.39007905049896313,0.3999544287668312,0.4098298148959755,0.41970520888610147,0.42958061073691595,0.43945602044812465,0.4493314380194337,0.4592068634505495,0.46908229674117796,0.4789577378910253,0.48883318689979777,0.4987086437672014,0.5085841084929424,0.5184595810767271,0.5283350615182614,0.5382105498172516,0.5480860459734042,0.5579615499864249,0.5678370618560203,0.5777125815818965,0.5875881091637598,0.5974636446013162,0.6073391878942723,0.6172147390423339,0.6270902980452076,0.6369658649025995,0.6468414396142159,0.656717022179763,0.6665926125989472,0.6764682108714749,0.6863576451366389,0.6963048798894302,0.706252118576062,0.7161993611963541,0.7261466077501264,0.7360938582371986,0.7460411126573901,0.7559883710105213,0.7659356332964112,0.7758828995148802,0.7858301696657477,0.7957774437488337,0.8057247217639578,0.8156720037109401,0.8256192895896001,0.8355665793997572,0.845513873141232,0.855461170813844,0.865408472417413,0.8753557779517587,0.8853030874167013,0.89525040081206,0.8994844823964234,0.8999708176765097,0.899989889850538,0.8999899999937202,0.8999900000000001,156
0.004177568801757431,0.006785699388301425,0.010566821461958253,0.015208743972167482,0.020597828302092898,0.026572842944072493,0.03327039826796019,0.040662670980750645,0.0485783051984094,0.056673792457418964,0.06516752354485816,0.07385578064237631,0.08254408025276944,0.0915647442436147,0.1007206638687663,0.10987661579364807,0.1190326000176528,0.12823116995196088,0.13772937640412725,0.14722760549068753,0.1567258572110988,0.1662241315648181,0.1757224285513026,0.1852207481700094,0.19471909042039548,0.20429618852186537,0.2140243668428891,0.22375255961370305,0.23348076683387378,0.24320898850296774,0.2529372246205515,0.2626654751861918,0.27239374019945484,0.28212201965990746,0.29185031356711594,0.30157862192064716,0.3113069447200673,0.3210352819649433,0.3307636336548416,0.34049199978932876,0.350320264635353,0.360188369781617,0.37005648320104645,0.379924604893334,0.3897927348581736,0.39966087309525805,0.40952901960428123,0.4193971743849361,0.42926533743691636,0.4391335087599154,0.4490016883536265,0.4588698762177432,0.46873807235195875,0.47860627675596673,0.48847448942946053,0.4983427103721338,0.5082109395836795,0.5180791770637914,0.5279474228121629,0.5378156768284875,0.5476839391124589,0.5575522096637702,0.567420488482115,0.577288775567187,0.5871570709186795,0.5970253745362861,0.6068936864197003,0.6167620065686155,0.6266303349827255,0.6364986716617234,0.6463670166053033,0.6562970597811069,0.6662409736607049,0.6761848917021503,0.6861288139052536,0.6960727402698257,0.7060166707956768,0.7159606054826175,0.7259045443304589,0.7358484873390112,0.7457924345080852,0.7557363858374916,0.765680341327041,0.7756243009765439,0.7855682647858113,0.7955122327546535,0.8054562048828816,0.8154001811703058,0.8253441616167372,0.8352881462219862,0.8452321349858637,0.8551761279081804,0.8651201249887468,0.8750641262273736,0.8850081316238717,0.8949521411780523,0.8994477629980265,0.8999692332918083,0.8999898796341449,0.8999899999930734,0.8999900000000001,157
0.0040329285836460255,0.006973999101212533,0.010822489078131159,0.015526143547051383,0.02096426682113737,0.026970711332447557,0.033714880862745905,0.04077571482902925,0.048190722259186,0.056200917755798135,0.06477799526565761,0.07341432607863714,0.08207559242368626,0.09119445926960827,0.10031335953937584,0.1094322932323713,0.11855126034797712,0.12790413418765584,0.13737812382587594,0.14685213701174366,0.1563261737447017,0.1658002340241928,0.17527431784965966,0.18474842522054521,0.19428096001436057,0.20399477819521877,0.21370861148976256,0.22342245989754328,0.23313632341811255,0.24285020205102165,0.2525640957958219,0.26227800465206524,0.27199192861930255,0.28170586769708583,0.2914198218849661,0.3011337911824952,0.31084777558922433,0.3205617751047052,0.33033032643199234,0.34019084785389514,0.35005137797552294,0.3599119167965556,0.3697724643166737,0.37963302053555764,0.38949358545288776,0.399354159068344,0.4092147413816074,0.4190753323923578,0.42893593210027575,0.43879654050504174,0.448657157606336,0.45851778340383886,0.4683784178972309,0.47823906108619235,0.48809971297040383,0.49796037354954586,0.5078210428232985,0.5176817207913422,0.5275424074533577,0.5374031028090253,0.5472638068580254,0.5571245196000385,0.5669852410347452,0.5768459711618259,0.5867067099809611,0.5965674574918309,0.6064282136941164,0.6163054230147504,0.6262458435376953,0.6361862684607399,0.6461266977836856,0.6560671315063331,0.6660075696284845,0.67594801214994,0.6858884590705016,0.69582891038997,0.7057693661081463,0.715709826224832,0.7256502907398286,0.7355907596529367,0.7455312329639577,0.7554717106726931,0.7654121927789438,0.7753526792825114,0.7852931701831968,0.7952336654808015,0.8051741651751267,0.8151146692659738,0.8250551777531435,0.834995690636438,0.8449362079156579,0.8548767295906049,0.8648172556610796,0.874757786126884,0.8846983209878193,0.8946388602436867,0.8994087883122808,0.8999675340774868,0.8999898685643541,0.899989999992365,0.8999900000000001,158
0.004157486496403864,0.007163324155834774,0.01107813641431965,0.015841764444016054,0.021326627431428914,0.02742148375434681,0.03420395225715901,0.04126520194755677,0.04876921738378075,0.056488446383078234,0.06455931260390894,0.07296315023901052,0.08173314795902759,0.09081397449303243,0.09989483558897758,0.10897573124623558,0.11811733561183263,0.12756628300163464,0.13701525487240923,0.14646425122358503,0.1559132720545905,0.16536231736485413,0.17481138715380443,0.1842839126227567,0.19398281554989516,0.20368173427391256,0.21338066879434503,0.22307961911072893,0.23277858522260017,0.2424775671294953,0.2521765648309503,0.26187557832650166,0.2715746076156853,0.28127365269803795,0.29097271357309523,0.300671790240394,0.3103708826994701,0.3202127658556728,0.3300653770038281,0.3399179972934379,0.34977062672416953,0.35962326529568955,0.36947591300766536,0.37932856985976393,0.3891812358516523,0.39903391098299723,0.4088865952534662,0.41873928866272564,0.42859199121044333,0.4384447028962859,0.44829742371992054,0.4581501536810143,0.46800289277923424,0.47785564101424743,0.4877083983857213,0.4975611648933224,0.5074139405367183,0.5172667253155758,0.5271195192295621,0.5369723222783446,0.5468251344615902,0.5566779557789661,0.5665307862301393,0.5763836258147773,0.5862683879811811,0.5962051451668077,0.6061419070009112,0.6160786734832828,0.6260154446137142,0.6359522203919965,0.6458890008179214,0.6558257858912804,0.6657625756118648,0.6756993699794662,0.6856361689938758,0.6955729726548854,0.705509780962286,0.7154465939158701,0.725383411515428,0.7353202337607517,0.7452570606516328,0.7551938921878626,0.7651307283692329,0.775067569195535,0.7850044146665603,0.7949412647821006,0.8048781195419473,0.8148149789458923,0.8247518429937265,0.834688711685242,0.8446255850202301,0.8545624629984823,0.8644993456197906,0.8744362328839459,0.8843731247907403,0.8943100213399654,0.8993674474597361,0.8999657129287335,0.8999898565778937,0.89998999999159,0.8999900000000001,159
0.005228672572116344,0.008200081669620052,0.012073417471402878,0.016982100070234846,0.022710625147192937,0.029198038759080724,0.03637229464963075,0.04390902937585049,0.051891499922809406,0.06011478517941091,0.06870180494813978,0.07728886838272048,0.08618153502044887,0.09525268888810885,0.10432387650828628,0.11339509788038657,0.12262765598196838,0.1320601415132154,0.14149265123737703,0.15092518515391076,0.16035774326227337,0.1697903255619222,0.17922293205231452,0.1887942218513788,0.1984757427477825,0.20815727955467095,0.2178388322715994,0.22752040089812253,0.237201985433796,0.24688358587817438,0.25656520223081314,0.26624683449126735,0.2759284826590922,0.2856101467338428,0.2952918267150743,0.30498744827675456,0.31482565082328934,0.3246638628443596,0.33450208433963974,0.34434031530880405,0.35417855575152707,0.36401680566748307,0.3738550650563465,0.383693333917792,0.3935316122514937,0.40336990005712636,0.4132081973343641,0.4230465040828816,0.43288482030235315,0.44272314599245327,0.4525614811528567,0.4623998257832377,0.4722381798832705,0.4820765434526299,0.49191491649099056,0.5017532989980265,0.5115916909734126,0.5214300924168233,0.5312685033279329,0.5411069237064163,0.5509453535519477,0.5608716233569214,0.5707985587032735,0.580725499072186,0.5906524444634483,0.6005793948768501,0.6105063503121809,0.6204333107692303,0.6303602762477877,0.6402872467476431,0.6502142222685857,0.6601412028104053,0.6700681883728916,0.6799951789558341,0.6899221745590224,0.6998491751822461,0.7097761808252949,0.7197031914879584,0.7296302071700262,0.7395572278712881,0.7494842535915334,0.7594112843305522,0.7693383200881339,0.7792653608640682,0.7891924066581448,0.7991194574701536,0.8090465132998838,0.8189735741471255,0.8289006400116682,0.8388277108933017,0.8487547867918156,0.8586818677069998,0.868608953638644,0.8785360445865376,0.8884631405504709,0.8974144987937749,0.8997618433012602,0.8999832678454713,0.8999899733122284,0.8999899999992133,0.8999900000000001,160
0.005046186758121282,0.007949910815355551,0.011800874111956433,0.016668264248028294,0.022370656527584715,0.02876096017783708,0.0359440146707382,0.04351654278502641,0.051427666464576624,0.059724126929397714,0.06825534975093346,0.0767866174873762,0.08579524703769012,0.09482574849656049,0.10385628486214832,0.11288685613384994,0.12227210676017321,0.13167725077315784,0.14108241994163062,0.15048761426503574,0.1598928337428163,0.1692980783744163,0.1788020447247887,0.18846676438880225,0.19813150068577612,0.2077962536152504,0.21746102317676574,0.22712580936986193,0.2367906121940796,0.24645543164895872,0.25612026773403973,0.265785120448863,0.27544998979296864,0.2851148757658971,0.2948708098150781,0.30469972910968113,0.31452865836211363,0.32435759757203664,0.3341865467391113,0.3440155058629983,0.35384447494335886,0.36367345397985384,0.3735024429721443,0.3833314419198913,0.3931604508227558,0.4029894696803989,0.41281849849248137,0.4226475372586646,0.4324765859786093,0.44230564465197686,0.45213471327842797,0.46196379185762393,0.4717928803892259,0.48162197887289454,0.4914510873082916,0.5012802056950776,0.5111093340329137,0.5209384723214612,0.5308481670888525,0.5407705591014068,0.5506929564213239,0.560615359048383,0.5705377669823639,0.5804601802230456,0.5903825987702074,0.6003050226236287,0.610227451783089,0.6201498862483676,0.6300723260192438,0.639994771095497,0.6499172214769066,0.6598396771632516,0.6697621381543124,0.6796846044498672,0.6896070760496962,0.6995295529535787,0.7094520351612937,0.7193745226726209,0.7292970154873398,0.7392195136052296,0.7491420170260701,0.7590645257496403,0.76898703977572,0.7789095591040884,0.7888320837345252,0.7987546136668096,0.8086771489007212,0.8185996894360398,0.828522235272544,0.8384447864100143,0.8483673428482298,0.8582899045869696,0.868212471626014,0.8781350439651419,0.8880576216041328,0.8972420623183128,0.8997443189793682,0.8999826828766345,0.8999899707194297,0.8999899999991287,0.8999900000000001,161
0.004867880779933845,0.00770408121474471,0.011533815455224722,0.016354647442968093,0.022029037712723368,0.02841003397936545,0.0355112780015243,0.043117792949758135,0.05095643111587035,0.059325065654373565,0.06779929124208682,0.07640979251796286,0.08539850525521478,0.09438725406717664,0.1033760389532363,0.1125280768728156,0.1219049614093808,0.13128187208382888,0.14065880889558985,0.1500357718440945,0.15941276092877274,0.16883223872327668,0.17847951496144696,0.18812680857518663,0.19777411956402063,0.20742144792747447,0.21706879366507364,0.226716156776343,0.23636353726080844,0.24601093511799477,0.2556583503474277,0.26530578294863233,0.27495323292113416,0.284760960730601,0.29458019025877746,0.30439943024510274,0.3142186806892234,0.3240379415907873,0.3338572129494416,0.3436764947648334,0.3534957870366102,0.36331508976441923,0.37313440294790773,0.38295372658672333,0.392773060680513,0.4025924052289245,0.4124117602316046,0.4222311256882012,0.4320505015983612,0.44186988796173227,0.4516892847779618,0.461508692046697,0.4713281097675854,0.48114753794027415,0.4909669765644112,0.500840639698823,0.5107582634319284,0.5206758927692542,0.5305935277105691,0.5405111682556418,0.5504288144042414,0.5603464661561363,0.5702641235110953,0.5801817864688875,0.5900994550292814,0.6000171291920461,0.6099348089569504,0.6198524943237628,0.6297701852922524,0.6396878818621878,0.6496055840333385,0.6595232918054723,0.6694410051783589,0.6793587241517668,0.6892764487254652,0.6991941788992225,0.709111914672808,0.7190296560459903,0.7289474030185383,0.7388651555902211,0.7487829137608077,0.7587006775300666,0.768618446897767,0.7785362218636778,0.7884540024275678,0.7983717885892058,0.8082895803483612,0.8182073777048026,0.8281251806582992,0.8380429892086197,0.8479608033555334,0.8578786230988088,0.8677964484382154,0.8777142793735214,0.8876321159044969,0.8970601696524875,0.8997256390662254,0.8999820528385312,0.8999899678980773,0.8999899999990354,0.8999900000000001,162
0.004693777487330561,0.0074626819602473665,0.01126860648150374,0.016041462825064315,0.02168599435348767,0.02806046431786907,0.0350743358847289,0.042712955673324934,0.05050170362087046,0.058917698080720976,0.06733373995909338,0.07604544604720435,0.08499130413162781,0.09393719947039446,0.10288313206288427,0.1121783506510165,0.12152609978354774,0.1308738760546009,0.14022167946359287,0.14956951000994148,0.15891736769306353,0.1685157063631056,0.17814490291638438,0.18777411760744875,0.19740335043580892,0.20703260140097512,0.216661870502458,0.22629115773976743,0.23592046311241427,0.24554978661990823,0.25517912826176004,0.2648497037087827,0.27465881507170775,0.28446793741070353,0.29427707072540266,0.3040862150154393,0.313895370280446,0.3237045365200567,0.3335137137339045,0.3433229019216227,0.353132101082845,0.36294131121720424,0.3727505323243342,0.38255976440386824,0.39236900745543957,0.4021782614786819,0.4119875264732282,0.42179680243871226,0.43160608937476724,0.44141538728102675,0.45122469615712424,0.461034016002693,0.47085069642710653,0.48076331921695575,0.49067594792022234,0.500588582536664,0.5105012230660388,0.5204138695081046,0.5303265218626192,0.5402391801293407,0.550151844308027,0.5600645143984362,0.5699771904003257,0.5798898723134542,0.5898025601375791,0.5997152538724586,0.6096279535178505,0.6195406590735129,0.629453370539204,0.6393660879146814,0.6492788111997033,0.6591915403940277,0.6691042754974124,0.6790170165096158,0.6889297634303957,0.6988425162595101,0.7087552749967174,0.7186680396417748,0.7285808101944413,0.7384935866544744,0.7484063690216325,0.7583191572956731,0.7682319514763548,0.7781447515634354,0.7880575575566732,0.7979703694558261,0.8078831872606524,0.81779601097091,0.827708840586357,0.8376216761067518,0.8475345175318524,0.8574473648614166,0.8673602180952031,0.8772730772329693,0.8871859422744741,0.8968684328310037,0.8997057409131196,0.8999813747206664,0.8999899648301154,0.8999899999989336,0.8999900000000001,163
0.004523892040991392,0.007225792474894133,0.011005411332433573,0.015728919929260246,0.021341751952464807,0.027707734674094917,0.03463344387361798,0.042302214174868166,0.05014549248124299,0.05850213071270116,0.06685881761396005,0.07567174560515523,0.08457364872667036,0.0934755902934399,0.10250003064881019,0.11181770657800671,0.1211354106652754,0.13045314291002102,0.1397709033116477,0.14908869186956053,0.15857710389936666,0.16818753709660636,0.1777979892143559,0.18740846025211064,0.19701895020936555,0.20662945908561603,0.21623998688035762,0.22585053359308505,0.23546109922329417,0.24507168377047972,0.2547667556202956,0.2645653309465229,0.2743639177838231,0.2841625161318154,0.2939611259901189,0.3037597473583529,0.3135583802361363,0.3233570246230886,0.3331556805188287,0.34295434792297574,0.3527530268351492,0.362551717254968,0.37235041918205125,0.38214913261601857,0.3919478575564888,0.40174659400308155,0.41154534195541537,0.42134410141311024,0.4311428723757847,0.4409416548430586,0.4507874616908209,0.46069484929359183,0.47060224313134413,0.480509643203824,0.49041704951077864,0.5003244620519545,0.5102318808270985,0.5201393058359572,0.5300467370782774,0.5399541745538062,0.5498616182622899,0.5597690682034757,0.56967652437711,0.5795839867829399,0.589491455420712,0.5993989302901731,0.6093064113910701,0.6192138987231498,0.629121392286159,0.6390288920798447,0.6489363981039534,0.6588439103582321,0.6687514288424279,0.678658953556287,0.6885664844995573,0.6984740216719846,0.7083815650733166,0.7182891147032996,0.7281966705616807,0.7381042326482068,0.748011800962625,0.7579193755046817,0.7678269562741243,0.7777345432706995,0.7876421364941542,0.7975497359442353,0.8074573416206902,0.8173649535232653,0.8272725716517076,0.8371801960057643,0.8470878265851823,0.8569954633897086,0.86690310641909,0.8768107556730735,0.8867184111514064,0.8966664548763249,0.899684559311541,0.8999806453443335,0.8999899614962298,0.8999899999988216,0.8999900000000001,164
0.004358232204028908,0.0070179758977270135,0.010744387952362724,0.015417224306837132,0.02099653543197283,0.02735205254211051,0.03427114154511157,0.041885758739305015,0.049782352349483985,0.05807847966758828,0.06643189540914432,0.07528870526088798,0.08414555475971375,0.09300244390498737,0.10215933812290345,0.11144605047800718,0.12073279202794694,0.130019562772115,0.13930636270990293,0.1486655251744785,0.15825651710795435,0.1678475287646059,0.17743856014391332,0.1870296112453569,0.19662068206841665,0.20621177261257279,0.2158028828773057,0.22539401286209526,0.234985162566422,0.24469391068069657,0.2544815107825302,0.26426912294805394,0.2740567471768721,0.28384438346859,0.2936320318228116,0.30341969223914234,0.3132073647171864,0.32299504925654887,0.33278274585683437,0.34257045451764767,0.35235817523859353,0.36214590801927676,0.37193365285930197,0.3817214097582742,0.391509178715798,0.4012969597314785,0.41108475280492,0.4208725579357278,0.4307344136146118,0.4406363183140929,0.4505382295829922,0.46044014742104544,0.4703420718279875,0.48024400280355367,0.490145940347479,0.5000478844594993,0.5099498351393493,0.5198517923867646,0.5297537562014804,0.5396557265832318,0.5495577035317545,0.5594596870467834,0.569361677128054,0.5792636737753016,0.5891656769882616,0.5990676867666691,0.6089697031102597,0.6188717260187685,0.6287737554919312,0.6386757915294826,0.6485778341311585,0.6584798832966942,0.6683819390258251,0.6782840013182865,0.6881860701738136,0.6980881455921422,0.7079902275730074,0.7178923161161448,0.7277944112212896,0.7376965128881775,0.7475986211165436,0.7575007359061235,0.7674028572566528,0.7773049851678667,0.7872071196395005,0.7971092606712904,0.807011408262971,0.8169135624142784,0.8268157231249477,0.8367178903947144,0.8466506191790831,0.8566112550932593,0.8665718941225339,0.8765325362667538,0.8864931815257652,0.8964538298994141,0.8996620264325526,0.8999798613552579,0.899989957875773,0.8999899999986983,0.8999900000000001,165
0.00419679864302544,0.0068199007829883584,0.01048568792125179,0.015106577197109075,0.020650568713119377,0.026993628048371687,0.033925877689700346,0.041463786355079316,0.04941239084238476,0.0576468704911309,0.06608568951949215,0.07489634865435542,0.08370704864675954,0.0925536788428956,0.10180847273996627,0.11106329688649919,0.12031815128187413,0.12957303592547123,0.13882795081666982,0.14835370033000844,0.15792458235204773,0.16749548491921537,0.1770664080309764,0.186637351686796,0.19620831588613918,0.205779300628471,0.21535030591325693,0.2249213317399616,0.2346322266302088,0.24440840150827164,0.25418458902042074,0.26396078916624643,0.27373700194533845,0.2835132273572871,0.2932894654016822,0.3030657160781142,0.31284197938617275,0.32261825532544824,0.33239454389553064,0.3421708450960102,0.35194715892647704,0.36172348538652105,0.37149982447573243,0.38127617619370163,0.3910525405400185,0.40082891751427335,0.41069270771871624,0.42058887384706467,0.43048504689241246,0.4403812268544834,0.4502774137330004,0.4601736075276873,0.4700698082382675,0.47996601586446425,0.48986223040600113,0.49975845186260176,0.5096546802339894,0.5195509155198877,0.52944715772002,0.5393434068341101,0.5492396628618811,0.5591359258030567,0.5690321956573604,0.578928472424516,0.5888247561042466,0.5987210466962759,0.6086173442003276,0.6185136486161251,0.6284099599433921,0.6383062781818519,0.6482026033312285,0.658098935391245,0.6679952743616252,0.6778916202420928,0.6877879730323714,0.6976843327321844,0.7075806993412558,0.7174770728593086,0.7273734532860671,0.7372698406212546,0.7471662348645947,0.7570626360158111,0.7669590440746274,0.7768554590407677,0.7867518809139548,0.7966485806369684,0.8066067220563662,0.8165648667736207,0.8265230147885703,0.836481166101053,0.8464393207109077,0.8563974786179731,0.8663556398220869,0.8763138043230878,0.8862719721208148,0.8962301432151055,0.8996380717667067,0.8999790192160287,0.8999899539466869,0.8999899999985632,0.8999900000000001,166
0.004039585236846721,0.006683653184683919,0.010497065764635855,0.015202734323416872,0.020678599251183212,0.026750233770927452,0.03357626622256413,0.04103650034099347,0.049035723484040464,0.05720743795408054,0.06573129258082591,0.07449470901031184,0.08325816751600737,0.09222539073783471,0.10144736433993526,0.11066936926217077,0.1198914055039091,0.12911347306451856,0.13848099418554327,0.148031046460196,0.1575811201221227,0.1671312151707733,0.17668133160559796,0.18623146942604682,0.19578162863156973,0.20533180922161676,0.21488201119563827,0.22458280575205947,0.234347094655355,0.2441113967810608,0.25387571212875193,0.26364004069800395,0.27340438248839166,0.2831687374994907,0.2929331057308757,0.3026974871821225,0.3124618818528059,0.3222262897425013,0.3319907108507841,0.3417551451772292,0.35151959272141237,0.3612840534829084,0.3710485274612926,0.38081301465614076,0.39066355987210927,0.4005537237326771,0.4104438948712342,0.4203340732874914,0.43022425898116057,0.44011445195195276,0.45000465219957914,0.45989485972375144,0.4697850745241807,0.47967529660057856,0.4895655259526563,0.4994557625801252,0.5093460064826966,0.519236257660082,0.5291265161119927,0.5390167818381402,0.5489070548382359,0.5587973351119913,0.5686876226591175,0.5785779174793265,0.5884682195723292,0.5983585289378373,0.6082488455755621,0.6181391694852152,0.6280295006665081,0.6379198391191521,0.6478101848428587,0.6577005378373395,0.667590898102306,0.6774812656374697,0.687371640442542,0.6972620225172345,0.7071524118612588,0.7170428084743263,0.7269332123561484,0.7368236235064369,0.7467140419249033,0.7566173568251633,0.7665728780559194,0.7765284027754475,0.7864839309835782,0.7964394626801412,0.8063949978649668,0.8163505365378854,0.8263060786987269,0.8362616243473218,0.8462171734835002,0.8561727261070926,0.8661282822179286,0.876083841815839,0.8860394049006538,0.8959949714722034,0.8996126220646137,0.8999781151983178,0.8999899496854186,0.8999899999984154,0.8999900000000001,167
0.003925693740984101,0.00686518439184447,0.010744648769980214,0.01551053606239694,0.02103347626451469,0.027134047424106945,0.03391906282186123,0.0410843922261309,0.048652473515877745,0.05676032583057142,0.06536874236623921,0.07408382913316906,0.08279895920211508,0.091887734468614,0.10107595112245696,0.11026420018314206,0.1194524816500256,0.12864079552246452,0.13816886651257854,0.14769740060275094,0.15722595694127395,0.16675453552758276,0.1762831363611123,0.18581175944129777,0.19534040476757408,0.20486907233937618,0.2145467948791257,0.22429872637920834,0.23405067170808339,0.24380263086531118,0.2535546038504517,0.26330659066306533,0.273058591302712,0.2828106057689521,0.29256263406134536,0.3023146761794525,0.31206673212283315,0.321818801891048,0.331570885483657,0.34132298290022034,0.35107509414029836,0.3608272192034511,0.37064824730535195,0.38053213710227557,0.3904160345518452,0.40029993965375965,0.41018385240771815,0.42006777281341934,0.4299517008705621,0.43983563657884567,0.4497195799379686,0.4596035309476303,0.4694874896075292,0.4793714559173646,0.4892554298768352,0.4991394114856403,0.5090234007434788,0.5189073976500493,0.5287914022050513,0.5386754144081835,0.5485594342591451,0.5584434617576348,0.5683274969033519,0.5782115396959955,0.5880955901352642,0.5979796482208577,0.6078637139524743,0.6177477873298136,0.6276318683525746,0.6375159570204562,0.6474000533331575,0.6572841572903776,0.6671682688918156,0.6770523881371705,0.6869365150261417,0.6968206495584283,0.7067047917337291,0.7165975064921094,0.7265502738338143,0.736503044863762,0.7464558195817732,0.7564085979876706,0.7663613800812753,0.776314165862409,0.7862669553308932,0.79621974848655,0.8061725453292008,0.8161253458586677,0.8260781500747719,0.8360309579773351,0.8459837695661793,0.8559365848411261,0.865889403801997,0.8758422264486143,0.8857950527807992,0.8957478827983736,0.8995856012782526,0.8999771453748828,0.8999899450668336,0.8999899999982537,0.8999900000000001,168
0.00404487660944991,0.007047764883777813,0.010992294602769861,0.015816714866487974,0.021384520929227054,0.027511595121431233,0.03439101479071126,0.041553799167149616,0.049110297544214615,0.05691647672674606,0.06504849890705389,0.07366376138295373,0.08238717690924377,0.09154066160581449,0.10069417981197165,0.1098477315270606,0.11900131675042668,0.12834003530005278,0.1378463089636423,0.1473526057564996,0.15685892567804463,0.16636526872769752,0.1758716349048784,0.18537802420900742,0.1948844366395046,0.20452538531788017,0.21426447739721816,0.22400358392990222,0.23374270491547713,0.2434818403534878,0.25322099024347905,0.26296015458499605,0.27269933337758345,0.2824385266207865,0.2921777343141497,0.3019169564572182,0.3116561930495369,0.32139544409065085,0.33113470958010494,0.34087398951744413,0.35064810955077136,0.3605254453255613,0.3704027891415739,0.38028014099849516,0.3901575008960116,0.400034868833809,0.4099122448115738,0.41978962882899207,0.4296670208857501,0.43954442098153407,0.44942182911603035,0.45929924528892496,0.4691766694999042,0.4790541017486543,0.4889315420348616,0.4988089903582123,0.5086864467183928,0.5185639111150891,0.5284413835479876,0.5383188640167748,0.5481963525211366,0.5580738490607596,0.5679513536353302,0.5778288662445344,0.5877063868880588,0.5975839155655898,0.6074614522768134,0.6173389970214159,0.6272165497990841,0.6370941106095042,0.6469716794523626,0.656849256327345,0.666726841234139,0.6766044341724302,0.6865401671058293,0.6964900457665332,0.7064399283235615,0.7163898147767275,0.7263397051258437,0.7362895993707229,0.7462394975111781,0.7561893995470222,0.7661393054780679,0.776089215304128,0.7860391290250157,0.7959890466405432,0.8059389681505242,0.8158888935547711,0.8258388228530971,0.8357887560453148,0.8457386931312373,0.8556886341106775,0.865638578983448,0.8755885277493622,0.8855384804082325,0.8954884369598726,0.8995569305031255,0.8999761056113544,0.8999899400641262,0.8999899999980766,0.8999900000000001,169
0.005039637524850676,0.007989236749340461,0.01195714946304377,0.0169237034072445,0.02273124428510727,0.029224552070156895,0.036510345178234385,0.04414437535623793,0.05216963278184904,0.060463733204094344,0.0691005979234617,0.07773750654089104,0.08664657076927126,0.09576666980448124,0.10488680224126942,0.11400696807901128,0.12317244472318399,0.13264682934481828,0.14212123742260319,0.15159566895598048,0.1610701239443909,0.1705446023872761,0.18001910428407722,0.18949362963423538,0.19912264271175772,0.20883572494109692,0.21854882220218008,0.22826193449456067,0.2379750618177927,0.2476882041714295,0.257401361555025,0.26711453396813306,0.2768277214103072,0.2865409238811013,0.29625414138006895,0.305967373906764,0.31568062146074005,0.32539388404155134,0.3352106399084464,0.34506969615908817,0.35492876107782667,0.36478783466434545,0.37464691691832824,0.3845060078394587,0.39436510742742037,0.40422421568189704,0.4140833326025724,0.42394245818913007,0.4338015924412537,0.4436607353586272,0.45351988694093426,0.4633790471878583,0.4732382160990833,0.4830973936742929,0.49295657991317116,0.5028157748154013,0.5126749783806672,0.5225341906086527,0.5323934114990417,0.5422526410515178,0.5521118792657649,0.5619711261414668,0.571830381678307,0.5816896458759697,0.5915489187341384,0.6014082002524972,0.6112674904307297,0.6211793597912796,0.6311182427092438,0.6410571300443334,0.6509960217963519,0.6609349179651026,0.6708738185503892,0.680812723552015,0.6907516329697834,0.700690546803498,0.7106294650529622,0.7205683877179795,0.7305073147983532,0.740446246293887,0.7503851822043841,0.7603241225296485,0.7702630672694832,0.7802020164236918,0.7901409699920778,0.800079927974445,0.8100188903705967,0.8199578571803365,0.8298968284034679,0.8398358040397944,0.8497747840891194,0.8597137685512469,0.8696527574259802,0.8795917507131225,0.8895307484124779,0.8979386997736858,0.8998305537390184,0.8999861320932591,0.8999899888027663,0.8999899999998195,0.8999900000000001,170
0.004866043175916698,0.007749239304703226,0.011696707053780536,0.016619143642365025,0.02240179473149538,0.028878765551502525,0.03609717025554826,0.04376868780453384,0.0517256522912652,0.060094098574427185,0.0686781693383111,0.07726228523945694,0.08628678412984328,0.09536902000719553,0.10445129041570422,0.11353359535473492,0.12284799863186836,0.13229743386894466,0.14174689348652025,0.15119637748402273,0.16064588586087875,0.17009541861651573,0.17954497575036069,0.1891183895543593,0.1988165316854243,0.20851468952509683,0.21821286307291576,0.22791105232841957,0.23760925729114718,0.24730747796063685,0.2570057143364276,0.266703966418058,0.2764022342050667,0.2861005176969925,0.295798816893374,0.30549713179375,0.3152367892349765,0.3250878429565048,0.3349389057853166,0.34478997772108233,0.35464105876347274,0.3644921489121583,0.3743432481668096,0.3841943565270972,0.39404547399269174,0.4038966005632637,0.41374773623848354,0.4235988810180221,0.4334500349015498,0.4433011978887375,0.45315236997925556,0.4630035511727747,0.4728547414689655,0.48270594086749846,0.4925571493680447,0.5024083669702742,0.5122595936738583,0.5221108294784672,0.5319620743837715,0.5418133283894424,0.5516645914951501,0.5615158637005655,0.5713671450053593,0.5812184354092021,0.5911393097352114,0.6010744318766585,0.6110095586840425,0.6209446901571576,0.6308798262957971,0.6408149670997554,0.6507501125688259,0.6606852627028027,0.6706204175014796,0.680555576964651,0.6904907410921101,0.7004259098836508,0.7103610833390677,0.720296261458154,0.7302314442407039,0.7401666316865113,0.7501018237953702,0.7600370205670743,0.7699722220014176,0.7799074280981944,0.789842638857198,0.7997778542782229,0.8097130743610628,0.819648299105512,0.8295835285113639,0.8395187625784131,0.8494540013064532,0.8593892446952782,0.869324492744682,0.8792597454544592,0.889195002824403,0.8978026012869498,0.8998183957465701,0.8999857979886008,0.8999899877202268,0.8999899999997999,0.8999900000000001,171
0.004696418162771457,0.007513397061278182,0.011437881894635737,0.016314784146098646,0.0220707326898244,0.02854475712560399,0.035679678988348215,0.04338698969087389,0.051274568532883716,0.059716497907092214,0.06824663685318093,0.07687393524390647,0.08591724597141423,0.09496059237409953,0.10400397445131854,0.11308931162341618,0.12251295731817745,0.13193662833747888,0.14136032468073317,0.15078404634735393,0.16020779333675367,0.16963156564834592,0.17913344714679144,0.1888160774562814,0.19849872417048997,0.20818138728894048,0.21786406681115683,0.22754676273666202,0.23722947506498004,0.246912203795634,0.2565949489281475,0.2662777104620441,0.2759604883968475,0.28564328273208106,0.2953260934672682,0.30512712223527444,0.3149698316768395,0.32481255068023174,0.33465527924510835,0.3444980173711264,0.35434076505794304,0.36418352230521556,0.37402628911260083,0.38386906547975636,0.3937118514063393,0.40355464689200676,0.4133974519364158,0.42324026653922414,0.4330830907000883,0.4429259244186662,0.45276876769461455,0.46261162052759086,0.47245448291725217,0.48229735486325626,0.4921402363652598,0.5019831274229203,0.5118260280358949,0.5216689382038413,0.5315118579264162,0.5413547872032773,0.551197726034082,0.5611113222689239,0.5710424972231543,0.5809736771027698,0.590904861907555,0.6008360516372931,0.6107672462917692,0.6206984458707661,0.6306296503740685,0.6405608598014603,0.650492074152725,0.6604232934276473,0.6703545176260107,0.6802857467475996,0.6902169807921981,0.7001482197595895,0.7100794636495584,0.7200107124618887,0.7299419661963648,0.7398732248527703,0.7498044884308892,0.7597357569305058,0.769667030351404,0.7795983086933683,0.7895295919561821,0.7994608801396299,0.8093921732434961,0.8193234712675644,0.8292547742116188,0.8391860820754435,0.8491173948588228,0.8590487125615408,0.8689800351833816,0.878911362724129,0.8888426951835677,0.8976590335473479,0.8998054355074114,0.8999854381281401,0.8999899865422153,0.8999899999997789,0.8999900000000001,172
0.004530778032088567,0.007309603109201063,0.011180828919704788,0.016010819871045287,0.021738263646437272,0.02820747593085815,0.03525809685620197,0.04299943358681914,0.0508559744795269,0.05933100693324178,0.06780608701178713,0.07653454385433185,0.08553793543408114,0.09454136384536914,0.10354482908754309,0.1127701405559911,0.12216719669010244,0.13156427911097052,0.14096138781799428,0.15035852281057352,0.15975568408810692,0.16916932782244137,0.1788358630521427,0.18850241540194343,0.19816898487135154,0.20783557145987525,0.21750217516702303,0.22716879599230283,0.23683543393522322,0.24650208899529186,0.25616876117201753,0.2658354504649082,0.2755021568734721,0.28518935465752526,0.2950233496001995,0.3048573545755031,0.314691369583079,0.32452539462257096,0.33435942969362237,0.34419347479587675,0.3540275299289777,0.36386159509256866,0.3736956702862931,0.3835297555097947,0.39336385076271685,0.4031979560447034,0.41303207135539743,0.422866196694443,0.432700332061483,0.44253447745616176,0.45236863287812246,0.46220279832700883,0.4720369738024643,0.48187115930413277,0.4917053548316577,0.5015395603846825,0.5113737759628513,0.5212080015658072,0.5310967216757587,0.5410237564600157,0.5509507964400128,0.5608778416155238,0.5708048919863223,0.5807319475521826,0.5906590083128781,0.6005860742681826,0.6105131454178697,0.6204402217617137,0.630367303299488,0.6402943900309664,0.6502214819559231,0.6601485790741315,0.6700756813853657,0.6800027888893994,0.6899299015860065,0.6998570194749609,0.7097841425560364,0.7197112708290068,0.7296384042936461,0.739565542949728,0.7494926867970267,0.7594198358353158,0.769346990064369,0.7792741494839606,0.7892013140938643,0.799128483893854,0.8090556588837041,0.8189828390631881,0.8289100244320797,0.8388372149901534,0.8487644107371827,0.8586916116729417,0.8686188177972044,0.8785460291097447,0.8884732456103365,0.8975076837693641,0.8997916289462403,0.8999850507749901,0.8999899852611334,0.8999899999997556,0.8999900000000001,173
0.004369131649322414,0.0071128291355233575,0.010925697741197116,0.015707442637130267,0.02140459315988119,0.02786710568488776,0.03486059582952096,0.0426061789017831,0.050518852766392244,0.05893771011757232,0.06735661633884192,0.07618639810296006,0.0851488407645278,0.0941113214261158,0.10307384008706283,0.1124409666853175,0.12181059986676003,0.1311802603155374,0.14054994803103488,0.14991966301263857,0.15928940525973362,0.16887743878353698,0.17852730219408433,0.18817718345887322,0.19782708257739617,0.20747699954914617,0.21712693437361624,0.22677688705029891,0.23642685757868748,0.24607684595827434,0.25572685218855273,0.2653768762690153,0.27510134801455294,0.2849262680311142,0.2947511985668826,0.30457613962148794,0.31440109119455956,0.32422605328572723,0.3340510258946205,0.3438760090208689,0.35370100266410204,0.36352600682394953,0.3733510215000409,0.383176046692006,0.39300108239947407,0.4028261286220753,0.4126511853594386,0.42247625261119426,0.43230133037697155,0.4421264186564004,0.4519515174491101,0.46177662675473075,0.4716017465728917,0.4814268769032228,0.49125201774535393,0.5010969056190677,0.5110196005778946,0.5209423010139903,0.5308650069271175,0.5407877183170399,0.550710435183521,0.5606331575263233,0.5705558853452108,0.5804786186399465,0.5904013574102936,0.6003241016560158,0.6102468513768757,0.6201696065726373,0.6300923672430636,0.6400151333879179,0.6499379050069638,0.659860682099964,0.6697834646666827,0.6797062527068826,0.6896290462203274,0.6995518452067804,0.7094746496660049,0.7193974595977642,0.7293202750018221,0.7392430958779413,0.7491659222258858,0.7590887540454186,0.7690115913363036,0.7789344340983039,0.7888572823311825,0.7987801360347034,0.8087029952086302,0.8186258598527257,0.8285487299667541,0.8384716055504782,0.8483944866036616,0.8583173731260682,0.8682402651174609,0.8781631625776035,0.8880860655062596,0.8973482312190646,0.8997769301156978,0.8999846340929248,0.8999899838688461,0.8999899999997298,0.8999900000000001,174
0.00421148145589581,0.006918738961320656,0.01067263248334481,0.015404840826922853,0.021069926486698157,0.027523833084052693,0.03453430214450923,0.042207391600744784,0.05017511999597073,0.05853670054693344,0.06690907118223155,0.07582949570139368,0.08474995940096394,0.09367046228027325,0.10276034885879087,0.11210168901012393,0.12144305742793908,0.13078445411160888,0.14012587906050517,0.14946733227400077,0.15894240376933638,0.16857497254665654,0.17820755993209533,0.18784016592513034,0.19747279052523886,0.20710543373189833,0.21673809554458623,0.22637077596277988,0.23600347498595692,0.24563619261359443,0.2552689288451702,0.26502124775050695,0.27483671305521334,0.2846521893820301,0.29446767673057195,0.30428317510045483,0.31409868449129374,0.32391420490270434,0.33372973633430186,0.34354527878570174,0.35336083225651954,0.3631763967463704,0.37299197225486985,0.3828075587816336,0.39262315632627676,0.4024387648884152,0.4122543844676637,0.4220700150636383,0.4318856566759542,0.44170130930422696,0.4515169729480722,0.46133264760710524,0.4711483332809416,0.48103149552952834,0.4909496500084453,0.5008678102573507,0.5107859762759966,0.520704148064136,0.530622325621521,0.5405405089479042,0.5504586980430379,0.560376892906675,0.5702950935385673,0.5802132999384679,0.5901315121061289,0.6000497300413031,0.6099679537437429,0.6198861832132009,0.6298044184494294,0.639722659452181,0.6496409062212084,0.6595591587562638,0.6694774170571001,0.6793956811234697,0.6893139509551253,0.6992322265518194,0.7091505079133046,0.7190687950393332,0.7289870879296579,0.7389053865840316,0.7488236910022068,0.758742001183936,0.7686603171289718,0.7785786388370665,0.7884969663079733,0.7984152995414447,0.8083336385372334,0.8182519832950916,0.8281703338147727,0.8380886900960287,0.8480070521386126,0.8579254199422769,0.8678437935067745,0.8777621728318581,0.88768055791728,0.8971803472444663,0.8997612911460812,0.8999841861418163,0.899989982356647,0.8999899999997016,0.8999900000000001,175
0.004057823733662022,0.006727414363269124,0.010421771636110841,0.015103199097566355,0.02073446821563052,0.02717784745646086,0.03420362258189784,0.04180324391059863,0.04982486324283229,0.058128079801953614,0.06658642762154868,0.07546384264589585,0.08434129804070417,0.09321879380529736,0.10243998890202491,0.1117522136357845,0.1210644676520498,0.13037675095018025,0.13968906352953459,0.14903240512442206,0.15864706268982584,0.16826173963641972,0.1778764359636656,0.1874911516710254,0.19710588675796098,0.20672064122393424,0.21633541506840742,0.22595020829084211,0.2355650208907007,0.24517985286744454,0.2549499383514101,0.26475555936398776,0.2745611919180951,0.28436683601333346,0.29417249164930326,0.30397815882560597,0.31378383754184214,0.3235895277976131,0.33339522959251944,0.3432009429261625,0.353006667798143,0.3628124042080621,0.3726181521555206,0.3824239116401199,0.3922296826614606,0.402035465219144,0.41184125931277094,0.4216470649419427,0.4314528821062599,0.44125871080532425,0.4510645510387362,0.4609743790965152,0.4708877804183822,0.48080118781463627,0.4907146012850189,0.5006280208292715,0.5105414464471351,0.5204548781383509,0.5303683159026604,0.5402817597398053,0.5501952096495267,0.5601086656315659,0.5700221276856645,0.5799355958115636,0.5898490700090048,0.5997625502777293,0.6096760366174784,0.619589529027994,0.6295030275090171,0.6394165320602894,0.6493300426815519,0.6592435593725466,0.6691570821330145,0.6790706109626973,0.6889841458613363,0.698897686828673,0.7088112338644491,0.7187247869684057,0.7286383461402847,0.738551911379827,0.7484654826867748,0.7583790600608692,0.7682926435018519,0.7782062330094639,0.7881198285834473,0.7980334302235432,0.8079470379294938,0.8178606517010404,0.8277742715379243,0.837687897439887,0.8476015294066701,0.8575151674380157,0.867428811533665,0.8773424616933593,0.8872561179168406,0.8970036953167828,0.8997446621950448,0.8999837048729266,0.8999899807152245,0.8999899999996709,0.8999900000000001,176
0.003908148875253217,0.006585388108605622,0.01042972614813889,0.015197232589750004,0.02075726698764937,0.02692190880480478,0.03386870293695597,0.04139391401610691,0.04946817673792102,0.05771195781218463,0.06625607540409623,0.0750894532622547,0.08392287269031767,0.09282797941168248,0.10211020153913175,0.11139245398277225,0.12067473674195021,0.1299570498160123,0.13923939320430434,0.1487452561811658,0.15834139549650442,0.16793755498467067,0.17753373464511096,0.18712993447727175,0.19672615448059927,0.20632239465454,0.21591865499854074,0.22551493551204732,0.2351112361945069,0.24488834373209295,0.2546837210907055,0.2644791105269643,0.27427451204045533,0.28406992563076516,0.29386535129747976,0.3036607890401856,0.31345623885846874,0.32325170075191584,0.33304717472011286,0.34284266076264636,0.3526381588791025,0.3624336690690677,0.3722291913321281,0.3820247256678704,0.3918202720758807,0.4016158305557455,0.41141140110705104,0.4212069837293839,0.43101810199675056,0.4409265241800777,0.4508349527543982,0.4607433877194418,0.4706518290749385,0.480560276820618,0.4904687309562105,0.5003771914814457,0.5102856583960533,0.5201941316997638,0.5301026113923065,0.5400110974734118,0.5499195899428094,0.5598280888002295,0.5697365940454018,0.5796451056780562,0.589553623697923,0.5994621481047319,0.609370678898213,0.6192792160780963,0.6291877596441118,0.6390963095959893,0.6490048659334592,0.6589134286562511,0.6688219977640955,0.6787305732567219,0.6886391551338609,0.6985477433952421,0.7084563380405958,0.7183649390696519,0.7282735464821406,0.738182160277792,0.7480907804563363,0.7579994070175031,0.7679080399610231,0.7778166792866259,0.7877253249940417,0.7976339770830011,0.8075426355532337,0.8174513004044699,0.8273599716364399,0.8372686492488736,0.8471773332415014,0.8570860236140532,0.8669947203662595,0.8769034234978501,0.8868532458916083,0.8968179310827197,0.899726991397346,0.8999831881240467,0.8999899789346236,0.8999899999996369,0.8999900000000001,177
0.003823365733209086,0.006760705412672013,0.010669906672666069,0.015496257692127757,0.021101558621633494,0.027292822829342263,0.034117543523310034,0.04138189452494799,0.04910516173072181,0.05728845269530791,0.06591803454952014,0.0747063502350357,0.08349470869832906,0.09251952896994904,0.10177091429384344,0.11102233098346867,0.12027377903815843,0.12952525845724688,0.13887128289506556,0.1484482470229163,0.15802523213479075,0.16760223823011988,0.17717926530833455,0.18675631336886586,0.1963333824111444,0.2059104724346011,0.21548758343866736,0.22506471542277356,0.23483742743962968,0.2446221520251718,0.25440688924133825,0.2641916390877006,0.27397640156382985,0.2837611766692977,0.29354596440367525,0.3033307647665342,0.3131155777574455,0.322900403375981,0.33268524162171187,0.3424700924942096,0.3522549559930456,0.3620398321177913,0.37182472086801804,0.3816096222432975,0.3913945362432009,0.40117946286730005,0.4109857277580985,0.4208889502795684,0.43079217952057125,0.4406954154808253,0.4505986581600484,0.46050190755795894,0.47040516367427476,0.48030842650871425,0.49021169606099574,0.5001149723308373,0.5100182553179566,0.5199215450220727,0.5298248414429032,0.5397281445801665,0.5496314544335807,0.5595347710028643,0.5694380942877354,0.5793414242879121,0.5892447610031127,0.5991481044330556,0.6090514545774588,0.6189548114360407,0.6288581750085196,0.6387615452946139,0.6486649222940417,0.6585683060065214,0.6684716964317712,0.6783750935695093,0.6882784974194547,0.6981819079813248,0.7080853252548386,0.7179887492397141,0.7278921799356697,0.7377956173424238,0.747699061459695,0.7576025122872011,0.767505969824661,0.7774094340717931,0.7873129050283151,0.7972163826939462,0.8071198670684044,0.8170233581514084,0.8269268559426762,0.8368476082852223,0.8468101162623006,0.8567726273249425,0.8667351414729892,0.8766976587062817,0.8866601790246605,0.8966227024279674,0.8997082248147068,0.8999826336144854,0.8999899770042106,0.8999899999995999,0.8999900000000001,178
0.003937604099531297,0.006937088237381567,0.010910219202498045,0.015793794112334503,0.0214422329510744,0.027657789405537918,0.034573768419405584,0.041832828943880504,0.04944007023970318,0.05732606077868456,0.06557233246509353,0.07431456462124765,0.08305684077050007,0.09220238265504542,0.10142206174536592,0.11064177326690891,0.11986151721899595,0.1290812936009491,0.13858405921199923,0.14814122233250587,0.15769840726654388,0.16725561401352876,0.1768128425728758,0.1863700929440005,0.1959273651263182,0.20548465911924424,0.2150419749221945,0.2247981927923039,0.23457184576415765,0.2443455119366273,0.2541191913092691,0.26389288388163945,0.2736665896532945,0.28344030862379066,0.29321404079268376,0.3029877861595306,0.31276154472388695,0.32253531648530953,0.3323091014433545,0.34208289959757804,0.35185671094753657,0.36163053549278645,0.3714043732328838,0.3811782241673852,0.3909649403531101,0.4008627295422789,0.41076052579196326,0.42065832910186857,0.43055613947170135,0.4404539569011677,0.45035178138997356,0.46024961293782496,0.4701474515444283,0.48004529720948935,0.48994314993271465,0.49984100971381024,0.509738876552482,0.5196367504484362,0.529534631401379,0.5394325194110168,0.5493304144770557,0.5592283165992017,0.5691262257771612,0.5790241420106403,0.5889220652993453,0.5988199956429823,0.6087179330412577,0.6186158774938774,0.6285138290005479,0.6384117875609756,0.6483097531748664,0.6582077258419265,0.6681057055618626,0.6780036923343808,0.6879016861591873,0.6977996870359887,0.707697694964491,0.7175957099444006,0.7274937319754237,0.7373917610572666,0.7472897971896358,0.7571878403722377,0.7670858906047786,0.7769839478869647,0.7868820122185022,0.796815268318448,0.8067754917750036,0.8167357184912942,0.8266959484671521,0.8366561817024107,0.8466164181969034,0.8565766579504627,0.8665369009629224,0.8764971472341148,0.8864573967638736,0.8964176495520317,0.8996883063858503,0.8999820389399019,0.8999899749126286,0.8999899999995595,0.8999900000000001,179
0.004861229478928378,0.007789042729299422,0.01185068865013185,0.01687016571324805,0.022754811798660762,0.02931967357219349,0.03664828419172654,0.04437422140022011,0.05244126559754485,0.06079865703011128,0.06948336316527505,0.07816811335401228,0.08708459099507179,0.09625079141066907,0.10541702482218232,0.11458329122895894,0.12374959063034634,0.13318720562236033,0.1427002041416272,0.1522132253619857,0.16172626928286304,0.17123933590368756,0.18075242522388704,0.19026553724288914,0.19977867196012195,0.2094438793141632,0.21918525215473622,0.22892663917171718,0.23866804036466105,0.24840945573312184,0.2581508852766547,0.2678923289948141,0.27763378688715445,0.2873752589532308,0.2971167451925973,0.3068582456048089,0.31659976018942015,0.3263412889459859,0.3360828318740604,0.34582438897319895,0.35557941396579495,0.3654565469463895,0.3753336878434833,0.38521083665677064,0.3950879933859458,0.4049651580307031,0.4148423305907364,0.42471951106574035,0.4345966994554088,0.4444738957594366,0.4543510999775176,0.4642283121093459,0.4741055321546162,0.4839827601130226,0.4938599959842597,0.5037372397680212,0.513614491464002,0.5234917510718959,0.5333690185913977,0.5432462940222015,0.5531235773640018,0.5630008686164926,0.5728781677793687,0.5827554748523242,0.5926327898350535,0.6025101127272512,0.6123874435286112,0.6222647822388284,0.6321421288575969,0.6420194833846113,0.6518968458195658,0.6617742161621548,0.6716515944120731,0.6815289805690148,0.6914427920859018,0.701391631555732,0.7113404749030702,0.7212893221277332,0.7312381732295388,0.741187028208304,0.7511358870638466,0.7610847497959836,0.7710336164045325,0.7809824868893104,0.7909313612501353,0.800880239486824,0.8108291215991943,0.8207780075870632,0.8307268974502484,0.8406757911885672,0.8506246888018371,0.8605735902898756,0.8705224956524996,0.8804714048895272,0.8904203180007757,0.8983548500296716,0.8998784629674444,0.8999877752961438,0.8999899952964656,0.8999899999999587,0.8999900000000001,180
0.004695812609604319,0.007589297107753634,0.011597856814697716,0.016574105339710807,0.02243501305408903,0.029000234449520684,0.03624900389840292,0.04401400247518915,0.05201556580347315,0.06044832000087946,0.0690829886242884,0.07771770253014426,0.08674891784382818,0.09587979301954865,0.10501070229596215,0.11414164567240523,0.12337766261625545,0.1328678331865367,0.1423580273454314,0.15184824509235295,0.16133848642671408,0.1708287513479282,0.1803190398554084,0.18980935194856768,0.1994298541702496,0.20915791935662492,0.21888599935297454,0.22861409415883766,0.23834220377375415,0.24807032819726288,0.25779846742890383,0.2675266214682163,0.2772547903147399,0.286982973968014,0.29671117242757794,0.30643938569297147,0.3161676137637339,0.3258958566394053,0.3356241143195244,0.3454609922601668,0.35533123045550846,0.365201476965475,0.37507173178974795,0.38494199492800885,0.39481226637993916,0.40468254614522065,0.4145528342235344,0.42442313061456227,0.43429343531798564,0.4441637483334861,0.4540340696607454,0.4639043992994448,0.47377473724926616,0.48364508350989094,0.4935154380810007,0.5033858009622769,0.5132561721534016,0.5231265516540559,0.5329969394639217,0.5428673355826805,0.5527377400100141,0.562608152745604,0.5724785737891319,0.5823490031402796,0.5922194407987285,0.6020898867641602,0.6119603410362568,0.6218308036146996,0.6317012744991707,0.6415717536893514,0.6514435201328632,0.6613892375531197,0.6713349590682016,0.681280684677917,0.6912264143820748,0.7011721481804828,0.7111178860729499,0.7210636280592841,0.7310093741392946,0.7409551243127888,0.7509008785795761,0.7608466369394644,0.7707923993922623,0.7807381659377784,0.7906839365758214,0.8006297113061993,0.810575490128721,0.8205212730431944,0.8304670600494287,0.8404128511472321,0.850358646336413,0.8603044456167801,0.8702502489881422,0.8801960564503072,0.8901418680030839,0.8982472493053633,0.899870013676669,0.8999875841480064,0.8999899948437178,0.899989999999954,0.8999900000000001,181
0.004534172294276148,0.007394080424347749,0.011346585956035521,0.01627822903108536,0.022113637527681085,0.028677446709628795,0.03584553793996613,0.04364800733781747,0.05158303969826429,0.06009041997882386,0.06867397080360606,0.0773095784774027,0.0864041343669556,0.09549872547694647,0.1045933518067016,0.11368801335554721,0.12307139964094459,0.13253801931212653,0.14200466347774027,0.15147133213718472,0.16093802528985796,0.17040474293515873,0.1798714850724855,0.1894325112145034,0.19914675895981782,0.2088610221670138,0.21857530083561572,0.22828959496514728,0.23800390455513315,0.24771822960509698,0.25743257011456333,0.26714692608305624,0.2768612975100998,0.28657568439521863,0.29629008673793644,0.30600450453777767,0.31571893779426624,0.3254830531684405,0.3353460853230579,0.3452091262051497,0.35507217581438466,0.3649352341504309,0.37479830121295715,0.38466137700163183,0.39452446151612347,0.4043875547561008,0.41425065672123196,0.4241137674111859,0.43397688682563074,0.44384001496423536,0.4537031518266682,0.4635662974125978,0.47342945172169265,0.4832926147536217,0.4931557865080533,0.5030189669846558,0.5128821561830981,0.5227453541030488,0.5326085607441764,0.5424717761061497,0.5523350001886369,0.5621982329913073,0.5720614745138293,0.5819247247558713,0.5917879837171023,0.6016512513971907,0.6115145277958053,0.6214021533101253,0.6313445978399717,0.6412870466911436,0.6512294998634405,0.6611719573566612,0.6711144191706055,0.6810568853050725,0.6909993557598608,0.7009418305347705,0.7108843096296003,0.7208267930441496,0.7307692807782178,0.7407117728316037,0.7506542692041068,0.7605967698955268,0.7705392749056625,0.780481784234313,0.790424297881278,0.8003668158463567,0.8103093381293485,0.8202518647300525,0.830194395648268,0.8401369308837945,0.8500794704364313,0.8600220143059775,0.8699645624922326,0.8799071149949962,0.8898496718140672,0.8981337392482954,0.8998610065352066,0.8999873782570589,0.8999899943510234,0.8999899999999493,0.8999900000000001,182
0.004376318091092762,0.0072012698856015744,0.011097017863457709,0.015982715977020487,0.021790873283930312,0.028351473035849298,0.03543808965935227,0.0432763688584893,0.05119370207682651,0.05972501540697331,0.0682563764897579,0.07699289961310753,0.08605020805260871,0.09510755284519802,0.10416493399019178,0.11331302760772932,0.12275531567627475,0.13219762916428007,0.14163996807112877,0.1510823323962054,0.1605247221388933,0.16996713729857682,0.1794531788471155,0.18915308854767773,0.19885301438043856,0.20855295634490684,0.2182529144405913,0.22795288866700048,0.2376528790236434,0.24735288551002838,0.25705290812566456,0.2667529468700605,0.2764530017427249,0.2861530727431667,0.29585315987089456,0.3055532631254172,0.3153797902015523,0.32523531337576617,0.33509084570461534,0.34494638718775533,0.3548019378248412,0.36465749761552824,0.37451306655947153,0.38436864465632636,0.3942242319057479,0.40407982830739164,0.4139354338609124,0.42379104856596583,0.4336466724222068,0.4435023054292908,0.4533579475868732,0.4632135988946091,0.47306925935215377,0.48292492895916256,0.4927806077152909,0.5026362956201939,0.512491992673527,0.5223476988749454,0.5322034142241042,0.5420591387206595,0.5519148723642661,0.5617706151545794,0.5716263670912548,0.5814821281739477,0.5913709150464482,0.6013099263823981,0.6112489422757913,0.6211879627264174,0.6311269877340658,0.6410660172985266,0.6510050514195892,0.6609440900970432,0.670883133330679,0.6808221811202856,0.6907612334656532,0.7007002903665711,0.7106393518228296,0.7205784178342178,0.7305174884005263,0.7404565635215438,0.7503956431970609,0.760334727426867,0.7702738162107521,0.7802129095485061,0.7901520074399183,0.8000911098847787,0.8100302168828776,0.8199693284340042,0.8299084445379484,0.8398475651945005,0.8497866904034498,0.8597258201645863,0.8696649544777001,0.8796040933425807,0.889543236759018,0.8980140679345432,0.8998514105342963,0.8999871566207014,0.8999899938151826,0.8999899999999437,0.8999900000000001,183
0.004222253719353211,0.007010949980845879,0.01084928957551437,0.015687742644773794,0.021466908623033146,0.028022479300142705,0.0351003677001164,0.04289922621665178,0.050874112677797664,0.059352172544057474,0.06783028140131538,0.07666801810004993,0.0856871142236807,0.09470624784586386,0.10372541896590648,0.1130120748544485,0.12242929132722634,0.1318465341621787,0.14126380335867483,0.15068109891608475,0.16009842083377762,0.16951576911112343,0.17917827132384714,0.18886332851279056,0.19854840252220107,0.20823349335157193,0.21791860100039645,0.22760372546816726,0.2372888667543782,0.24697402485852182,0.2566591997800917,0.26634439151858086,0.27602960007348254,0.28571482544428994,0.29543395122105015,0.305281635805698,0.3151293299873592,0.32497703376567566,0.3348247471402889,0.34467247011084046,0.3545202026769721,0.3643679448383253,0.3742156965945417,0.3840634579452631,0.39391122889013086,0.4037590094287872,0.4136067995608731,0.4234545992860307,0.4333024086039014,0.4431502275141272,0.4529980560163496,0.4628458941102105,0.47269374179535123,0.48254159907141375,0.49238946593803995,0.5022373423948713,0.5120852284415497,0.5219331240777166,0.5317810293030142,0.5416289441170842,0.5514768685195681,0.5613509254773035,0.5712863376322179,0.5812217545905609,0.591157176352112,0.6010926029166516,0.6110280342839589,0.6209634704538143,0.6308989114259974,0.6408343572002884,0.6507698077764669,0.660705263154313,0.6706407233336067,0.6805761883141278,0.6905116580956563,0.7004471326779721,0.7103826120608551,0.7203180962440853,0.7302535852274429,0.7401890790107074,0.7501245775936592,0.7600600809760781,0.769995589157744,0.7799311021384374,0.7898666199179374,0.7998021424960247,0.8097376698724793,0.8196732020470809,0.82960873901961,0.8395442807898461,0.8494798273575696,0.8594153787225602,0.8693509348845987,0.8792864958434643,0.8892220615989375,0.8978879765594264,0.8998411933039895,0.8999869181778202,0.8999899932327663,0.899989999999938,0.8999900000000001,184
0.004071977287856521,0.006823199851572148,0.010603533234589846,0.015393482511133039,0.02114193175445929,0.027690634268481187,0.03478739914215495,0.04251672467231764,0.05054821090913893,0.05897196539312963,0.0673957701073276,0.07633491896197915,0.08531483613845758,0.09429479197098457,0.10331049722679747,0.11270184157107682,0.12209321323884458,0.1314846122294565,0.14087603854226766,0.15026749217663396,0.15965897313191033,0.1692237157121018,0.17889336245158052,0.18856302671877243,0.19823270851315472,0.20790240783420488,0.21757212468140075,0.2272418590542193,0.23691161095213853,0.2465813803746354,0.2562511673211877,0.26592097179127305,0.2755907937843688,0.2853497598467112,0.2951892861751122,0.3050288225576384,0.3148683689939173,0.32470792548357685,0.33454749202624473,0.3443870686215486,0.3542266552691164,0.36406625196857595,0.37390585871955473,0.3837454755216809,0.393585102374582,0.4034247392778862,0.41326438623122075,0.4231040432342141,0.4329437102864935,0.44278338738768724,0.45262307453742306,0.4624627717353287,0.4723024789810322,0.48214219627416127,0.49198192361434406,0.5018216610012081,0.5116614084343816,0.5215011659134923,0.531343367453062,0.5412750086601131,0.5512066549266958,0.5611383062525799,0.5710699626375353,0.5810016240813314,0.5909332905837384,0.6008649621445259,0.6107966387634634,0.6207283204403212,0.630660007174869,0.6405916989668763,0.6505233958161132,0.6604550977223493,0.6703868046853547,0.6803185167048991,0.6902502337807521,0.7001819559126841,0.7101136831004643,0.7200454153438632,0.7299771526426504,0.7399088949965954,0.749840642405469,0.75977239486904,0.7697041523870791,0.7796359149593557,0.7895676825856399,0.799499455265702,0.8094312329993115,0.8193630157862383,0.8292948036262526,0.8392265965191239,0.8491583944646227,0.8590901974625189,0.8690220055125819,0.8789538186145821,0.8888856367682897,0.8977551994246155,0.8998303210728985,0.8999866618059876,0.8999899926001018,0.8999899999999317,0.8999900000000001,185
0.003925481528820593,0.006638093295834202,0.01035987595817274,0.015100105808084768,0.020816130476975933,0.027356109304034287,0.03447016955194701,0.04212901532708445,0.05021606677116715,0.05858447561555488,0.06705386354910595,0.07599359440045027,0.08493336507727206,0.09387317557886106,0.103017511794051,0.11238222890639168,0.12174697432049685,0.13111174803570824,0.14047655005136706,0.1498413803668152,0.15929087486496044,0.1689445589760495,0.17859826134059067,0.18825198195804557,0.19790572082787578,0.20755947794954305,0.2172132533225094,0.22686704694623605,0.23652085882018514,0.24617468894381794,0.25582853731659677,0.2654824039379829,0.27527244137457285,0.2851034718021116,0.29493451275617477,0.3047655642363764,0.3145966262423299,0.324427698773649,0.3342587818299474,0.3440898754108386,0.3539209795159364,0.3637520941448544,0.37358321929720606,0.3834143549726055,0.39324550117066615,0.4030766578910019,0.412907825133226,0.42273900289695276,0.43257019118179535,0.44240138998736794,0.45223259931328397,0.4620638191591574,0.47189504952460176,0.48172629040923126,0.49155754181265915,0.5013888037344996,0.5112771807204227,0.5212048786659133,0.531132581937165,0.5410602905339372,0.5509880044559895,0.560915723703081,0.570843448274971,0.580771178171419,0.5906989133921845,0.6006266539370263,0.6105543998057046,0.6204821509979783,0.6304099075136067,0.6403376693523497,0.6502654365139662,0.6601932089982159,0.6701209868048583,0.6800487699336526,0.6899765583843586,0.6999043521567353,0.7098321512505421,0.7197599556655392,0.7296877654014854,0.7396155804581405,0.7495434008352637,0.7594712265326147,0.7693990575499532,0.779326893887038,0.7892547355436295,0.7991825825194865,0.8091104348143691,0.8190382924280364,0.8289661553602482,0.838894023610764,0.8488218971793432,0.8587497760657457,0.8686776602697308,0.8786055497910579,0.888533444629487,0.8976154639331142,0.8998187586276566,0.8999863863185649,0.8999899919132556,0.8999899999999245,0.8999900000000001,186
0.003782754036245617,0.0064905851139882426,0.010364583179864023,0.015192171831961032,0.02083397493629594,0.027088289983555218,0.034148807141089324,0.04173625487542336,0.04987775674263244,0.05818979243069686,0.06674542830897037,0.07564404385969477,0.08454270041501072,0.09344139797420016,0.10271584331736175,0.11205314399074479,0.12139047396136933,0.1307278332285635,0.14006522179165465,0.14940263964997103,0.15901840518936847,0.16865558329561703,0.17829278039898125,0.18792999649890704,0.1975672315948402,0.20720448568622646,0.2168417587725121,0.22647905085314257,0.23611636192756413,0.24575369199522223,0.2553910410555632,0.2652027698219697,0.2750249578615704,0.2848471569155835,0.2946693669836074,0.3044915880652422,0.31431382016008647,0.3241360632677398,0.3339583173878016,0.3437805825198707,0.3536028586635468,0.3634251458184289,0.3732474439841164,0.3830697531602088,0.3928920733463051,0.40271440454200497,0.4125367467469072,0.4223590999606119,0.43218146418271747,0.44200383941282406,0.4518262256505307,0.46164862289543696,0.4714710311471418,0.4812941607736932,0.4912177268059989,0.5011412984411399,0.5110648756788644,0.5209884585189216,0.5309120469610596,0.5408356410050273,0.5507592406505734,0.5606828458974464,0.570606456745395,0.5805300731941679,0.5904536952435137,0.6003773228931811,0.6103009561429188,0.6202245949924754,0.6301482394415999,0.6400718894900406,0.6499955451375463,0.6599192063838659,0.669842873228748,0.6797665456719414,0.6896902237131949,0.6996139073522568,0.7095375965888766,0.7194612914228025,0.7293849918537835,0.7393086978815682,0.7492324095059057,0.7591561267265443,0.7690798495432332,0.7790035779557213,0.7889273119637569,0.7988510515670889,0.808774796765467,0.818698547558639,0.8286223039463542,0.8385460659283615,0.8484698335044094,0.858393606674247,0.8683173854376235,0.8782411697942872,0.8881649597439872,0.897468490592303,0.8998064692721297,0.8999860904617003,0.8999899911680199,0.8999899999999167,0.8999900000000001,187
0.0037255222750520733,0.0066601694094763075,0.010597951611373141,0.01548313069178514,0.02116852601153369,0.02744730569061305,0.034310658171620975,0.041668965193125004,0.04953336368278584,0.057788012501673314,0.06642974067134075,0.07528627407873807,0.08414284967936886,0.09309635483510882,0.10240541232569664,0.11171450012647005,0.12102361823674328,0.130332766655831,0.13964194538304714,0.14911643185922147,0.15873651334939648,0.16835661459933193,0.17797673560845773,0.18759687637620395,0.19721703690200043,0.2068372171852771,0.2164574172254643,0.22607763702199152,0.23569787657428914,0.24532857544287656,0.2551415542360917,0.26495454454769835,0.27476754637728074,0.28458055972442386,0.29439358458871184,0.30420662096972967,0.31401966886706173,0.32383272828029286,0.33364579920900755,0.3434588816527905,0.35327197561122625,0.3630850810838997,0.3728981980703951,0.3827113265702976,0.3925244665831916,0.4023376181086621,0.4121507811462932,0.42196395569567036,0.43177714175637755,0.44159033932800007,0.4514035484101224,0.4612465674403097,0.471165817808442,0.48108507406708073,0.4910043362159637,0.5009236042548286,0.5108428781834127,0.5207621580014538,0.5306814437086893,0.5406007353048572,0.5505200327896947,0.56043933616294,0.5703586454243301,0.5802779605736031,0.5901972816104966,0.600116608534748,0.610035941346095,0.6199552800442756,0.6298746246290271,0.6397939751000877,0.6497133314571946,0.6596326937000855,0.6695520618284987,0.6794714358421713,0.6893908157408414,0.6993102015242465,0.7092295931921249,0.7191489907442132,0.7290683941802502,0.7389878034999734,0.7489072187031204,0.7588266397894291,0.7687460667586373,0.778665499610483,0.7885849383447033,0.7985043829610368,0.808423833459221,0.8183432898389938,0.8282627521000929,0.8381822202422564,0.848101694265222,0.8580211741687275,0.8679406599525106,0.8778601516163094,0.8877796491598621,0.8973139930252307,0.8997934147864183,0.8999857729112276,0.8999899903598945,0.8999899999999083,0.8999900000000001,188
0.0038351912698468965,0.006830829488679704,0.010831510034986142,0.015772717566255465,0.021499649639344053,0.027800658126785567,0.03475236477171052,0.04210282657245777,0.04975916812368493,0.05771839916323089,0.06610681305714367,0.07492029913070368,0.08373382859478476,0.09280610471387844,0.10208614517223327,0.11136621696937865,0.12064632010461572,0.12992645457724594,0.13924021266695286,0.14884261538910126,0.15844503865203965,0.16804748245518203,0.17764994679794238,0.18725243167973485,0.19685493709997326,0.20645746305807172,0.21606000955344468,0.2256625765855056,0.2352862226208773,0.24508963897226088,0.25489306736146866,0.2646965077880705,0.2744999602516359,0.28430342475173487,0.2941069012879367,0.3039103898598115,0.3137138904669287,0.32351740310885835,0.3333209277851701,0.34312446449543366,0.35292801323921874,0.3627315740160954,0.3725351468256331,0.38233873166740195,0.39214232854097153,0.4019459374459119,0.41174955838179256,0.4215531913481837,0.4313568363446546,0.44120757052448745,0.45112231005134396,0.4610370557674588,0.4709518076725586,0.4808665657663696,0.49078133004861807,0.5006961005190302,0.5106108771773321,0.5205256600232504,0.530440449056511,0.5403552442768406,0.5502700456839653,0.5601848532776112,0.5700996670575051,0.5800144870233731,0.5899293131749416,0.5998441455119367,0.6097589840340851,0.619673828741113,0.6295886796327467,0.6395035367087125,0.649418399968737,0.6593332694125466,0.6692481450398675,0.6791630268504264,0.6890779148439495,0.6989928090201631,0.708907709378794,0.7188226159195684,0.7287375286422128,0.7386524475464535,0.7485673726320173,0.7584823038986305,0.7683972413460193,0.7783121849739107,0.7882271347820307,0.7981420907701062,0.8080570529378636,0.8179720212850291,0.8278869958113296,0.8378019765164917,0.8477169634002416,0.8576319564623059,0.8675469557024114,0.8774619611202845,0.8873769727156516,0.8971516779903214,0.8997795553856905,0.8999854322694558,0.899989989484067,0.899989999999899,0.8999900000000001,189
0.004692433839725202,0.0076643955224488525,0.011749537456234777,0.016820847946756104,0.022780804753896655,0.029429607194317017,0.036785699136388614,0.04459852814007591,0.05270635186664098,0.061120128552077185,0.0698507542888661,0.07858142416573474,0.08749733593962719,0.09670697716029882,0.10591665092486821,0.11512635723265649,0.12433609608298475,0.13368524798405595,0.1432338131891311,0.15278240033049986,0.16233100940757866,0.17187964041978454,0.1814282933665343,0.1909769682472447,0.20052566506133263,0.21007438380821492,0.21975620081006425,0.22952295269921125,0.23928971793702003,0.24905649652304757,0.25882328845685176,0.26859009373799003,0.27835691236602,0.28812374434049937,0.2978905896609853,0.30765744832703573,0.31742432033820794,0.3271912056940599,0.33695810439414886,0.34672501643803294,0.35649194182526905,0.3662588805554155,0.37602583262802924,0.3858226893707893,0.39571552036101487,0.4056083585695815,0.41550120399619467,0.4253940566405606,0.43528691650238466,0.44517978358137306,0.4550726578772313,0.46496553938966545,0.47485842811838125,0.4847513240630847,0.4946442272234817,0.504537137599278,0.5144300551901793,0.5243229799958917,0.5342159120161212,0.5441088512505736,0.554001797698955,0.563894751360971,0.5737877122363276,0.5836806803247309,0.5935736556258867,0.6034666381395011,0.6133596278652799,0.6232526248029292,0.6331456289521549,0.6430386403126629,0.6529316588841593,0.6628246846663499,0.6727177176589412,0.6826107578616388,0.6925038052741488,0.7023968598961774,0.7122899217274301,0.7221829907676137,0.7320760670164337,0.7419691504735966,0.7518622411388077,0.7617553390117738,0.7716763180450009,0.7816334625972664,0.791590610547696,0.8015477618961211,0.8115049166423727,0.8214620747862817,0.8314192363276793,0.8413764012663967,0.8513335696022646,0.8612907413351144,0.8712479164647768,0.8812050949910838,0.8911622769138657,0.8986855712162883,0.8999119067468632,0.8999887191378686,0.8999899980220863,0.8999899999999904,0.8999900000000001,190
0.004534569995431531,0.00747309204339433,0.011503721271203304,0.016532612956634718,0.02246990294474782,0.02912044185754123,0.03639926057119651,0.044252616712003215,0.052297560554761244,0.060787577674938004,0.06947070644536867,0.07815388057397243,0.08718368481934052,0.09636031858266551,0.1055369859697507,0.1147136869799055,0.12389042161243956,0.13339287566827548,0.14292056470897185,0.1524482765363886,0.1619760111499267,0.17150376854898813,0.18103154873297436,0.1905593517012868,0.20008717745332716,0.2097343589176056,0.21948923928967573,0.22924413360295348,0.23899904185698168,0.24875396405130223,0.2585089001854579,0.2682638502589911,0.2780188142714439,0.2877737922223591,0.297528784111279,0.30728378993774574,0.31703880970130205,0.3267938434014905,0.33654889103785307,0.3463039526099328,0.3560590281172716,0.365816681840858,0.3757035495055304,0.38559042474968397,0.395477307573012,0.40536419797520823,0.415251095955966,0.42513800151497905,0.43502491465194054,0.44491183536654444,0.4547987636584843,0.4646856995274534,0.47457264297314544,0.4844595939952541,0.4943465525934731,0.5042335187674957,0.5141204925170159,0.5240074738417269,0.5338944627413225,0.5437814592154964,0.5536684632639423,0.5635554748863538,0.5734424940824244,0.5833295208518481,0.5932165551943183,0.6031035971095287,0.6129906465971732,0.6228777036569452,0.6327647682885384,0.6426518404916468,0.652538920265964,0.6624260076111834,0.6723131025269995,0.6822002050131054,0.6920873150691951,0.7019744326949623,0.7118615578901007,0.7217486906543042,0.7316577264363063,0.7416122787835141,0.7515668347183416,0.7615213942406117,0.7714759573501465,0.7814305240467697,0.7913850943303038,0.8013396682005716,0.8112942456573957,0.8212488267005994,0.8312034113300052,0.841157999545436,0.8511125913467146,0.861067186733664,0.8710217857061071,0.8809763882638666,0.8909309944067652,0.8986003719692149,0.8999060259347149,0.8999886096121088,0.8999899978324475,0.8999899999999894,0.8999900000000001,191
0.004380305310584309,0.007284025760206259,0.011259414901328202,0.016244547913550247,0.022157458184689505,0.028808025566722475,0.036008758418012335,0.04390114720705872,0.051882200726328584,0.06044783685565161,0.06908244166345658,0.0777188161300827,0.08686151071328399,0.09600424001549222,0.1051470040360056,0.11428980277412251,0.12358482900623914,0.13309093494695048,0.1425970645439813,0.15210321779671832,0.16160939470454738,0.17111559526685532,0.18062181948302838,0.19012806735245275,0.19972693635739247,0.20946949001115478,0.21921205821610118,0.2289546409717585,0.23869723827765404,0.24843985013331438,0.2581824765382671,0.26792511749203884,0.2776677729941569,0.2874104430441483,0.2971531276415401,0.3068958267858594,0.3166385404766332,0.32638126871338896,0.3361240114956533,0.34586676882295375,0.35570600450446443,0.36558665449868577,0.37546731244642195,0.38534797834735407,0.3952286522011629,0.40510933400752974,0.414990023766135,0.4248707214766602,0.43475142713878584,0.4446321407521933,0.45451286231656335,0.464393591831577,0.47427432929691543,0.48415507471225944,0.49403582807729035,0.5039165893916888,0.5137973586551362,0.5236781358673134,0.5335589210279014,0.5434397141365814,0.5533205151930345,0.5632013241969416,0.5730821411479841,0.5829629660458429,0.592843798890199,0.6027246396807336,0.612605488417128,0.6224863450990632,0.6323672097262204,0.6422480822982803,0.6521289628149248,0.6620098512758342,0.6718907476806906,0.6817716520291746,0.6916525643209676,0.7016027750406351,0.7115546100039306,0.7215064487523619,0.7314582912857439,0.7414101376038907,0.7513619877066168,0.761313841593736,0.7712656992650629,0.7812175607204116,0.7911694259595967,0.801121294982432,0.8110731677887323,0.8210250443783116,0.8309769247509843,0.8409288089065646,0.8508806968448672,0.8608325885657061,0.8707844840688956,0.8807363833542503,0.8906882864215844,0.8985104907708891,0.8998997566501344,0.8999884916350934,0.8999899976260696,0.8999899999999884,0.8999900000000001,192
0.0042296444085683504,0.007097277953352757,0.011016748688622041,0.015956818259433583,0.021843643366278212,0.028492505668181567,0.035628120740550204,0.04354423566369543,0.05151593788289423,0.06010095022097425,0.06868601036879073,0.07742288465113199,0.08653077230920694,0.09563869579489,0.10474665510746864,0.11385465024623043,0.12329543920813722,0.13277929197734253,0.14226316929022081,0.15174707114614375,0.1612309975444822,0.17071494848460766,0.1801989239658914,0.18973510136963448,0.19946486302034477,0.209194639849749,0.218924431857359,0.22865423904268578,0.23838406140524127,0.24811389894453673,0.25784375166008383,0.26757361955139414,0.2773035026179792,0.2870334008593506,0.29676331427501973,0.30649324286449836,0.3162231866272979,0.3259531455629303,0.33572419258500674,0.34559834725508165,0.35547251026646487,0.36534668161882405,0.3752208613118272,0.38509504934514277,0.3949692457184385,0.4048434504313828,0.4147176634836434,0.42459188487488886,0.43446611460478674,0.44434035267300553,0.4542145990792133,0.4640888538230781,0.47396311690426823,0.48383738832245166,0.4937116680772969,0.5035859561684715,0.5134602525956441,0.5233345573584829,0.5332088704566557,0.5430831918898312,0.5529575216576775,0.5628318597598626,0.5727062061960548,0.5825805609659225,0.5924549240691337,0.6023292955053569,0.61220367527426,0.6220780633755117,0.63195245980878,0.6418268645737332,0.6517012776700396,0.661606179266547,0.671555159538884,0.6815041438025305,0.6914531320572921,0.7014021243029741,0.7113511205393821,0.7213001207663211,0.7312491249835971,0.7411981331910152,0.7511471453883809,0.7610961615754999,0.7710451817521772,0.7809942059182187,0.7909432340734296,0.8008922662176154,0.8108413023505819,0.8207903424721343,0.8307393865820782,0.8406884346802193,0.8506374867663624,0.8605865428403141,0.8705356029018791,0.8804846669508634,0.8904337349870722,0.8984157248567474,0.8998930770745802,0.8999883646277759,0.899989997401605,0.8999899999999872,0.8999900000000001,193
0.004082586784378825,0.006912925097826636,0.010775848705906768,0.01566958705262568,0.021528631739128126,0.028174032557064993,0.03533173708359637,0.04318200394702222,0.0512125158550988,0.059746968904944825,0.06828147099517619,0.07711925932092174,0.08619143504363494,0.09526364771593708,0.10433589733710541,0.11353604831016761,0.12299692039630243,0.1324578179322273,0.14191874091729811,0.15137968935087157,0.16084066323230342,0.1703016625609503,0.17976268733616843,0.18947655831344137,0.1991930684986532,0.20890959450718605,0.21862613633853584,0.22834269399219825,0.23805926746766937,0.2477758567644448,0.2574924618820206,0.2672090828198926,0.27692571957755663,0.2866423721545087,0.2963590405502446,0.3060757247642602,0.3157924247960516,0.32562686246473954,0.33549425262833876,0.34536165153438064,0.3552290591825203,0.3650964755724122,0.3749639007037114,0.38483133457607316,0.39469877718915203,0.4045662285426032,0.4144336886360812,0.4243011574692415,0.4341686350417385,0.44403612135322773,0.45390361640336374,0.4637711201918019,0.4736386327181968,0.4835061539822035,0.4933736839834773,0.5032412227216728,0.5131087701964453,0.52297632640745,0.5328438913543414,0.5427114650367751,0.5525790474544058,0.5624466386068888,0.5723142384938789,0.5821818471150314,0.5920494644700014,0.6019170905584438,0.6117847253800137,0.6216523689343666,0.6315697761274848,0.64151576733772,0.6514617627539472,0.6614077623759625,0.6713537662035627,0.6812997742365439,0.691245786474702,0.7011918029178339,0.7111378235657355,0.7210838484182033,0.7310298774750337,0.7409759107360233,0.7509219482009679,0.7608679898696642,0.7708140357419087,0.7807600858174972,0.7907061400962263,0.8006521985778928,0.8105982612622928,0.820544328149223,0.8304903992384792,0.8404364745298581,0.8503825540231562,0.8603286377181701,0.8702747256146961,0.8802208177125302,0.8901669140114693,0.8983158655851605,0.8998859644041767,0.8999882279767126,0.8999899971576066,0.8999899999999856,0.8999900000000001,194
0.003939127008493831,0.006731038856539265,0.010536836628824625,0.015383014730571173,0.021212596623360863,0.02785275942453197,0.0350311047709848,0.04281457956334629,0.05090306235083257,0.05938595100753197,0.06786888993730968,0.076807915352834,0.08584347121086253,0.09487906515314816,0.10391469717895829,0.11325195277814834,0.12268915781742855,0.13212638922984635,0.14156364701474278,0.15100093117145966,0.16043824169933796,0.1698755785977194,0.17950581755158232,0.1892085759173401,0.19891135076922523,0.20861414210671764,0.2183169499292978,0.2280197742364451,0.2377226150276403,0.24742547230236284,0.2571283460600931,0.266831236300311,0.2765341430224969,0.28623706622613054,0.29594000591069214,0.30567362039286705,0.31553395189085814,0.3253942925466722,0.33525464235995045,0.34511500133033446,0.35497536945746566,0.3648357467409854,0.37469613318053524,0.3845565287757566,0.394416933526291,0.40427734743177984,0.4141377704918647,0.42399820270618716,0.43385864407438834,0.4437190945961103,0.4535795542709943,0.4634400230986818,0.47330050107881455,0.48316098821103387,0.4930214844949817,0.502881989930299,0.5127425045166278,0.5226030282536097,0.5324635611408861,0.5423241031780986,0.5521846543648892,0.5620452147008992,0.5719057841857701,0.5817663628191438,0.5916269506006618,0.6015426788306051,0.6114855378981429,0.6214284013952828,0.6313712693218118,0.6413141416775168,0.6512570184621845,0.661199899675602,0.6711427853175561,0.6810856753878336,0.6910285698862219,0.7009714688125074,0.7109143721664771,0.7208572799479184,0.7308001921566178,0.7407431087923624,0.7506860298549393,0.760628955344135,0.7705718852597371,0.780514819601532,0.7904577583693071,0.8004007015628493,0.8103436491819457,0.8202866012263829,0.8302295576959483,0.840172518590429,0.8501154839096118,0.8600584536532838,0.8700014278212321,0.8799444064132436,0.8898873894291055,0.8982106983995579,0.8998783948182645,0.8999880810323573,0.8999899968925238,0.8999899999999842,0.8999900000000001,195
0.0037992549350024662,0.006551686085971009,0.01029982962202007,0.015097258883999001,0.020895711128025393,0.02752884200236999,0.034726332588301365,0.0424420954651198,0.05058763309895749,0.05901796154068062,0.0674908475384749,0.07648883418375581,0.08548686006067302,0.0944849251684844,0.10354643181840689,0.11295922315031101,0.12237204179694681,0.13178488775764133,0.14119776103172083,0.15061066161851255,0.1600235895173427,0.16955392381020715,0.17924243538237492,0.18893096412121949,0.1986195100262046,0.20830807309679444,0.21799665333245338,0.227685250732645,0.23737386529683396,0.24706249702448385,0.25675114591505926,0.266439811968024,0.2761284951828423,0.28581719555897844,0.29559308192348244,0.3054460705699593,0.31529906880340003,0.3251520766234327,0.3350050940296848,0.34485812102178404,0.35471115759935834,0.3645642037620352,0.3744172595094423,0.3842703248412077,0.3941233997569588,0.4039764842563239,0.41382957833892986,0.4236826820044055,0.4335357952523776,0.4433889180824748,0.4532420504943245,0.4630951924875545,0.4729483440617926,0.4828015052166669,0.49265467595180507,0.5025078562668348,0.5123610461613841,0.522214245635081,0.5320674546875528,0.5419206733184281,0.5517739015273342,0.5616271393138995,0.5715258853675865,0.581465464197621,0.5914050476900287,0.6013446358445863,0.6112842286610712,0.6212238261392607,0.6311634282789318,0.6411030350798619,0.6510426465418281,0.6609822626646072,0.6709218834479773,0.6808615088917149,0.6908011389955978,0.7007407737594027,0.7106804131829072,0.7206200572658882,0.7305597060081236,0.74049935940939,0.7504390174694653,0.7603786801881262,0.7703183475651506,0.780258019600315,0.7901976962933974,0.8001373776441748,0.8100770636524247,0.8200167543179243,0.8299564496404512,0.8398961496197824,0.8498358542556952,0.8597755635479672,0.8697152774963757,0.8796549961006982,0.889594719360712,0.8981000027960986,0.8998703434475633,0.8999879231072928,0.8999899966046956,0.8999899999999827,0.8999900000000001,196
0.00367686448999989,0.006398968499644761,0.010301448638529428,0.015187496814985893,0.020908851125740653,0.027249748516291257,0.03441753361021392,0.042064689846879985,0.05026628969616649,0.05864307236197186,0.06720245960742036,0.07616200355125614,0.08512158788459923,0.09408121260669879,0.10327008646052169,0.11265776306408418,0.12204546794057498,0.1314332010893067,0.14082096250959103,0.15020875220074079,0.15962220125161228,0.16929596137785272,0.17896973936909552,0.1886435352247888,0.1983173489443803,0.20799118052731824,0.21766502997305087,0.2273388972810258,0.23701278245069152,0.24668668548149558,0.2563606063728865,0.2660345451243122,0.27570850173522066,0.28551851365950054,0.2953638585710072,0.305209213512937,0.3150545784849032,0.32489995348651973,0.3347453385174001,0.34459073357715814,0.3544361386654076,0.364281553781762,0.37412697892583524,0.38397241409724103,0.39381785929559304,0.4036633145205053,0.4135087797715913,0.42335425504846486,0.43319974035073955,0.44304523567802967,0.45289074102994864,0.4627362564061104,0.4725817818061286,0.48242731722961735,0.49227286267619047,0.5021184181454614,0.5119639836370445,0.5218095591505533,0.5316551446856016,0.5415204487732387,0.5514565941686146,0.5613927444685273,0.5713288996727445,0.5812650597810329,0.59120122479316,0.6011373947088932,0.611073569527999,0.621009749250245,0.6309459338753985,0.6408821234032268,0.6508183178334968,0.660754517165976,0.6706907214004314,0.6806269305366306,0.6905631445743406,0.7004993635133289,0.7104355873533623,0.7203718160942085,0.7303080497356349,0.7402442882774082,0.7501805317192963,0.7601167800610662,0.7700530333024854,0.779989291443321,0.7899255544833402,0.7998618224223107,0.80979809526,0.8197343729961751,0.8296706556306033,0.8396069431630522,0.8495432355932891,0.8594795329210814,0.8694158351461961,0.8793521422684013,0.889288454287464,0.8979835522970728,0.89986178434196,0.8999877534743957,0.8999899962923417,0.8999899999999809,0.8999900000000001,197
0.00363179896690477,0.006563240106786508,0.010528520046221596,0.015471008883940832,0.021234398664962024,0.027597740845642198,0.034498712837595896,0.04194626964060329,0.04993909953970459,0.05826136209613886,0.06690722858800649,0.07582741756036983,0.08474764809056848,0.0936679201778433,0.10298565434105009,0.11234748121112431,0.1217093373292457,0.1310712226947125,0.14043313730682216,0.14979508116487325,0.1593705092035522,0.16902902226805594,0.17868755391311117,0.18834610413814987,0.19800467294260365,0.20766326032590438,0.2173218662874844,0.22698049082677502,0.23663913394320873,0.2462977956362169,0.25595647590523174,0.26561517474968527,0.2754505944288997,0.28528798673300704,0.29512538952551637,0.30496280280602767,0.3148002265741397,0.3246376608294524,0.3344751055715648,0.34431256080007666,0.3541500265145873,0.363987502714696,0.37382498940000236,0.3836624865701059,0.39349999422460596,0.4033375123631023,0.41317504098519386,0.42301258009048076,0.4328501296785621,0.4426876897490375,0.4525252603015066,0.4623628413355687,0.4722004328508235,0.48203803484687074,0.49187564732330974,0.5017132702797402,0.5115509037157614,0.5214600321102092,0.5313925908417074,0.5413251547292889,0.5512577237727111,0.5611902979717306,0.5711228773261047,0.5810554618355896,0.5909880514999426,0.600920646318921,0.6108532462922812,0.6207858514197799,0.6307184617011747,0.6406510771362222,0.6505836977246794,0.6605163234663031,0.6704489543608505,0.6803815904080784,0.6903142316077439,0.7002468779596039,0.7101795294634156,0.7201121861189357,0.7300448479259214,0.7399775148841297,0.7499101869933175,0.7598428642532421,0.7697755466636602,0.779708234224329,0.7896409269350056,0.799573624795447,0.8095063278054103,0.8194390359646526,0.829371749272931,0.8393044677300026,0.8492371913356244,0.8591699200895533,0.8691026539915472,0.8790353930413622,0.8889681372387563,0.8978611144302182,0.899852690437953,0.899987571364932,0.8999899959535568,0.8999899999999789,0.8999900000000001,198
0.003737227993871245,0.006728593095380167,0.010755830344451656,0.015753251162842596,0.021556687595896247,0.027940325214001895,0.03492695877610487,0.04236428578607808,0.05006817472816166,0.05809457846318705,0.06660515494977562,0.07548507673987677,0.0843650412658073,0.09335785183816521,0.10269305655424757,0.11202829151076954,0.12136355670701486,0.13069885214226767,0.1400341778158115,0.14946747450537906,0.1591101990659391,0.16875294294093907,0.1783957061297945,0.18803848863192127,0.19768129044673477,0.20732411157365066,0.216966952012085,0.2266098117614529,0.23625269082117062,0.2458955891906533,0.2555609223802969,0.2653900342271054,0.2752191570354256,0.2850482908048426,0.29487743553494095,0.30470659122530586,0.3145357578755217,0.32436493548517387,0.3341941240538469,0.34402332358112586,0.35385253406659556,0.36368175550984094,0.3735109879104467,0.38334023126799827,0.39316948558208015,0.4029987508522776,0.4128280270781751,0.42265731425935815,0.43248661239541114,0.44231592148591964,0.45214524153046837,0.46197457252864227,0.4718039144800262,0.4816332673842058,0.4914769400695725,0.5014057435847947,0.5113345525177367,0.5212633668681445,0.5311921866357644,0.5411210118203431,0.5510498424216264,0.5609786784393611,0.570907519873293,0.5808363667231686,0.5907652189887344,0.6006940766697366,0.6106229397659214,0.6205518082770354,0.6304806822028247,0.6404095615430361,0.6503384462974156,0.6602673364657095,0.6701962320476641,0.6801251330430266,0.6900540394515424,0.6999829512729586,0.7099118685070214,0.719840791153477,0.7297697192120722,0.7396986526825534,0.7496275915646666,0.7595565358581587,0.769485485562776,0.7794144406782652,0.7893434012043724,0.7992723671408444,0.8092013384874275,0.8191303152438684,0.8290592974099132,0.8389882849853091,0.8489172779698021,0.8588462763631389,0.8687752801650658,0.8787042893753297,0.888633303993677,0.8977324507141156,0.899843033525777,0.8999873759665848,0.8999899955863028,0.8999899999999766,0.8999900000000001,199
0.004532383616364932,0.007547236003623864,0.011653117534235966,0.016775222866570308,0.02280880155996512,0.02953887328741668,0.03692227954434893,0.04481731816518521,0.05296491830376358,0.06142872569020996,0.07020343179220816,0.07897818205857632,0.08788643560688159,0.09713702866040554,0.10638765376672404,0.11563831092513377,0.12488900013493152,0.13414456378286316,0.14372592961764374,0.15330731661978536,0.1628887247886956,0.1724701541237827,0.18205160462445466,0.19163307629011933,0.20121456912018482,0.21079608311405923,0.2203776182711505,0.23005831960466372,0.2398478558764336,0.24963740469967605,0.25942696607395366,0.2692165399988286,0.279006126473863,0.2887957254986193,0.29858533707266,0.30837496119554686,0.31816459786684254,0.3279542470861096,0.3377439088529098,0.3475335831668061,0.35732327002736025,0.3671129694341351,0.3769026813866926,0.3866924058845956,0.39648214292740586,0.40627189251468654,0.41607364953163756,0.42598011769878574,0.43588659243831906,0.4457930737499554,0.4556995616334133,0.46560605608841066,0.4755125571146657,0.4854190647118967,0.4953255788798218,0.5052320996181587,0.5151386269266263,0.5250451608049425,0.5349517012528253,0.5448582482699933,0.5547648018561644,0.5646713620110569,0.5745779287343894,0.5844845020258794,0.5943910818852458,0.6042976683122065,0.61420426130648,0.6241108608677844,0.6340174669958382,0.6439240796903594,0.6538306989510663,0.6637373247776773,0.6736439571699109,0.6835505961274851,0.6934572416501186,0.7033638937375294,0.713270552389436,0.7231772176055566,0.7330838893856098,0.7429905677293138,0.7528972526363867,0.7628039441065475,0.7727106421395145,0.7826173467350054,0.792524057892739,0.8024307756124339,0.8123374998938085,0.8222442307365814,0.8321509681404704,0.8420577121051943,0.8519644626304717,0.8618894473600566,0.8718535253570234,0.8818176063275874,0.8917816902715942,0.898948657292614,0.8999352773117455,0.8999892618731744,0.8999899991674322,0.8999899999999978,0.8999900000000001,200


==> Data/paper_all_data_mix_q9.csv <==
epsilon=0.0,epsilon=0.01,epsilon=0.02,epsilon=0.03,epsilon=0.04,epsilon=0.05,epsilon=0.06,epsilon=0.07,epsilon=0.08,epsilon=0.09,epsilon=0.1,epsilon=0.11,epsilon=0.12,epsilon=0.13,epsilon=0.14,epsilon=0.15,epsilon=0.16,epsilon=0.17,epsilon=0.18,epsilon=0.19,epsilon=0.2,epsilon=0.21,epsilon=0.22,epsilon=0.23,epsilon=0.24,epsilon=0.25,epsilon=0.26,epsilon=0.27,epsilon=0.28,epsilon=0.29,epsilon=0.3,epsilon=0.31,epsilon=0.32,epsilon=0.33,epsilon=0.34,epsilon=0.35000000000000003,epsilon=0.36,epsilon=0.37,epsilon=0.38,epsilon=0.39,epsilon=0.4,epsilon=0.41000000000000003,epsilon=0.42,epsilon=0.43,epsilon=0.44,epsilon=0.45,epsilon=0.46,epsilon=0.47000000000000003,epsilon=0.48,epsilon=0.49,epsilon=0.5,epsilon=0.51,epsilon=0.52,epsilon=0.53,epsilon=0.54,epsilon=0.55,epsilon=0.56,epsilon=0.5700000000000001,epsilon=0.58,epsilon=0.59,epsilon=0.6,epsilon=0.61,epsilon=0.62,epsilon=0.63,epsilon=0.64,epsilon=0.65,epsilon=0.66,epsilon=0.67,epsilon=0.68,epsilon=0.6900000000000001,epsilon=0.7000000000000001,epsilon=0.71,epsilon=0.72,epsilon=0.73,epsilon=0.74,epsilon=0.75,epsilon=0.76,epsilon=0.77,epsilon=0.78,epsilon=0.79,epsilon=0.8,epsilon=0.81,epsilon=0.8200000000000001,epsilon=0.8300000000000001,epsilon=0.84,epsilon=0.85,epsilon=0.86,epsilon=0.87,epsilon=0.88,epsilon=0.89,epsilon=0.9,epsilon=0.91,epsilon=0.92,epsilon=0.93,epsilon=0.9400000000000001,epsilon=0.9500000000000001,epsilon=0.96,epsilon=0.97,epsilon=0.98,epsilon=0.99,epsilon=1.0,Ns,tweak
0.06733125,0.067800687,0.06877,0.069192,0.07013575,0.070507812,0.071424,0.071743625,0.07263025,0.0735075,0.07375,0.074594812,0.07477875,0.075589125,0.076388,0.076485937,0.0772475,0.077996312,0.078732,0.078711625,0.07940625,0.0800865,0.080752,0.080604312,0.081225,0.081829687,0.082418,0.082989562,0.083544,0.084080937,0.0846,0.08418575,0.08465275,0.085100625,0.085529,0.0859375,0.08632575,0.086693375,0.08704,0.08736525,0.08766875,0.087950125,0.089298,0.089550562,0.08978,0.089985937,0.090168,0.090325812,0.090459,0.090567187,0.091875,0.091949625,0.09199825,0.0920205,0.092016,0.093298437,0.0932575,0.093188812,0.093092,0.09435425,0.09421875,0.094054125,0.09386,0.095099062,0.094864,0.094598437,0.095823,0.095514875,0.09517525,0.096383812,0.096,0.09720375,0.09677475,0.096312625,0.097498,0.096989062,0.09816825,0.0976115,0.09702,0.098178437,0.0975375,0.098688375,0.097997,0.099139812,0.098397,0.09953125,0.098736,0.099861187,0.0990125,0.100128125,0.099225,0.100327488,0.099359976,0.100439964,0.099404953,0.100462441,0.101519929,0.100394919,0.101429908,0.100237399,0.101248875,1,0.07375
0.05211,0.053306963,0.05479535,0.05600708,0.057216794,0.058744845,0.05996544,0.061181674,0.062396326,0.06360849,0.0648136,0.066014369,0.06720984,0.068395407,0.069573715,0.07074375,0.071459768,0.072593951,0.07371648,0.074822718,0.075915119,0.07648603,0.077530054,0.078556571,0.0795644,0.080548906,0.080934219,0.08186022,0.082759017,0.083632708,0.08448,0.084640165,0.085411032,0.08615125,0.086856258,0.087527883,0.08816472,0.088762233,0.089322117,0.08984291,0.090320111,0.090755273,0.09114688,0.091490471,0.092678591,0.0929475,0.093164095,0.093329656,0.09441592,0.094493087,0.094514649,0.09551716,0.095442048,0.095306611,0.09621504,0.095974378,0.096821155,0.09647218,0.09725293,0.096787317,0.09749961,0.098174577,0.09749955,0.098049519,0.098549489,0.09899946,0.09799944,0.098324413,0.098599388,0.098824363,0.09899934,0.099124318,0.099199296,0.099224276,0.099199256,0.099124237,0.100649207,0.10049919,0.100299174,0.100049159,0.099749145,0.101174117,0.100799104,0.100374093,0.099899082,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,2,0.0648136
0.040999843,0.042849211,0.044578671,0.046545125,0.048377462,0.050250695,0.051956122,0.053917782,0.055693382,0.057491146,0.059326172,0.060907946,0.062789522,0.064393971,0.066010183,0.067620325,0.069238971,0.070847991,0.07246198,0.073690359,0.075278188,0.076848165,0.077999846,0.079099325,0.080604964,0.081621879,0.082592739,0.083991448,0.084859394,0.085653727,0.08693325,0.087602652,0.088202334,0.089315508,0.089766241,0.090762089,0.091047192,0.091910595,0.092720333,0.093457737,0.093381082,0.093954487,0.094458608,0.09487502,0.095199993,0.096249986,0.096299983,0.096199983,0.096899986,0.097499991,0.097,0.097374952,0.097649907,0.097824864,0.097899822,0.09899978,0.098899742,0.098699706,0.099599668,0.099224635,0.098749605,0.099449571,0.100099538,0.099374513,0.099899482,0.100374453,0.099399432,0.099749405,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,3,0.059326172
0.032651735,0.034759459,0.036983805,0.039180465,0.041480847,0.043896283,0.046252627,0.048538958,0.050907996,0.053361597,0.0557056,0.057897854,0.060145881,0.062440369,0.064780594,0.066913911,0.068787388,0.070947948,0.07282128,0.074677189,0.076521128,0.07798862,0.079763996,0.081125118,0.082804252,0.084032894,0.085165735,0.086658584,0.087614653,0.08894407,0.089690997,0.090831055,0.091328952,0.092250988,0.093057727,0.09375,0.094249959,0.094499927,0.095199902,0.095699884,0.095999872,0.096874865,0.096799864,0.097349868,0.097749876,0.097999888,0.098099904,0.098049924,0.098799946,0.098474972,0.099,0.099424951,0.099749905,0.098899862,0.09899982,0.100124778,0.100049739,0.099874703,0.099599668,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.099899482,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,4,0.0557056
0.026518799,0.028714837,0.031067058,0.033584734,0.036270189,0.038893978,0.041680896,0.044630857,0.047463725,0.050290318,0.053245584,0.056165846,0.058835324,0.061778847,0.064406848,0.0670949,0.069592455,0.071866825,0.074136019,0.076381555,0.078607317,0.080492149,0.082294204,0.084013643,0.085638205,0.086755675,0.088118043,0.089343103,0.090403628,0.091770521,0.0925,0.093449915,0.094049846,0.09487479,0.095399746,0.095624713,0.096199689,0.096524675,0.097299666,0.097874666,0.097499675,0.098424686,0.098399705,0.098999727,0.098599756,0.098874788,0.098999824,0.098974864,0.099749905,0.099449952,0.1,0.099424951,0.099749905,0.09997486,0.100099818,0.100124778,0.100049739,0.099874703,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.099899482,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,5,0.053245584
0.022217814,0.024445417,0.026861178,0.029396479,0.032145264,0.035111379,0.038202539,0.041537756,0.044878324,0.048180872,0.051688901,0.055120252,0.058405112,0.061655405,0.064856034,0.067958018,0.070912699,0.073678887,0.07621697,0.078707303,0.080859378,0.082918339,0.084850944,0.086629115,0.088237014,0.089664025,0.090863269,0.09222495,0.093149818,0.094049709,0.094499622,0.09554955,0.095699499,0.096599457,0.09719943,0.097499415,0.097499412,0.097874416,0.098699425,0.098599446,0.098999472,0.099199505,0.099199544,0.098999588,0.099449635,0.099749686,0.099899742,0.099899802,0.099749866,0.100424931,0.1,0.100449951,0.099749905,0.09997486,0.100099818,0.100124778,0.100049739,0.099874703,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,6,0.051688901
0.019170415,0.021408261,0.023806788,0.026436387,0.029315938,0.032319019,0.035764965,0.039438359,0.043238534,0.04716341,0.050966792,0.054649216,0.058495692,0.062299478,0.066003301,0.069437987,0.072745893,0.075691885,0.078590949,0.081177494,0.08363604,0.085686548,0.087507054,0.089058877,0.090650256,0.091874847,0.093199664,0.093924517,0.094949397,0.095474304,0.096499228,0.096599178,0.09734914,0.097749119,0.097799113,0.098124117,0.098799128,0.09922415,0.099399182,0.099324224,0.099749268,0.099199326,0.09999938,0.099824445,0.100299511,0.099749587,0.099899663,0.099899742,0.099749826,0.100424911,0.1,0.100449951,0.100799904,0.09997486,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,7,0.050966792
0.016944994,0.019682574,0.022582577,0.02564452,0.028867076,0.032231087,0.035750798,0.039404497,0.043204536,0.047130262,0.050955787,0.0546579,0.058512743,0.062302932,0.066093996,0.070145815,0.074175489,0.078018204,0.080939911,0.083703831,0.086012223,0.088057569,0.089764736,0.091324848,0.092749587,0.093749375,0.094799204,0.095624068,0.096298964,0.096898886,0.09749883,0.097648798,0.098448776,0.098323779,0.098998786,0.098748815,0.099448843,0.099223892,0.099398944,0.100048998,0.099749069,0.099974141,0.09999922,0.099824305,0.100299391,0.100624483,0.099899583,0.099899682,0.100699784,0.100424891,0.1,0.100449951,0.100799904,0.09997486,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,8,0.050955787
0.01689466,0.019617639,0.022527658,0.025541335,0.028620016,0.03197423,0.035479928,0.039160981,0.042982981,0.046859942,0.05074945,0.054652662,0.058465575,0.062326212,0.06629666,0.070223548,0.074289418,0.078562993,0.083416262,0.085980192,0.088428469,0.090200047,0.092099656,0.093274341,0.094499087,0.095248889,0.095998733,0.09689861,0.097198527,0.097848464,0.098498424,0.09869841,0.098998412,0.098898436,0.09959846,0.099373509,0.099448565,0.099898624,0.100098696,0.100048778,0.09974887,0.099973961,0.09999906,0.099824166,0.100299271,0.100624382,0.099899503,0.100824619,0.100699743,0.100424871,0.1,0.100449951,0.100799904,0.09997486,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,9,0.05074945
0.01671008,0.019358464,0.022127278,0.025096251,0.028254125,0.031607168,0.035046192,0.038767588,0.042659701,0.046626512,0.050623935,0.054674896,0.058633484,0.062630342,0.066584385,0.070568965,0.074535185,0.078806031,0.083500342,0.088177199,0.0905,0.092124514,0.093599126,0.094898817,0.095898575,0.096373394,0.09719825,0.097748148,0.098098082,0.098323044,0.09899802,0.099223025,0.099548045,0.099473088,0.099598141,0.0999982,0.100098275,0.099898365,0.100098456,0.100048558,0.10049866,0.099973781,0.0999989,0.100649018,0.10029915,0.100624281,0.100799418,0.100824559,0.100699703,0.100424851,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,10,0.050623935
0.016307523,0.018884001,0.021680344,0.024556868,0.027712267,0.031003429,0.034487435,0.038273569,0.042150576,0.04633543,0.050474342,0.054581716,0.058713994,0.062879869,0.066999759,0.071006084,0.075046324,0.079178316,0.083702156,0.090000108,0.092249446,0.093773962,0.09509858,0.095873287,0.096948055,0.097497887,0.097997766,0.098597679,0.098547639,0.098797619,0.099497612,0.099222648,0.099547687,0.09947275,0.099597822,0.0999979,0.100097995,0.099898105,0.100098215,0.100048338,0.100498459,0.099973601,0.09999874,0.100648877,0.10029903,0.100624181,0.100799337,0.100824498,0.100699663,0.100424831,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,11,0.050474342
0.015767151,0.018287018,0.020983549,0.02391742,0.027009187,0.030339339,0.033960503,0.037660463,0.041730655,0.045948749,0.050245946,0.054650058,0.058979946,0.063267525,0.067484364,0.071669097,0.075701675,0.079840892,0.084112244,0.090000106,0.093748875,0.095148394,0.095998029,0.096847747,0.097647534,0.09824738,0.098397284,0.099022213,0.098997193,0.099272191,0.099497214,0.099747256,0.100097314,0.100047397,0.100197488,0.0999976,0.100097715,0.099897845,0.100097975,0.100048118,0.100498258,0.099973421,0.09999858,0.100648736,0.10029891,0.10062408,0.100799256,0.100824438,0.100699623,0.10042481,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,12,0.050245946
0.015166207,0.017640843,0.020315697,0.023191277,0.026302456,0.029681822,0.033289722,0.037172925,0.041273154,0.045639281,0.05011373,0.054717218,0.059279507,0.063700338,0.068135922,0.072427546,0.076513621,0.080625978,0.084748698,0.090038844,0.09499829,0.095972824,0.096897468,0.097497205,0.098347005,0.098621877,0.098796799,0.099021758,0.099446742,0.099746759,0.0999968,0.099746877,0.100096953,0.100047057,0.100197168,0.0999973,0.100097434,0.100572569,0.100097735,0.100047898,0.100498057,0.099973241,0.09999842,0.100648595,0.100298789,0.100623979,0.100799176,0.100824377,0.100699582,0.10042479,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,13,0.05011373
0.014482093,0.016913006,0.019568527,0.02244947,0.025587778,0.029020815,0.032706745,0.036624895,0.040854252,0.045292033,0.05004398,0.054855106,0.059675627,0.064339881,0.068957742,0.073273314,0.077448196,0.081463122,0.085493363,0.090213013,0.095997696,0.096797244,0.097496906,0.098146657,0.098696481,0.09899637,0.09919631,0.099446286,0.099446305,0.09974634,0.0999964,0.099746498,0.100096593,0.100046717,0.100196847,0.099997,0.100097154,0.100572308,0.100097495,0.100047677,0.100497856,0.099973061,0.09999826,0.100648454,0.100298669,0.100623879,0.100799095,0.100824317,0.100699542,0.10042477,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,14,0.05004398
0.0137447,0.01612974,0.018767089,0.021694701,0.024917645,0.028352795,0.032124666,0.036158089,0.04053383,0.045141053,0.050014348,0.055124248,0.060126237,0.065073456,0.069758241,0.074235532,0.078552953,0.082496234,0.086300187,0.090566716,0.096747097,0.097621654,0.098096338,0.098796101,0.099045953,0.099370859,0.099595817,0.099870811,0.099895849,0.099745921,0.099996,0.100271099,0.100096233,0.100046376,0.100196526,0.0999967,0.100096874,0.100572046,0.100097254,0.100047457,0.100497655,0.100747865,0.0999981,0.100648313,0.100298549,0.100623778,0.100799014,0.100824256,0.100699502,0.10042475,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,15,0.050014348
0.013035084,0.015411135,0.01804284,0.020971476,0.024232562,0.027779173,0.031655417,0.035811245,0.040286579,0.045065544,0.05008852,0.055444665,0.060695159,0.06586683,0.070740756,0.075311071,0.079653817,0.083582649,0.087211524,0.091083709,0.09749649,0.098171066,0.098695762,0.099120553,0.099395422,0.099370363,0.099595339,0.099870352,0.099895409,0.10022048,0.0999956,0.100270718,0.100095872,0.100046036,0.100196206,0.0999964,0.100096594,0.100571785,0.100097014,0.100047237,0.100497454,0.100747683,0.09999794,0.100648172,0.100298428,0.100623678,0.100798934,0.100824196,0.100699462,0.10042473,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,16,0.050014348
0.012322029,0.014668002,0.017340428,0.02030746,0.023703473,0.027396622,0.031364506,0.035652251,0.040181003,0.045061759,0.050168797,0.055599647,0.061112799,0.066608486,0.071794646,0.07646341,0.080766666,0.084682887,0.088198592,0.091721059,0.097995884,0.098445484,0.098995195,0.099120018,0.099394905,0.099744846,0.09999484,0.099869892,0.09989497,0.10022006,0.0999952,0.100270337,0.100095512,0.100045696,0.100195885,0.0999961,0.100096313,0.100571523,0.100096774,0.100047017,0.100497253,0.100747502,0.09999778,0.100648032,0.100298308,0.100623577,0.100798853,0.100824135,0.100699421,0.10042471,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,17,0.050014348
0.011721862,0.014296243,0.01715982,0.020285596,0.023720656,0.027353712,0.031327652,0.035618755,0.040164774,0.045054659,0.050170009,0.055614877,0.061121203,0.066592776,0.072129073,0.077662583,0.081982933,0.085795225,0.089234102,0.0923797,0.098245284,0.098719899,0.099294625,0.099444465,0.099744368,0.099744348,0.09999436,0.099869433,0.09989453,0.100219639,0.0999948,0.100269956,0.100095152,0.100045356,0.100195565,0.0999958,0.100096033,0.100571262,0.100096534,0.100046797,0.100497052,0.100747321,0.09999762,0.100647891,0.100298188,0.100623476,0.100798772,0.100824075,0.100699381,0.10042469,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,18,0.050014348
0.011705528,0.014285471,0.017124021,0.020245041,0.023624936,0.02731294,0.031261646,0.035567325,0.040159597,0.045010347,0.050216228,0.055705635,0.061225264,0.066697375,0.07219565,0.077657119,0.083115936,0.086932026,0.090204662,0.093095813,0.098744667,0.09899431,0.099294069,0.099768908,0.09974385,0.099743849,0.09999388,0.099868974,0.09989409,0.100219218,0.0999944,0.100269575,0.100094791,0.100045016,0.100195244,0.0999955,0.100095753,0.100571,0.100096293,0.100046577,0.100496851,0.100747139,0.09999746,0.10064775,0.100298067,0.100623376,0.100798692,0.100824014,0.100699341,0.10042467,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,19,0.050014348
0.011618495,0.014174494,0.016984701,0.020113535,0.023489178,0.027166252,0.031184371,0.035472037,0.040121731,0.045010297,0.050282792,0.055758522,0.061376985,0.066880366,0.072423195,0.077766118,0.083121398,0.088022899,0.091175404,0.09381923,0.09899406,0.099268719,0.099593493,0.099768369,0.099743331,0.100118325,0.0999934,0.100293487,0.100343622,0.100218797,0.099994,0.100269194,0.100094431,0.100044676,0.100194923,0.0999952,0.100095472,0.100570739,0.100096053,0.100046357,0.10049665,0.100746958,0.0999973,0.100647609,0.100297947,0.100623275,0.100798611,0.100823954,0.1006993,0.10042465,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,20,0.050014348
0.011497155,0.014025719,0.016827069,0.019918338,0.023305996,0.027023846,0.031065347,0.035384072,0.040076638,0.045025048,0.050332458,0.05592986,0.061602517,0.067167552,0.072715116,0.078016375,0.083279664,0.088452315,0.092033597,0.094560913,0.09924345,0.099543124,0.099592935,0.09976783,0.100092787,0.100117825,0.09999292,0.100293025,0.100343181,0.100218376,0.0999936,0.100268813,0.100094071,0.100044336,0.100194603,0.0999949,0.100095192,0.100570477,0.100095813,0.100046137,0.100496449,0.100746777,0.09999714,0.100647468,0.100297826,0.100623174,0.100798531,0.100823893,0.10069926,0.10042463,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,21,0.050014348
0.011307877,0.013796994,0.016573871,0.019687259,0.023125826,0.026861971,0.030936332,0.035306932,0.040054789,0.045071482,0.05044897,0.056120975,0.061867087,0.067527835,0.073102085,0.078385267,0.083514486,0.088533328,0.092949696,0.09514899,0.099492836,0.099542547,0.099892354,0.099767291,0.100092267,0.100117324,0.09999244,0.100292564,0.100342739,0.100217955,0.0999932,0.100268432,0.10009371,0.100043995,0.100194282,0.0999946,0.100094912,0.100570216,0.100095573,0.100045917,0.100496248,0.100746595,0.09999698,0.100647327,0.100297706,0.100623074,0.10079845,0.100823833,0.10069922,0.10042461,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,22,0.050014348
0.011046252,0.013526435,0.016311089,0.019422339,0.022865848,0.026618898,0.030746018,0.035219505,0.040048278,0.045141891,0.050541448,0.056305635,0.062196274,0.067999827,0.073555762,0.078850351,0.083858531,0.088727174,0.09359342,0.09580267,0.099492239,0.099816947,0.099891795,0.100091726,0.100091746,0.100116823,0.09999196,0.100292103,0.100342298,0.100217534,0.0999928,0.100268051,0.10009335,0.100043655,0.100193961,0.0999943,0.100094632,0.100569954,0.100095333,0.100045697,0.100496047,0.100746414,0.09999682,0.100647186,0.100297586,0.100622973,0.100798369,0.100823772,0.10069918,0.10042459,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,23,0.050014348
0.01077937,0.013215907,0.015999408,0.019116634,0.022595209,0.026402962,0.030575528,0.035130082,0.040032065,0.045213896,0.050747588,0.056598772,0.062593074,0.068491517,0.07411942,0.079389715,0.084353982,0.088972308,0.093591377,0.096350634,0.099741621,0.099816368,0.099891236,0.100091185,0.100091226,0.100116323,0.09999148,0.100291641,0.100341856,0.100217113,0.0999924,0.10026767,0.10009299,0.100043315,0.100193641,0.099994,0.100094351,0.100569693,0.100095092,0.100045476,0.100495846,0.100746233,0.09999666,0.100647045,0.100297465,0.100622873,0.100798289,0.100823712,0.100699139,0.100424569,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,24,0.050014348
0.010470127,0.012873849,0.015662609,0.018815402,0.022308344,0.026184274,0.030435497,0.035056492,0.040045411,0.045338327,0.05100685,0.056916042,0.063099231,0.069047602,0.074701097,0.079982267,0.084861123,0.089353039,0.093700434,0.096777355,0.099741023,0.099815789,0.099890676,0.100090645,0.100090705,0.100115822,0.099991,0.10029118,0.100341415,0.100216692,0.099992,0.100267289,0.100092629,0.100042975,0.10019332,0.0999937,0.100094071,0.100569431,0.100094852,0.100045256,0.100495645,0.100746051,0.0999965,0.100646904,0.100297345,0.100622772,0.100798208,0.100823651,0.100699099,0.100424549,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,25,0.050014348
0.010106416,0.012549582,0.015335095,0.018504863,0.022038221,0.02598487,0.03033128,0.035009631,0.04011241,0.045518978,0.05125651,0.057302062,0.063561753,0.069647828,0.075421981,0.08067435,0.085486066,0.089809394,0.093881133,0.097241392,0.099740424,0.09981521,0.099890117,0.100090104,0.100090185,0.100115322,0.09999052,0.100290718,0.100340973,0.100216271,0.0999916,0.100266908,0.100092269,0.100042635,0.100193,0.0999934,0.100093791,0.10056917,0.100094612,0.100045036,0.100495444,0.10074587,0.09999634,0.100646763,0.100297225,0.100622671,0.100798127,0.100823591,0.100699059,0.100424529,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,26,0.050014348
0.009778255,0.012205998,0.014990564,0.018253117,0.021881888,0.025901817,0.030278334,0.035023194,0.040123881,0.045597759,0.051392553,0.057542374,0.064004443,0.070379891,0.076187728,0.081451221,0.086149293,0.090272906,0.094086049,0.097651381,0.0999898,0.100089603,0.099889558,0.100089564,0.100089664,0.100114821,0.09999004,0.100290257,0.100340532,0.10021585,0.0999912,0.100266527,0.100091909,0.100042295,0.100192679,0.0999931,0.100093511,0.100568908,0.100094372,0.100044816,0.100495243,0.100745689,0.09999618,0.100646622,0.100297104,0.100622571,0.100798047,0.10082353,0.100699018,0.100424509,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,27,0.050014348
0.009496381,0.012061157,0.014970413,0.018250879,0.021878724,0.025899807,0.030280787,0.035037887,0.040145227,0.045579443,0.051421635,0.057569849,0.064023494,0.070500631,0.07682527,0.082229487,0.086833569,0.090840321,0.094387361,0.097999671,0.0999892,0.100089022,0.100188965,0.100089023,0.100089144,0.10011432,0.09998956,0.100289796,0.10034009,0.100215429,0.0999908,0.100266146,0.100091548,0.100041955,0.100192358,0.0999928,0.10009323,0.100568647,0.100094131,0.100044596,0.100495042,0.100745507,0.09999602,0.100646482,0.100296984,0.10062247,0.100797966,0.10082347,0.100698978,0.100424489,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,28,0.050014348
0.009480426,0.012023629,0.014947567,0.018188481,0.021827905,0.025853509,0.030249722,0.035033275,0.040156815,0.045606771,0.051463805,0.057625181,0.06408567,0.070546347,0.076824891,0.082932088,0.087592537,0.091386098,0.094738928,0.098007655,0.0999886,0.100088442,0.100188404,0.100088483,0.100088623,0.10011382,0.099989081,0.100289334,0.100339649,0.100215009,0.0999904,0.100265765,0.100091188,0.100041614,0.100192038,0.0999925,0.10009295,0.100568385,0.100093891,0.100044376,0.100494841,0.100745326,0.09999586,0.100646341,0.100296864,0.100622369,0.100797885,0.100823409,0.100698938,0.100424469,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,29,0.050014348
0.009442858,0.011974499,0.014857841,0.018124304,0.02178542,0.025823952,0.030226208,0.035033241,0.04018357,0.045661285,0.051545856,0.057743836,0.064216723,0.070670682,0.076910895,0.082943088,0.088343651,0.092015042,0.09508729,0.098043906,0.099988,0.100087861,0.100187843,0.100087942,0.100088103,0.100113319,0.099988601,0.100288873,0.100339207,0.100214588,0.09999,0.100265384,0.100090828,0.100041274,0.100191717,0.0999922,0.10009267,0.100568124,0.100093651,0.100044156,0.10049464,0.100745145,0.0999957,0.1006462,0.100296743,0.100622269,0.100797805,0.100823349,0.100698898,0.100424449,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,30,0.050014348
0.009358317,0.011882116,0.014777686,0.018038146,0.021706369,0.025724509,0.030184957,0.035022866,0.040209333,0.045725954,0.051663635,0.057905615,0.06440271,0.070861188,0.07711575,0.083036686,0.088651816,0.092595177,0.095419718,0.098111517,0.099987401,0.100087281,0.100187282,0.100087402,0.100087583,0.100112819,0.099988121,0.100288412,0.100338766,0.100214167,0.0999896,0.100265003,0.100090467,0.100040934,0.100191397,0.0999919,0.10009239,0.100567862,0.100093411,0.100043936,0.100494439,0.100744963,0.09999554,0.100646059,0.100296623,0.100622168,0.100797724,0.100823288,0.100698857,0.100424429,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,31,0.050014348
0.009246133,0.011766187,0.014621897,0.017908422,0.021583266,0.025647247,0.030152157,0.035030191,0.040263918,0.045845803,0.051809985,0.058096032,0.064629792,0.071151284,0.07734423,0.083204076,0.088706565,0.09317483,0.095822201,0.098207059,0.099986801,0.1000867,0.100186721,0.100086861,0.100087062,0.100112318,0.099987641,0.10028795,0.100338324,0.100213746,0.100489147,0.100264622,0.100090107,0.100040594,0.100191076,0.0999916,0.100092109,0.100567601,0.100093171,0.100043716,0.100494238,0.100744782,0.09999538,0.100645918,0.100296503,0.100622068,0.100797644,0.100823228,0.100698817,0.100424409,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,32,0.050014348
0.009115894,0.011603115,0.014481122,0.017758349,0.021441571,0.025574859,0.030116999,0.035002728,0.040303462,0.045980844,0.05195908,0.058301244,0.064932184,0.071484848,0.077672371,0.083479578,0.088832739,0.093743518,0.096190502,0.098326929,0.099986201,0.10008612,0.10018616,0.100086321,0.100086542,0.100111818,0.099987161,0.100287489,0.100337883,0.100213325,0.100488745,0.100264241,0.100089747,0.100040254,0.100190755,0.0999913,0.100091829,0.100567339,0.10009293,0.100043496,0.100494037,0.100744601,0.09999522,0.100645777,0.100296382,0.100621967,0.100797563,0.100823167,0.100698777,0.100424389,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,33,0.050014348
0.008954544,0.011413723,0.014308707,0.017608765,0.021341483,0.025486131,0.030033975,0.035021427,0.040393236,0.04614033,0.052190769,0.058603924,0.065251018,0.071849069,0.078093065,0.083812988,0.089022735,0.093860591,0.096564944,0.098435041,0.099985601,0.100085539,0.100185599,0.100085781,0.100086021,0.100111317,0.100386628,0.100287028,0.100337441,0.100212904,0.100488343,0.10026386,0.100089386,0.100039914,0.100190435,0.099991,0.100091549,0.100567078,0.10009269,0.100043275,0.100493836,0.100744419,0.09999506,0.100645636,0.100296262,0.100621866,0.100797482,0.100823107,0.100698736,0.100424369,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,34,0.050014348
0.008769173,0.011221335,0.014130555,0.017428585,0.021199235,0.025405913,0.030005242,0.035042824,0.04052719,0.046313695,0.052448885,0.058898469,0.065672602,0.072281161,0.078549887,0.08419414,0.089268516,0.093890306,0.096884491,0.098590945,0.099985001,0.100084959,0.100185038,0.10008524,0.100085501,0.100110817,0.100386146,0.100286567,0.100337,0.100212483,0.100487941,0.100263479,0.100089026,0.100039574,0.100190114,0.0999907,0.100091269,0.100566816,0.10009245,0.100043055,0.100493635,0.100744238,0.0999949,0.100645495,0.100296141,0.100621766,0.100797402,0.100823046,0.100698696,0.100424349,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,35,0.050014348
0.008560779,0.011030735,0.013922675,0.017285498,0.021081835,0.025326292,0.030014348,0.035125116,0.040614401,0.046534954,0.052723046,0.059270761,0.066088748,0.072822773,0.079031101,0.084660977,0.089606894,0.094000591,0.097193187,0.098724747,0.099984401,0.100084378,0.100184477,0.1000847,0.10008498,0.100110316,0.100385664,0.100286105,0.100336558,0.100212062,0.100487539,0.100263098,0.100088666,0.100039233,0.100189793,0.0999904,0.100090988,0.100566555,0.10009221,0.100042835,0.100493434,0.100744057,0.09999474,0.100645354,0.100296021,0.100621665,0.100797321,0.100822986,0.100698656,0.100424328,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,36,0.050014348
0.008356925,0.010829781,0.013732674,0.017158993,0.021011275,0.025287662,0.030013487,0.035156358,0.040701406,0.046629257,0.052950708,0.059601682,0.066538478,0.073364302,0.079576447,0.085157751,0.089987177,0.094157283,0.097484445,0.098828657,0.099983801,0.100083798,0.100183916,0.100084159,0.10008446,0.100109815,0.100385182,0.100285644,0.100336117,0.100211641,0.100487137,0.100262717,0.100088305,0.100038893,0.100189473,0.0999901,0.100090708,0.100566294,0.100091969,0.100042615,0.100493233,0.100743875,0.09999458,0.100645213,0.100295901,0.100621564,0.10079724,0.100822925,0.100698616,0.100424308,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,37,0.050014348
0.008170688,0.010746337,0.013728921,0.017150984,0.021001893,0.025284885,0.030015102,0.035162573,0.040676704,0.046639595,0.05295867,0.059602579,0.066603056,0.073620458,0.080178026,0.085674081,0.090400501,0.094355587,0.097751919,0.098969671,0.099983201,0.100083217,0.100183355,0.100083619,0.100083939,0.100109315,0.1003847,0.100285183,0.100335675,0.10021122,0.100486735,0.100262336,0.100087945,0.100038553,0.100189152,0.100614737,0.100090428,0.100566032,0.100091729,0.100042395,0.100493032,0.100743694,0.09999442,0.100645073,0.10029578,0.100621464,0.10079716,0.100822865,0.100698575,0.100424288,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,38,0.050014348
0.008166066,0.010726405,0.013700768,0.017123863,0.020976831,0.025278903,0.030020365,0.035180512,0.040706551,0.046680055,0.053005939,0.059651157,0.066648787,0.073647601,0.080406829,0.086251888,0.090837974,0.094590409,0.097955865,0.099070231,0.099982601,0.100082637,0.100182794,0.100083078,0.100083419,0.100108814,0.100384218,0.100284721,0.100335234,0.1002108,0.100486333,0.100261955,0.100087585,0.100038213,0.100188832,0.100614435,0.100090148,0.100565771,0.100091489,0.100042175,0.100492831,0.100743513,0.09999426,0.100644932,0.10029566,0.100621363,0.100797079,0.100822804,0.100698535,0.100424268,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,39,0.050014348
0.0081478,0.01069408,0.013650937,0.017071992,0.020929147,0.025261731,0.03002034,0.035200521,0.040747131,0.046740534,0.053082772,0.059701306,0.066741069,0.073762079,0.080444863,0.086741406,0.091290762,0.094894829,0.097965792,0.099202279,0.099982001,0.100082056,0.100182233,0.100082538,0.100082899,0.100108314,0.100383736,0.10028426,0.100334792,0.100210379,0.100485931,0.100261574,0.100087224,0.100037873,0.100188511,0.100614133,0.100089867,0.100565509,0.100091249,0.100041955,0.10049263,0.100743331,0.0999941,0.100644791,0.10029554,0.100621263,0.100796998,0.100822744,0.100698495,0.100424248,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,40,0.050014348
0.00809839,0.010627885,0.013592358,0.017014211,0.020879746,0.025226431,0.030007032,0.035213738,0.04082447,0.04681131,0.053179575,0.059855345,0.066871762,0.07388931,0.080534398,0.086751483,0.091750168,0.095148106,0.098002305,0.099283337,0.099981401,0.100081476,0.100181672,0.100081997,0.100082378,0.100107813,0.100383255,0.100283799,0.100334351,0.100209958,0.100485529,0.100261193,0.100086864,0.100037533,0.10018819,0.100613831,0.100089587,0.100565248,0.100091009,0.100041735,0.100492429,0.10074315,0.09999394,0.10064465,0.100295419,0.100621162,0.100796918,0.100822683,0.100698455,0.100424228,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,41,0.050014348
0.00803203,0.010544268,0.01352102,0.016945485,0.020834261,0.025194736,0.03000407,0.035245536,0.040894724,0.046920629,0.053325612,0.059992896,0.067032573,0.074092195,0.080704218,0.086842537,0.09226109,0.095459815,0.09806294,0.09939026,0.099980991,0.100080895,0.100181111,0.100081457,0.100081858,0.100107313,0.100382773,0.100283337,0.10033391,0.100209537,0.100485127,0.100260812,0.100086504,0.100037193,0.10018787,0.100613529,0.100089307,0.100564986,0.100090768,0.100041515,0.100492228,0.100742969,0.09999378,0.100644509,0.100295299,0.100621061,0.100796837,0.100822623,0.100698414,0.100424208,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,42,0.050014348
0.007947567,0.01044135,0.0134152,0.016839798,0.020750673,0.025160694,0.030004724,0.035288598,0.040949632,0.047023049,0.053474482,0.060221605,0.067254513,0.074328677,0.080951968,0.086981313,0.092391192,0.09578581,0.098145027,0.09947922,0.09998104,0.100080315,0.10018055,0.100080916,0.100081337,0.100106812,0.100382291,0.100282876,0.100333468,0.100209116,0.100484725,0.100260431,0.100086143,0.100036853,0.100187549,0.100613228,0.100089027,0.100564725,0.100090528,0.100041295,0.100492027,0.100742787,0.09999362,0.100644368,0.100295179,0.100620961,0.100796757,0.100822562,0.100698374,0.100424188,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,43,0.050014348
0.007832003,0.010333557,0.013292462,0.01673828,0.020680541,0.025118996,0.030002838,0.035336067,0.041060328,0.047158392,0.053657077,0.060456329,0.067532031,0.074630179,0.081200714,0.087162802,0.092442563,0.096076588,0.098245713,0.099546274,0.09998112,0.100079734,0.100179989,0.100080376,0.100080817,0.100106312,0.100381809,0.100282415,0.100333027,0.100208695,0.100484323,0.10026005,0.100085783,0.100036512,0.100187229,0.100612926,0.100088746,0.100564463,0.100090288,0.100041075,0.100491826,0.100742606,0.09999346,0.100644227,0.100295058,0.10062086,0.100796676,0.100822502,0.100698334,0.100424168,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,44,0.050014348
0.007711131,0.010202848,0.013168327,0.016623619,0.020618642,0.025064995,0.030022591,0.035406346,0.041216679,0.047343573,0.053874603,0.060729374,0.067859308,0.074992021,0.081554651,0.087416852,0.092535822,0.0963676,0.098361985,0.09958754,0.099981364,0.100079154,0.100179428,0.100079836,0.100080296,0.100105811,0.100381327,0.100281953,0.100332585,0.100208274,0.100483921,0.100259669,0.100085423,0.100036172,0.100186908,0.100612624,0.100088466,0.100564202,0.100090048,0.100040854,0.100491625,0.100742425,0.0999933,0.100644086,0.100294938,0.100620759,0.100796595,0.100822441,0.100698293,0.100424148,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,45,0.050014348
0.007572265,0.010054728,0.013023205,0.016521721,0.020537807,0.025046376,0.030026033,0.035500072,0.041347492,0.047580944,0.054147265,0.061034097,0.068188493,0.07536807,0.081935005,0.087705104,0.092666925,0.09665322,0.09849069,0.099646032,0.099981713,0.100078573,0.100178867,0.100079295,0.100079776,0.100105311,0.100380845,0.100281492,0.100332144,0.100207853,0.100483519,0.100259288,0.100085063,0.100035832,0.100186587,0.100612322,0.100088186,0.10056394,0.100089807,0.100040634,0.100491424,0.100742243,0.09999314,0.100643945,0.100294818,0.100620659,0.100796515,0.100822381,0.100698253,0.100424128,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,46,0.050014348
0.007407869,0.009889247,0.012906048,0.016470369,0.020510537,0.025037279,0.030032023,0.03553992,0.041453005,0.047731484,0.05440786,0.061363886,0.068596439,0.075834419,0.082374938,0.088059252,0.092865306,0.096975267,0.098597023,0.099721332,0.099982172,0.100077993,0.100178306,0.100078755,0.100079256,0.10010481,0.100380364,0.100281031,0.100331702,0.100207433,0.100483117,0.100258907,0.100084702,0.100035492,0.100186267,0.10061202,0.100087906,0.100563679,0.100089567,0.100040414,0.100491223,0.100742062,0.09999298,0.100643804,0.100294697,0.100620558,0.100796434,0.10082232,0.100698213,0.100424108,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,47,0.050014348
0.007283796,0.009850189,0.012891225,0.016452884,0.020514728,0.025019644,0.030046885,0.035532212,0.041445725,0.047748426,0.054419274,0.061402495,0.068758017,0.076212301,0.082828852,0.088437896,0.093060006,0.096969575,0.098706959,0.099763992,0.099982745,0.100077412,0.100177745,0.100078214,0.100078735,0.10010431,0.100379882,0.10028057,0.100331261,0.100207012,0.100482715,0.100258526,0.100084342,0.100035152,0.100185946,0.100611718,0.100087625,0.100563417,0.100089327,0.100040194,0.100491022,0.100741881,0.09999282,0.100643664,0.100294577,0.100620458,0.100796353,0.10082226,0.100698173,0.100424087,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,48,0.050014348
0.007270557,0.00983912,0.012877173,0.01643987,0.020505662,0.025018585,0.030039658,0.035560003,0.041481621,0.047788962,0.054460457,0.061440978,0.068759344,0.076225973,0.083247906,0.088834725,0.09331495,0.096986003,0.09885078,0.099770355,0.099983289,0.100076832,0.100177184,0.100077674,0.100078215,0.100103809,0.1003794,0.100280108,0.100330819,0.100206591,0.100482313,0.100258145,0.100083982,0.100034812,0.100185626,0.100611417,0.100087345,0.100563156,0.100089087,0.100039974,0.100490821,0.100741699,0.09999266,0.100643523,0.100294457,0.100620357,0.100796273,0.100822199,0.100698132,0.100424067,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,49,0.050014348
0.007260065,0.009803577,0.012860801,0.01642687,0.020478822,0.025004405,0.030054703,0.035591357,0.041528056,0.0478187,0.054497839,0.061507565,0.068823471,0.07627801,0.083255485,0.08928438,0.09359128,0.097051101,0.098958665,0.099794374,0.099983951,0.100076252,0.100176623,0.100077133,0.100077694,0.100103308,0.100378918,0.100279647,0.100330378,0.10020617,0.100481912,0.100257764,0.100083621,0.100034472,0.100185305,0.100611115,0.100087065,0.100562894,0.100088847,0.100039754,0.10049062,0.100741518,0.0999925,0.100643382,0.100294336,0.100620256,0.100796192,0.100822139,0.100698092,0.100424047,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,50,0.050014348
0.007225804,0.009771583,0.012821423,0.016390621,0.020452626,0.025014983,0.030061802,0.035620517,0.04157908,0.04791734,0.054610694,0.061596107,0.068948036,0.076364155,0.083300199,0.089627335,0.093883788,0.097139721,0.099059718,0.099844071,0.099984581,0.100075671,0.100176062,0.100076593,0.100077174,0.100102808,0.100378436,0.100279186,0.100329936,0.100205749,0.10048151,0.100257383,0.100083261,0.100034132,0.100184984,0.100610813,0.100086785,0.100562633,0.100088606,0.100039534,0.100490419,0.100741337,0.09999234,0.100643241,0.100294216,0.100620156,0.100796111,0.100822078,0.100698052,0.100424027,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,51,0.050014348
0.00716807,0.009711982,0.012757573,0.016347691,0.020422941,0.025008765,0.030106839,0.035669439,0.041657782,0.04802318,0.054708818,0.061738146,0.069065363,0.076540716,0.083406267,0.08964657,0.094187182,0.097249249,0.099150402,0.099865892,0.099985174,0.100075091,0.100175501,0.100076053,0.100076654,0.100102307,0.100377954,0.100278724,0.100329495,0.100205328,0.100481108,0.100257002,0.100082901,0.100033791,0.100184664,0.100610511,0.100086504,0.100562372,0.100088366,0.100039314,0.100490218,0.100741155,0.09999218,0.1006431,0.100294095,0.100620055,0.100796031,0.100822018,0.100698011,0.100424007,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,52,0.050014348
0.007108934,0.009638385,0.012699268,0.016276688,0.020386081,0.025004848,0.03013464,0.035706021,0.041730499,0.048130458,0.05487552,0.061926734,0.06926706,0.076714584,0.083573158,0.089700209,0.094536891,0.097376883,0.099227177,0.099894785,0.099985807,0.10007451,0.10017494,0.100075512,0.100076133,0.100101807,0.100377473,0.100278263,0.100329053,0.100204907,0.100480706,0.100256621,0.10008254,0.100033451,0.100184343,0.100610209,0.100086224,0.10056211,0.100088126,0.100039094,0.100490017,0.100740974,0.09999202,0.100642959,0.100293975,0.100619954,0.10079595,0.100821957,0.100697971,0.100423987,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,53,0.050014348
0.007026129,0.009562676,0.012628366,0.016212453,0.020339585,0.025022129,0.030166325,0.035780662,0.041850667,0.048294601,0.055047207,0.062128506,0.069484098,0.076974856,0.083770315,0.089811664,0.094847083,0.097519659,0.099325484,0.09989211,0.099986398,0.10007393,0.100174379,0.100074972,0.100075613,0.100101306,0.100376991,0.100277802,0.100328612,0.100204486,0.100480304,0.10025624,0.10008218,0.100033111,0.100184023,0.100609907,0.100085944,0.100561849,0.100087886,0.100038874,0.100489817,0.100740793,0.09999186,0.100642818,0.100293855,0.100619854,0.10079587,0.100821897,0.100697931,0.100423967,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,54,0.050014348
0.006940412,0.009469881,0.012543463,0.016134047,0.020297339,0.025011661,0.030197917,0.035861652,0.041984972,0.04845078,0.055249725,0.062369204,0.069745457,0.077255293,0.084024123,0.089953855,0.095005993,0.097674467,0.099404876,0.099893029,0.09998686,0.100073349,0.100173818,0.100074431,0.100075092,0.100100806,0.100376509,0.100277341,0.100328171,0.100204066,0.100479902,0.100255859,0.10008182,0.100032771,0.100183702,0.100609606,0.100085664,0.100561587,0.100087646,0.100038654,0.100489616,0.100740611,0.0999917,0.100642677,0.100293734,0.100619753,0.100795789,0.100821836,0.100697891,0.100423947,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,55,0.050014348
0.006841299,0.009364036,0.012443534,0.016056838,0.020263694,0.025015292,0.03025071,0.035944824,0.042099325,0.048656015,0.055479161,0.062645517,0.070047431,0.077584587,0.084333064,0.090151684,0.09502873,0.097807117,0.099461848,0.099904086,0.099987351,0.100072769,0.100173257,0.100073891,0.100074572,0.100100305,0.100376027,0.100276879,0.100327729,0.100203645,0.1004795,0.100255478,0.10008146,0.100032431,0.100183382,0.100609304,0.100085383,0.100561326,0.100087405,0.100038433,0.100489415,0.10074043,0.09999154,0.100642536,0.100293614,0.100619653,0.100795708,0.100821776,0.10069785,0.100423927,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,56,0.050014348
0.00673794,0.009256128,0.012361093,0.016015463,0.020243326,0.025007518,0.030264749,0.036002691,0.042203089,0.048836742,0.055731528,0.062953971,0.070386126,0.077924727,0.084662704,0.090375458,0.095078137,0.097975194,0.099534897,0.099906471,0.099987788,0.100072189,0.100172696,0.100073351,0.100074052,0.100099805,0.100375545,0.100276418,0.100327288,0.100203224,0.100479098,0.100255097,0.100081099,0.100032091,0.100183061,0.100609002,0.100085103,0.100561064,0.100087165,0.100038213,0.100489214,0.100740249,0.09999138,0.100642395,0.100293494,0.100619552,0.100795628,0.100821715,0.10069781,0.100423907,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,57,0.050014348
0.006643191,0.009241738,0.012352783,0.016006643,0.020254332,0.025001686,0.030284204,0.036000683,0.042200219,0.048830618,0.055775974,0.063070118,0.070633276,0.078341743,0.085008135,0.090621414,0.095177727,0.098112379,0.099554966,0.09990988,0.099988164,0.100071608,0.100172135,0.10007281,0.100073531,0.100099304,0.100375064,0.100275957,0.100326846,0.100202803,0.100478696,0.100254716,0.100080739,0.100031751,0.10018274,0.1006087,0.100084823,0.100560803,0.100086925,0.100037993,0.100489013,0.100740067,0.09999122,0.100642255,0.100293373,0.100619451,0.100795547,0.100821655,0.10069777,0.100423887,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,58,0.050014348
0.006632809,0.009222304,0.012342065,0.016002534,0.02023674,0.025011201,0.030280007,0.036027484,0.042232787,0.048865638,0.055783986,0.063074829,0.070627287,0.078377934,0.085398813,0.090916794,0.095300802,0.098280139,0.099558633,0.099913354,0.099988476,0.100071028,0.100171574,0.10007227,0.100073011,0.100098804,0.100374582,0.100275495,0.100326405,0.100202382,0.100478294,0.100254335,0.100080379,0.100031411,0.10018242,0.100608398,0.100084543,0.100560541,0.100086685,0.100037773,0.100488812,0.100739886,0.09999106,0.100642114,0.100293253,0.100619351,0.100795466,0.100821594,0.10069773,0.100423866,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,59,0.050014348
0.006623309,0.009209246,0.012311328,0.015983718,0.02022543,0.025011183,0.030293633,0.036054941,0.042272224,0.048913761,0.055834266,0.063124651,0.070698628,0.078410004,0.085557265,0.091228264,0.09541651,0.098408083,0.099571585,0.099915885,0.099988719,0.100070447,0.100171013,0.100071729,0.10007249,0.100098303,0.1003741,0.100275034,0.100325963,0.100201961,0.100477892,0.100253954,0.100080018,0.100031071,0.100182099,0.100608096,0.100084262,0.10056028,0.100086444,0.100037553,0.100488611,0.100739705,0.0999909,0.100641973,0.100293133,0.10061925,0.100795386,0.100821534,0.100697689,0.100423846,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,60,0.050014348
0.00659227,0.009175877,0.012274058,0.015948051,0.020217255,0.025019277,0.030321445,0.036078673,0.042314028,0.048970622,0.055924862,0.063218506,0.070767117,0.078493108,0.08557271,0.091551573,0.095605632,0.098525682,0.099592225,0.099929702,0.099988888,0.100069867,0.100170452,0.100071189,0.10007197,0.100097803,0.100373618,0.100274573,0.100325522,0.100201541,0.10047749,0.100253573,0.100079658,0.10003073,0.100181779,0.100607795,0.100083982,0.100560018,0.100086204,0.100037333,0.10048841,0.100739523,0.09999074,0.100641832,0.100293012,0.10061915,0.100795305,0.100821473,0.100697649,0.100423826,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,61,0.050014348
0.006550018,0.009133558,0.01222838,0.015925697,0.020190683,0.025011098,0.030336661,0.036144383,0.042379871,0.049058334,0.056027512,0.063330182,0.070882288,0.078601229,0.085636251,0.091901193,0.095781075,0.098666252,0.099618853,0.099941353,0.099989165,0.100069287,0.100169891,0.100070649,0.10007145,0.100097302,0.100373136,0.100274112,0.100325081,0.10020112,0.100477089,0.100253192,0.100079298,0.10003039,0.100181458,0.100607493,0.100083702,0.100559757,0.100085964,0.100037113,0.100488209,0.100739342,0.09999058,0.100641691,0.100292892,0.100619049,0.100795224,0.100821413,0.100697609,0.100423806,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,62,0.050014348
0.006502558,0.009070017,0.012172723,0.015882334,0.020161968,0.025004746,0.030359008,0.036198913,0.042466434,0.049173963,0.056164706,0.063455996,0.071042434,0.078757452,0.085748174,0.091900159,0.095967427,0.098688618,0.099627669,0.099935492,0.099989272,0.100068706,0.10016933,0.100070108,0.100070929,0.100096802,0.100372655,0.10027365,0.100324639,0.100200699,0.100476687,0.100252811,0.100078937,0.10003005,0.100181137,0.100607191,0.100083422,0.100559495,0.100085724,0.100036893,0.100488008,0.100739161,0.09999042,0.10064155,0.100292772,0.100618948,0.100795144,0.100821352,0.100697568,0.100423786,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,63,0.050014348
0.006450562,0.009007299,0.012105818,0.015832246,0.020146843,0.025018132,0.03040844,0.036263592,0.042543767,0.049287147,0.056306733,0.063644611,0.071245586,0.078960786,0.085908513,0.091943154,0.096161213,0.098704502,0.099660045,0.099953604,0.09998939,0.100068126,0.100168769,0.100069568,0.100070409,0.100096301,0.100372173,0.100273189,0.100324198,0.100200278,0.100476285,0.10025243,0.100078577,0.10002971,0.100180817,0.100606889,0.100083141,0.100559234,0.100085484,0.100036673,0.100487807,0.100738979,0.09999026,0.100641409,0.100292651,0.100618848,0.100795063,0.100821292,0.100697528,0.100423766,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,64,0.050014348
0.006380517,0.008933258,0.012039307,0.015788878,0.020106552,0.025006804,0.030435423,0.036360319,0.042661475,0.049448984,0.056504811,0.063842327,0.071459319,0.079181922,0.086092023,0.092009612,0.096358873,0.098733863,0.099692779,0.099951824,0.09998952,0.100067545,0.100168208,0.100069028,0.100069889,0.100095801,0.100371691,0.100272728,0.100323756,0.100199857,0.100475883,0.100252049,0.100078217,0.10002937,0.100180496,0.100606587,0.100082861,0.100558973,0.100085243,0.100036453,0.100487606,0.100738798,0.0999901,0.100641268,0.100292531,0.100618747,0.100794983,0.100821231,0.100697488,0.100423746,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,65,0.050014348
0.006308908,0.008847575,0.011963086,0.01572025,0.020075142,0.025009635,0.030489845,0.036435808,0.042789868,0.049601359,0.056701282,0.064072609,0.071710044,0.07944583,0.086321576,0.092119732,0.096590406,0.098775067,0.099723843,0.09995878,0.099989663,0.100066965,0.100167647,0.100068487,0.100069368,0.100095301,0.100371209,0.100272267,0.100323315,0.100199436,0.100475481,0.100251668,0.100077857,0.10002903,0.100180176,0.100606285,0.100082581,0.100558711,0.100085003,0.100036233,0.100487405,0.100738617,0.10078986,0.100641127,0.100292411,0.100618646,0.100794902,0.100821171,0.100697448,0.100423726,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,66,0.050014348
0.006220054,0.008750137,0.011900436,0.015690697,0.020059702,0.025006408,0.030522151,0.036496142,0.042911456,0.049796755,0.056949192,0.064333203,0.071995245,0.07975085,0.086569791,0.092250865,0.096785798,0.098826355,0.099726078,0.099958509,0.099989717,0.100066385,0.100167086,0.100067947,0.100068848,0.1000948,0.100370728,0.100271805,0.100322873,0.100199015,0.100475079,0.100251287,0.100077496,0.10002869,0.100179855,0.100605984,0.100082301,0.10055845,0.100084763,0.100036013,0.100487204,0.100738435,0.100789699,0.100640986,0.10029229,0.100618546,0.100794821,0.10082111,0.100697407,0.100423706,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,67,0.050014348
0.006143029,0.008731496,0.011896698,0.015685637,0.020055563,0.025004674,0.030525441,0.036499484,0.042911015,0.049805484,0.057025717,0.064507207,0.07229077,0.080095119,0.086860858,0.09242451,0.096845606,0.098885847,0.099772549,0.099966343,0.099989779,0.100065804,0.100166525,0.100067406,0.100068327,0.1000943,0.100370246,0.100271344,0.100322432,0.100198595,0.100474677,0.100250906,0.100077136,0.10002835,0.100179535,0.100605682,0.100082021,0.100558188,0.100084523,0.100035793,0.100487003,0.100738254,0.100789537,0.100640846,0.10029217,0.100618445,0.100794741,0.10082105,0.100697367,0.100423686,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,68,0.050014348
0.006145047,0.00871472,0.011892437,0.015683239,0.020058343,0.025015065,0.030530102,0.036528049,0.042940676,0.049835421,0.057029847,0.064525532,0.072301615,0.080228128,0.087165367,0.092615971,0.096850261,0.098928338,0.099785856,0.0999653,0.099989851,0.100065224,0.100165964,0.100066866,0.100067807,0.100093799,0.100369764,0.100270883,0.100321991,0.100198174,0.100474275,0.100250525,0.100076776,0.10002801,0.100179214,0.10060538,0.10008174,0.100557927,0.100084283,0.100035572,0.100486802,0.100738073,0.100789376,0.100640705,0.100292049,0.100618345,0.10079466,0.100820989,0.100697327,0.100423666,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,69,0.050014348
0.00613089,0.008702653,0.011873086,0.015666046,0.020047865,0.02501686,0.03055203,0.03656019,0.042974863,0.049875446,0.057069838,0.064562408,0.072333469,0.080246303,0.087477301,0.092848075,0.096891914,0.0989974,0.099816209,0.099971657,0.099989827,0.100064643,0.100165403,0.100066326,0.100067287,0.100093299,0.100369282,0.100270422,0.100321549,0.100197753,0.100473873,0.100250144,0.100076416,0.10002767,0.100178893,0.100605078,0.10008146,0.100557665,0.100084042,0.100035352,0.100486601,0.100737891,0.100789215,0.100640564,0.100291929,0.100618244,0.100794579,0.100820929,0.100697286,0.100423646,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,70,0.050014348
0.006109159,0.008671616,0.01185008,0.015647433,0.020039343,0.025019556,0.03056992,0.036592883,0.043033536,0.049922145,0.057144454,0.064636433,0.072407278,0.080306373,0.087473194,0.093094135,0.096971158,0.099068426,0.099835503,0.099985535,0.099989915,0.100064063,0.100164842,0.100065785,0.100066766,0.100092798,0.1003688,0.10026996,0.100321108,0.100197332,0.100473471,0.100249763,0.100076055,0.100027329,0.100178573,0.100604776,0.10008118,0.100557404,0.100083802,0.100035132,0.1004864,0.10073771,0.100789054,0.100640423,0.100291809,0.100618143,0.100794499,0.100820868,0.100697246,0.100423625,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,71,0.050014348
0.00607931,0.00863212,0.011821947,0.015625491,0.020030462,0.025029615,0.030600169,0.03664335,0.043090313,0.049996047,0.057229036,0.06472521,0.072497863,0.080386677,0.087525919,0.093351186,0.097042961,0.099139167,0.099841446,0.099988409,0.099989905,0.100063483,0.100164282,0.100065245,0.100066246,0.100092298,0.100368319,0.100269499,0.100320666,0.100196911,0.10047307,0.100249382,0.100075695,0.100026989,0.100178252,0.100604475,0.1000809,0.100557142,0.100083562,0.100034912,0.100486199,0.100737529,0.100788892,0.100640282,0.100291688,0.100618043,0.100794418,0.100820808,0.100697206,0.100423605,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,72,0.050014348
0.006040971,0.008578406,0.011787396,0.015598487,0.020019062,0.025044867,0.030640534,0.036709457,0.043169012,0.050095025,0.057344125,0.064848301,0.072627254,0.080529804,0.087599901,0.093616158,0.097149933,0.099207308,0.099861378,0.099978862,0.0999899,0.100062902,0.100163721,0.100064705,0.100065726,0.100091797,0.100367837,0.100269038,0.100320225,0.10019649,0.100472668,0.100249002,0.100075335,0.100026649,0.100177932,0.100604173,0.100080619,0.100556881,0.100083322,0.100034692,0.100485998,0.100737347,0.100788731,0.100640141,0.100291568,0.100617942,0.100794337,0.100820747,0.100697166,0.100423585,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,73,0.050014348
0.005986419,0.008527064,0.011745312,0.015564867,0.020012901,0.025063204,0.030688782,0.036789025,0.043277124,0.050216837,0.057488011,0.064981742,0.072794301,0.080691211,0.087693416,0.093679868,0.097243583,0.099270475,0.09986483,0.099994765,0.099990012,0.100062322,0.10016316,0.100064164,0.100065205,0.100091297,0.100367355,0.100268577,0.100319783,0.10019607,0.100472266,0.100248621,0.100074974,0.100026309,0.100177611,0.100603871,0.100080339,0.10055662,0.100083082,0.100034472,0.100485797,0.100737166,0.10078857,0.10064,0.100291448,0.100617842,0.100794257,0.100820687,0.100697125,0.100423565,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,74,0.050014348
0.005930904,0.008468176,0.011694759,0.015537258,0.020003536,0.025082591,0.030723244,0.036879846,0.043402533,0.050334021,0.057634073,0.065169589,0.072971207,0.080868174,0.087845931,0.09369346,0.097369465,0.099326249,0.099880615,0.099997393,0.099990021,0.100061742,0.100162599,0.100063624,0.100064685,0.100090796,0.100366873,0.100268115,0.100319342,0.100195649,0.100471864,0.10024824,0.100074614,0.100025969,0.100177291,0.100603569,0.100080059,0.100556358,0.100082841,0.100034252,0.100485596,0.100736985,0.100788409,0.100639859,0.100291327,0.100617741,0.100794176,0.100820626,0.100697085,0.100423545,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,75,0.050014348
0.005859762,0.008418691,0.011646077,0.015499919,0.020005362,0.025118607,0.030780634,0.036958708,0.043521342,0.05049407,0.057829396,0.06536406,0.073208714,0.081107146,0.088016957,0.093741239,0.097501611,0.099372173,0.099908626,0.09998528,0.099990036,0.100061161,0.100162038,0.100063084,0.100064165,0.100090296,0.100366392,0.100267654,0.100318901,0.100195228,0.100471462,0.100247859,0.100074254,0.100025629,0.10017697,0.100603267,0.100079779,0.100556097,0.100082601,0.100034032,0.100485395,0.100736803,0.100788247,0.100639718,0.100291207,0.10061764,0.100794096,0.100820566,0.100697045,0.100423525,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,76,0.050014348
0.005787269,0.008351472,0.011604753,0.015478086,0.020005157,0.02513365,0.030825963,0.037034987,0.043658972,0.050669753,0.058021934,0.065586618,0.073451612,0.081358664,0.088204274,0.093823932,0.097637499,0.099435214,0.099916087,0.099999332,0.099990057,0.100060581,0.100161477,0.100062543,0.100063644,0.100089795,0.10036591,0.100267193,0.100318459,0.100194807,0.10047106,0.100247478,0.100073894,0.100025289,0.100176649,0.100602965,0.100079499,0.100555835,0.100082361,0.100033812,0.100485194,0.100736622,0.100788086,0.100639577,0.100291087,0.10061754,0.100794015,0.100820505,0.100697004,0.100423505,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,77,0.050014348
0.005716786,0.008339793,0.011602396,0.015474825,0.020005907,0.02513661,0.030830253,0.037038906,0.043659797,0.050694469,0.058147547,0.065810699,0.073724573,0.081645637,0.088454686,0.093923111,0.097747048,0.099484943,0.09993401,0.099997725,0.099989967,0.10006,0.100160916,0.100062003,0.100063124,0.100089295,0.100365428,0.100266732,0.100318018,0.100194386,0.100470658,0.100247097,0.100073533,0.100024949,0.100176329,0.100602664,0.100079218,0.100555574,0.100082121,0.100033592,0.100484993,0.100736441,0.100787925,0.100639437,0.100290966,0.100617439,0.100793934,0.100820445,0.100696964,0.100423485,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,78,0.050014348
0.005711341,0.00833778,0.011586522,0.01547276,0.020014571,0.025135798,0.030834563,0.037064815,0.04368643,0.050719836,0.058167512,0.065805397,0.073775864,0.081836872,0.088704453,0.094056871,0.09788179,0.099507246,0.099928132,0.100001182,0.099989998,0.10005942,0.100160355,0.100061463,0.100062604,0.100088795,0.100364946,0.100266271,0.100317576,0.100193966,0.100470256,0.100246716,0.100073173,0.100024609,0.100176008,0.100602362,0.100078938,0.100555312,0.100081881,0.100033372,0.100484792,0.100736259,0.100787764,0.100639296,0.100290846,0.100617338,0.100793854,0.100820384,0.100696924,0.100423465,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,79,0.050014348
0.005707013,0.00832195,0.011579746,0.015455944,0.020014558,0.025145369,0.030854021,0.037074905,0.043719724,0.050753196,0.058199712,0.06583208,0.073797399,0.081845322,0.088988771,0.094205115,0.098012311,0.099512663,0.099938992,0.099986992,0.099990035,0.10005884,0.100159794,0.100060922,0.100062083,0.100088294,0.100364465,0.100265809,0.100317135,0.100193545,0.100469854,0.100246335,0.100072813,0.100024269,0.100175688,0.10060206,0.100078658,0.100555051,0.10008164,0.100033152,0.100484591,0.100736078,0.100787602,0.100639155,0.100290726,0.100617238,0.100793773,0.100820324,0.100696884,0.100423445,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,80,0.050014348
0.005687381,0.008301206,0.011557082,0.015444782,0.020004099,0.025163448,0.030869095,0.037121071,0.043757307,0.050791789,0.058241756,0.065890605,0.073854844,0.081888703,0.089113917,0.094365947,0.098090001,0.099525578,0.099932273,0.100000169,0.099990079,0.100058259,0.100159233,0.100060382,0.100061563,0.100087794,0.100363983,0.100265348,0.100316694,0.100193124,0.100469453,0.100245954,0.100072453,0.100023929,0.100175367,0.100601758,0.100078378,0.100554789,0.1000814,0.100032932,0.10048439,0.100735897,0.100787441,0.100639014,0.100290605,0.100617137,0.100793692,0.100820264,0.100696843,0.100423425,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,81,0.050014348
0.005660218,0.008274756,0.011529326,0.015425063,0.020010908,0.025171697,0.03089535,0.037165159,0.043834303,0.050854723,0.058332961,0.065961542,0.07392636,0.081967371,0.089129938,0.094559185,0.098097186,0.099544746,0.099943869,0.099994716,0.099990005,0.100057679,0.100158672,0.100059842,0.100061043,0.100087293,0.100363501,0.100264887,0.100316252,0.100192703,0.100469051,0.100245573,0.100072092,0.100023588,0.100175047,0.100601456,0.100078097,0.100554528,0.10008116,0.100032711,0.100484189,0.100735715,0.10078728,0.100638873,0.100290485,0.100617037,0.100793612,0.100820203,0.100696803,0.100423405,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,82,0.050014348
0.005618291,0.008241936,0.011495468,0.015416096,0.020004023,0.025201217,0.030930984,0.037223625,0.043912175,0.050940416,0.058430989,0.066062448,0.074053857,0.082062209,0.089183883,0.094739727,0.098115929,0.099550484,0.099938102,0.099993406,0.099990059,0.100057099,0.100158112,0.100059301,0.100060522,0.100086793,0.100363019,0.100264426,0.100315811,0.100192282,0.100468649,0.100245192,0.100071732,0.100023248,0.100174726,0.100601155,0.100077817,0.100554267,0.10008092,0.100032491,0.100483988,0.100735534,0.100787119,0.100638732,0.100290365,0.100616936,0.100793531,0.100820143,0.100696763,0.100423384,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,83,0.050014348
0.00557772,0.00820221,0.011454636,0.015391664,0.020011136,0.025217271,0.030974187,0.03729475,0.04398845,0.051047181,0.058555043,0.066192744,0.074170265,0.082191295,0.089253837,0.094949714,0.098163622,0.099577458,0.099949165,0.099996255,0.099989992,0.100056518,0.100157551,0.100058761,0.100060002,0.100086292,0.100362538,0.100263964,0.10031537,0.100191862,0.100468247,0.100244811,0.100071372,0.100022908,0.100174405,0.100600853,0.100077537,0.100554005,0.10008068,0.100032271,0.100483787,0.100735353,0.100786957,0.100638591,0.100290244,0.100616835,0.10079345,0.100820082,0.100696723,0.100423364,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,84,0.050014348
0.005539058,0.008155157,0.011416676,0.015375321,0.020001672,0.025251151,0.031023161,0.037376779,0.04410013,0.051173239,0.058681489,0.066351717,0.074341231,0.082354537,0.089360435,0.095099016,0.098201954,0.09960645,0.099939024,0.100003273,0.099990057,0.100055938,0.10015699,0.100058221,0.100059482,0.100085792,0.100362056,0.100263503,0.100314928,0.100191441,0.100467845,0.10024443,0.100071012,0.100022568,0.100174085,0.100600551,0.100077257,0.100553744,0.100080439,0.100032051,0.100483586,0.100735171,0.100786796,0.10063845,0.100290124,0.100616735,0.10079337,0.100820022,0.100696682,0.100423344,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,85,0.050014348
0.005493876,0.008108468,0.011359558,0.015353567,0.020003186,0.025284669,0.03109436,0.037467932,0.044226522,0.051316732,0.05885312,0.066517217,0.074543669,0.082551697,0.089503515,0.095102316,0.098267523,0.099615678,0.099944034,0.099988589,0.099989998,0.100055358,0.100156429,0.10005768,0.100058962,0.100085291,0.100361574,0.100263042,0.100314487,0.10019102,0.100467443,0.100244049,0.100070651,0.100022228,0.100173764,0.100600249,0.100076977,0.100553482,0.100080199,0.100031831,0.100483385,0.10073499,0.100786635,0.100638309,0.100290004,0.100616634,0.100793289,0.100819961,0.100696642,0.100423324,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,86,0.050014348
0.005442167,0.008045698,0.011326356,0.015333901,0.020004603,0.025285308,0.031129341,0.037537459,0.044365972,0.051452092,0.059023342,0.066730352,0.074751952,0.082760522,0.089682763,0.095133162,0.098339914,0.099643336,0.09996444,0.100003445,0.099990073,0.100054777,0.100155868,0.10005714,0.100058441,0.100084791,0.100361092,0.100262581,0.100314045,0.100190599,0.100467041,0.100243668,0.100070291,0.100021888,0.100173444,0.100599947,0.100076696,0.100553221,0.100079959,0.100031611,0.100483184,0.100734809,0.100786474,0.100638169,0.100289883,0.100616533,0.100793209,0.100819901,0.100696602,0.100423304,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,87,0.050014348
0.005391412,0.008039805,0.011324779,0.015334114,0.020006807,0.025289629,0.031134272,0.037541403,0.044376238,0.051512494,0.059181045,0.066946937,0.074988272,0.083001116,0.089872847,0.095192325,0.098395966,0.099668146,0.099958651,0.099995558,0.099990022,0.100054197,0.100155307,0.1000566,0.100057921,0.100084291,0.100360611,0.10026212,0.100313604,0.100190178,0.100466639,0.100243287,0.100069931,0.100021548,0.100173123,0.100599646,0.100076416,0.100552959,0.100079719,0.100031391,0.100482983,0.100734627,0.100786312,0.100638028,0.100289763,0.100616433,0.100793128,0.10081984,0.100696561,0.100423284,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,88,0.050014348
0.005394224,0.008037828,0.011323397,0.015337356,0.020001736,0.025304814,0.031154573,0.037548269,0.044383472,0.051533781,0.059179109,0.066960594,0.075104066,0.083246896,0.090071112,0.095275248,0.098475989,0.099688374,0.099966346,0.099990804,0.099990107,0.100053617,0.100154746,0.100056059,0.100057401,0.10008379,0.100360129,0.100261658,0.100313163,0.100189757,0.100466238,0.100242907,0.100069571,0.100021208,0.100172803,0.100599344,0.100076136,0.100552698,0.100079479,0.100031171,0.100482782,0.100734446,0.100786151,0.100637887,0.100289642,0.100616332,0.100793047,0.10081978,0.100696521,0.100423264,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,89,0.050014348
0.005385543,0.008022588,0.011312448,0.015330236,0.020001724,0.025313835,0.03117229,0.037572879,0.044411951,0.051561538,0.059204391,0.066979644,0.075117967,0.083248582,0.09030103,0.09537162,0.098557329,0.099724983,0.099965613,0.099989179,0.099990063,0.100053037,0.100154185,0.100055519,0.10005688,0.10008329,0.100359647,0.100261197,0.100312721,0.100189337,0.100465836,0.100242526,0.10006921,0.100020868,0.100172482,0.100599042,0.100075856,0.100552436,0.100079239,0.100030951,0.100482581,0.100734265,0.10078599,0.100637746,0.100289522,0.100616232,0.100792967,0.100819719,0.100696481,0.100423244,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,90,0.050014348
0.005371909,0.008002467,0.011290048,0.015311674,0.020005298,0.025314885,0.031185397,0.037613977,0.044460785,0.051593478,0.059256407,0.067026303,0.075162971,0.083279733,0.090561766,0.095477077,0.098638006,0.099731291,0.099977482,0.099991139,0.099990022,0.100052456,0.100153625,0.100054979,0.10005636,0.100082789,0.100359165,0.100260736,0.10031228,0.100188916,0.100465434,0.100242145,0.10006885,0.100020528,0.100172162,0.10059874,0.100075575,0.100552175,0.100078998,0.100030731,0.100482381,0.100734083,0.100785829,0.100637605,0.100289402,0.100616131,0.100792886,0.100819659,0.100696441,0.100423224,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,91,0.050014348
0.005352976,0.007976861,0.011275012,0.0153044,0.020011027,0.025337354,0.031225482,0.037652858,0.04451172,0.051667586,0.059315608,0.067100514,0.07521992,0.083340847,0.090559612,0.095613255,0.09871598,0.099775565,0.099978825,0.09998985,0.099990123,0.100051876,0.100153064,0.100054438,0.10005584,0.100082289,0.100358684,0.100260275,0.100311838,0.100188495,0.100465032,0.100241764,0.10006849,0.100020188,0.100171841,0.100598438,0.100075295,0.100551914,0.100078758,0.100030511,0.10048218,0.100733902,0.100785667,0.100637464,0.100289281,0.10061603,0.100792805,0.100819598,0.1006964,0.100423204,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,92,0.050014348
0.005328482,0.007945264,0.011247002,0.015295263,0.020003736,0.025364287,0.031257651,0.037705063,0.044580307,0.051742741,0.059399284,0.067184614,0.075306604,0.08341559,0.090587586,0.095731032,0.098789161,0.099785783,0.099967973,0.099995262,0.099990089,0.100051296,0.100152503,0.100053898,0.100055319,0.100081789,0.100358202,0.100259814,0.100311397,0.100188074,0.10046463,0.100241383,0.10006813,0.100019848,0.10017152,0.100598137,0.100075015,0.100551652,0.100078518,0.100030291,0.100481979,0.100733721,0.100785506,0.100637323,0.100289161,0.10061593,0.100792725,0.100819538,0.10069636,0.100423184,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,93,0.050014348
0.005298244,0.007907269,0.011224464,0.015271589,0.020009742,0.025378595,0.031314034,0.037769209,0.044665433,0.051837409,0.059506621,0.0672948,0.075422723,0.083537115,0.090648127,0.095901459,0.09888079,0.099808665,0.099992027,0.09999715,0.099990059,0.100050715,0.100151942,0.100053358,0.100054799,0.100081288,0.10035772,0.100259352,0.100310956,0.100187654,0.100464228,0.100241002,0.100067769,0.100019508,0.1001712,0.100597835,0.100074735,0.100551391,0.100078278,0.100030071,0.100481778,0.100733539,0.100785345,0.100637182,0.100289041,0.100615829,0.100792644,0.100819477,0.10069632,0.100423164,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,94,0.050014348
0.005262155,0.007870206,0.011187786,0.015255722,0.020000293,0.025409979,0.031359219,0.037843871,0.044765911,0.051950216,0.059636694,0.067430683,0.075567851,0.083671569,0.090721758,0.09604876,0.098908511,0.099818261,0.099977837,0.099994807,0.099990032,0.100050135,0.100151381,0.100052818,0.100054279,0.100080788,0.100357239,0.100258891,0.100310514,0.100187233,0.100463826,0.100240621,0.100067409,0.100019168,0.100170879,0.100597533,0.100074455,0.100551129,0.100078038,0.100029851,0.100481577,0.100733358,0.100785183,0.100637041,0.10028892,0.100615729,0.100792563,0.100819417,0.100696279,0.100423143,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,95,0.050014348
0.005220176,0.007818339,0.011154976,0.015235027,0.020001572,0.025441438,0.03142577,0.037909417,0.044880493,0.052079709,0.05978848,0.0675728,0.075741437,0.083835724,0.090827105,0.096194941,0.098912618,0.099839119,0.099975824,0.099998507,0.099990008,0.100049555,0.10015082,0.100052277,0.100053759,0.100080287,0.100356757,0.10025843,0.100310073,0.100186812,0.100463425,0.10024024,0.100067049,0.100018827,0.100170559,0.100597231,0.100074174,0.100550868,0.100077797,0.10002963,0.100481376,0.100733177,0.100785022,0.1006369,0.1002888,0.100615628,0.100792483,0.100819356,0.100696239,0.100423123,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,96,0.050014348
0.005172329,0.007766588,0.01112781,0.015217387,0.020004133,0.025443225,0.031461692,0.038008876,0.045007872,0.052224373,0.05996086,0.067757991,0.075942812,0.084010528,0.090964188,0.096263162,0.098924244,0.09984742,0.099986833,0.099997097,0.099990132,0.100048974,0.100150259,0.100051737,0.100053238,0.100079787,0.100356275,0.100257969,0.100309632,0.100186391,0.100463023,0.100239859,0.100066689,0.100018487,0.100170238,0.100596929,0.100073894,0.100550606,0.100077557,0.10002941,0.100481175,0.100732995,0.100784861,0.10063676,0.10028868,0.100615527,0.100792402,0.100819296,0.100696199,0.100423103,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,97,0.050014348
0.005126931,0.007758409,0.011128283,0.015218584,0.020007357,0.025448574,0.031467493,0.03799726,0.04502419,0.052295235,0.06010722,0.067947166,0.0761488,0.084233228,0.091111301,0.096280451,0.098958976,0.099846198,0.0999881,0.099989813,0.099990115,0.100048394,0.100149699,0.100051197,0.100052718,0.100079287,0.100355793,0.100257508,0.10030919,0.10018597,0.100462621,0.100239478,0.100066328,0.100018147,0.100169918,0.100596628,0.100073614,0.100550345,0.100077317,0.10002919,0.100480974,0.100732814,0.1007847,0.100636619,0.100288559,0.100615427,0.100792322,0.100819235,0.100696159,0.100423083,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,98,0.050014348
0.00512963,0.00775637,0.011119075,0.015210635,0.020003027,0.025448968,0.03147169,0.038018217,0.045029438,0.052310862,0.060118523,0.068008793,0.076291957,0.084465008,0.091266383,0.096308705,0.098982707,0.099847647,0.099978395,0.099999695,0.099990101,0.100047814,0.100149138,0.100050656,0.100052198,0.100078786,0.100355312,0.100257046,0.100308749,0.10018555,0.100462219,0.100239097,0.100065968,0.100017807,0.100169597,0.100596326,0.100073334,0.100550084,0.100077077,0.10002897,0.100480773,0.100732633,0.100784538,0.100636478,0.100288439,0.100615326,0.100792241,0.100819175,0.100696118,0.100423063,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,99,0.050014348
0.00512146,0.007741631,0.011108944,0.015203946,0.020003016,0.025457442,0.031488073,0.038039972,0.045053802,0.052333904,0.060138463,0.068022125,0.076299714,0.084500192,0.091450119,0.096365432,0.099010308,0.099850678,0.09999132,0.099991122,0.099990091,0.100047234,0.100148577,0.100050116,0.100051677,0.100078286,0.10035483,0.100256585,0.100308308,0.100185129,0.100461817,0.100238716,0.100065608,0.100017467,0.100169277,0.100596024,0.100073054,0.100549822,0.100076837,0.10002875,0.100480572,0.100732452,0.100784377,0.100636337,0.100288319,0.100615225,0.10079216,0.100819114,0.100696078,0.100423043,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,100,0.050014348
0.005108531,0.007722104,0.011097035,0.015197436,0.020006073,0.025472683,0.031515408,0.038060738,0.045096615,0.052377546,0.060182266,0.068059613,0.076334661,0.08452283,0.0916621,0.096431425,0.099058821,0.099854143,0.099992535,0.099999956,0.099990083,0.100046653,0.100148016,0.100049576,0.100051157,0.100077785,0.100354348,0.100256124,0.100307866,0.100184708,0.100461415,0.100238336,0.100065248,0.100017127,0.100168956,0.100595722,0.100072773,0.100549561,0.100076596,0.10002853,0.100480371,0.10073227,0.100784216,0.100636196,0.100288198,0.100615125,0.10079208,0.100819054,0.100696038,0.100423023,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,101,0.050014348
0.005090596,0.007705039,0.011082558,0.015190074,0.020010979,0.025493382,0.031552428,0.038095029,0.045141134,0.052426484,0.060232282,0.068121355,0.076379851,0.084557057,0.091825358,0.09650509,0.099090551,0.09985684,0.099999085,0.100001543,0.099990078,0.100046073,0.100147455,0.100049036,0.100050637,0.100077285,0.100353867,0.100255663,0.100307425,0.100184287,0.100461013,0.100237955,0.100064887,0.100016787,0.100168636,0.100595421,0.100072493,0.100549299,0.100076356,0.10002831,0.10048017,0.100732089,0.100784055,0.100636055,0.100288078,0.100615024,0.100791999,0.100818993,0.100695998,0.100423003,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,102,0.050014348
0.005067474,0.007675923,0.011055772,0.015169762,0.02000345,0.025503462,0.031581885,0.03815826,0.045218218,0.052509847,0.060304448,0.068191729,0.076468921,0.084630979,0.091832984,0.096584744,0.099141393,0.099875254,0.09999224,0.099995036,0.099990076,0.100045493,0.100146894,0.100048495,0.100050117,0.100076785,0.100353385,0.100255202,0.100306983,0.100183866,0.100460612,0.100237574,0.100064527,0.100016447,0.100168315,0.100595119,0.100072213,0.100549038,0.100076116,0.10002809,0.100479969,0.100731908,0.100783893,0.100635914,0.100287958,0.100614924,0.100791918,0.100818933,0.100695957,0.100422983,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,103,0.050014348
0.00503905,0.007644835,0.011034188,0.015157942,0.020008607,0.025531171,0.031634282,0.038199798,0.045294699,0.052596844,0.060398206,0.068285367,0.076567143,0.084716367,0.09186857,0.096689951,0.099191378,0.099873122,0.09998992,0.099993068,0.099990078,0.100044913,0.100146334,0.100047955,0.100049596,0.100076284,0.100352903,0.100254741,0.100306542,0.100183446,0.10046021,0.100237193,0.100064167,0.100016107,0.100167994,0.100594817,0.100071933,0.100548776,0.100075876,0.10002787,0.100479768,0.100731726,0.100783732,0.100635773,0.100287837,0.100614823,0.100791838,0.100818872,0.100695917,0.100422963,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,104,0.050014348
0.005005264,0.007616067,0.010999333,0.015131644,0.020012214,0.025545707,0.03167631,0.038267974,0.045385643,0.052701865,0.060512906,0.068402097,0.076691401,0.084843159,0.091915329,0.096798747,0.099238895,0.0998851,0.099986289,0.099995724,0.099990082,0.100044332,0.100145773,0.100047415,0.100049076,0.100075784,0.100352422,0.100254279,0.100306101,0.100183025,0.100459808,0.100236812,0.100063807,0.100015767,0.100167674,0.100594515,0.100071653,0.100548515,0.100075636,0.10002765,0.100479567,0.100731545,0.100783571,0.100635632,0.100287717,0.100614722,0.100791757,0.100818812,0.100695877,0.100422943,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,105,0.050014348
0.004966112,0.007575886,0.010968299,0.015112002,0.020000336,0.025575446,0.031738899,0.038345082,0.045472925,0.052824264,0.060647812,0.068541657,0.076841411,0.084980949,0.091989677,0.096909223,0.099282285,0.099892064,0.09999251,0.100003092,0.099990089,0.100043752,0.100145212,0.100046875,0.100048556,0.100075283,0.10035194,0.100253818,0.100305659,0.100182604,0.100459406,0.100236431,0.100063446,0.100015427,0.100167353,0.100594213,0.100071372,0.100548254,0.100075396,0.10002743,0.100479366,0.100731364,0.10078341,0.100635492,0.100287597,0.100614622,0.100791677,0.100818751,0.100695836,0.100422923,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,106,0.050014348
0.004921637,0.007537201,0.010942362,0.015106742,0.020003723,0.02559285,0.031775509,0.038447121,0.04558952,0.052946605,0.060802104,0.068703697,0.076997205,0.08513844,0.092091844,0.097042525,0.099319845,0.099912423,0.099989396,0.10000078,0.099990099,0.100043172,0.100144651,0.100046334,0.100048036,0.100074783,0.100351458,0.100253357,0.100305218,0.100182183,0.100459004,0.10023605,0.100063086,0.100015087,0.100167033,0.100593912,0.100071092,0.100547992,0.100075155,0.10002721,0.100479165,0.100731182,0.100783248,0.100635351,0.100287476,0.100614521,0.100791596,0.100818691,0.100695796,0.100422902,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,107,0.050014348
0.004886808,0.007530259,0.010943554,0.015108656,0.020007678,0.02559892,0.031781869,0.038442169,0.045627887,0.053052033,0.060974883,0.06886994,0.077196986,0.085350126,0.092203089,0.097150991,0.099372232,0.099905584,0.099984767,0.100002679,0.099990112,0.100042592,0.10014409,0.100045794,0.100047515,0.100074283,0.100350976,0.100252896,0.100304777,0.100181763,0.100458602,0.100235669,0.100062726,0.100014747,0.100166712,0.10059361,0.100070812,0.100547731,0.100074915,0.10002699,0.100478964,0.100731001,0.100783087,0.10063521,0.100287356,0.100614421,0.100791515,0.10081863,0.100695756,0.100422882,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,108,0.050014348
0.004883408,0.007530456,0.010935187,0.015101412,0.020003925,0.025599717,0.031786132,0.0384611,0.045645313,0.053052352,0.060979616,0.068963769,0.077374691,0.085543316,0.092341224,0.097207573,0.099416409,0.099910244,0.099987567,0.09999372,0.099990129,0.100042011,0.10014353,0.100045254,0.100046995,0.100073782,0.100350495,0.100252435,0.100304335,0.100181342,0.100458201,0.100235288,0.100062366,0.100014407,0.100166392,0.100593308,0.100070532,0.100547469,0.100074675,0.10002677,0.100478763,0.10073082,0.100782926,0.100635069,0.100287236,0.10061432,0.100791435,0.10081857,0.100695716,0.100422862,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,109,0.050014348
0.004875685,0.007521172,0.01092567,0.015095038,0.020003915,0.025607791,0.031801511,0.038480356,0.045666427,0.053071343,0.060995036,0.068972843,0.07737794,0.085639206,0.092486221,0.097213339,0.09941513,0.099926467,0.099988159,0.100003909,0.099990148,0.100041431,0.100142969,0.100044714,0.100046475,0.100073282,0.100350013,0.100251974,0.100303894,0.100180921,0.100457799,0.100234907,0.100062006,0.100014067,0.100166071,0.100593006,0.100070252,0.100547208,0.100074435,0.10002655,0.100478562,0.100730638,0.100782765,0.100634928,0.100287115,0.100614219,0.100791354,0.100818509,0.100695675,0.100422842,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,110,0.050014348
0.004863407,0.007502253,0.010914279,0.015088606,0.020006568,0.025622015,0.031826961,0.038498382,0.045689797,0.053108879,0.06103192,0.069003207,0.07740513,0.085642073,0.09265683,0.097243483,0.09940906,0.099932355,0.099985868,0.100002695,0.099990004,0.100040851,0.100142408,0.100044173,0.100045955,0.100072782,0.100349531,0.100251512,0.100303453,0.1001805,0.100457397,0.100234527,0.100061645,0.100013727,0.100165751,0.100592705,0.100069971,0.100546946,0.100074195,0.10002633,0.100478361,0.100730457,0.100782603,0.100634787,0.100286995,0.100614119,0.100791273,0.100818449,0.100695635,0.100422822,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,111,0.050014348
0.004851708,0.007486994,0.010900342,0.015070529,0.020010831,0.025627212,0.031861409,0.038544293,0.045743735,0.053164756,0.061074227,0.069041441,0.077441173,0.085687783,0.092831756,0.097281323,0.099421619,0.099948807,0.099990467,0.10000527,0.099990027,0.100040271,0.100141847,0.100043633,0.100045434,0.100072281,0.10034905,0.100251051,0.100303011,0.10018008,0.100456995,0.100234146,0.100061285,0.100013387,0.10016543,0.100592403,0.100069691,0.100546685,0.100073954,0.10002611,0.10047816,0.100730276,0.100782442,0.100634646,0.100286875,0.100614018,0.100791193,0.100818388,0.100695595,0.100422802,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,112,0.050014348
0.004829692,0.007461513,0.010874676,0.015061453,0.020003169,0.025650323,0.03188861,0.038586744,0.045798142,0.053224654,0.061136684,0.069114482,0.077516384,0.085742992,0.092930548,0.097325596,0.099437758,0.099952829,0.099991362,0.099995195,0.099990054,0.10003969,0.100141286,0.100043093,0.100044914,0.100071781,0.100348568,0.10025059,0.10030257,0.100179659,0.100456593,0.100233765,0.100060925,0.100013047,0.10016511,0.100592101,0.100069411,0.100546424,0.100073714,0.100025889,0.100477959,0.100730094,0.100782281,0.100634505,0.100286754,0.100613917,0.100791112,0.100818328,0.100695554,0.100422782,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,113,0.050014348
0.004802758,0.007438702,0.010853975,0.015049807,0.02000766,0.025676234,0.031937635,0.038655642,0.045866932,0.053301605,0.061235514,0.069194736,0.07759973,0.085824289,0.092931179,0.097393125,0.099456399,0.099942818,0.099987798,0.100005161,0.099990084,0.10003911,0.100140726,0.100042553,0.100044394,0.10007128,0.100348086,0.100250129,0.100302129,0.100179238,0.100456191,0.100233384,0.100060565,0.100012706,0.100164789,0.100591799,0.100069131,0.100546162,0.100073474,0.100025669,0.100477758,0.100729913,0.10078212,0.100634364,0.100286634,0.100613817,0.100791031,0.100818267,0.100695514,0.100422762,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,114,0.050014348
0.004770883,0.007405302,0.010820742,0.01503485,0.020014763,0.025705313,0.031976981,0.038718722,0.04594937,0.053409922,0.061337459,0.069295794,0.077706509,0.085931671,0.092970458,0.097465409,0.099476405,0.099965231,0.099990423,0.100001882,0.099990116,0.10003853,0.100140165,0.100042012,0.100043874,0.10007078,0.100347605,0.100249668,0.100301687,0.100178817,0.10045579,0.100233003,0.100060204,0.100012366,0.100164469,0.100591497,0.100068851,0.100545901,0.100073234,0.100025449,0.100477557,0.100729732,0.100781958,0.100634224,0.100286513,0.100613716,0.100790951,0.100818207,0.100695474,0.100422742,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,115,0.050014348
0.004734087,0.007373768,0.010791269,0.015026176,0.020025746,0.025740945,0.032036137,0.038806608,0.046044668,0.053520043,0.061458203,0.069417559,0.077836622,0.086065042,0.093019176,0.097540969,0.099496582,0.099949359,0.099987646,0.100001892,0.099990152,0.10003795,0.100139604,0.100041472,0.100043353,0.10007028,0.100347123,0.100249207,0.100301246,0.100178397,0.100455388,0.100232622,0.100059844,0.100012026,0.100164148,0.100591196,0.10006857,0.100545639,0.100072994,0.100025229,0.100477357,0.10072955,0.100781797,0.100634083,0.100286393,0.100613616,0.10079087,0.100818146,0.100695434,0.100422722,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,116,0.050014348
0.00469243,0.007331486,0.01077505,0.015022233,0.020027449,0.025757042,0.032073263,0.038886237,0.046151987,0.053630479,0.06157944,0.069559861,0.077989887,0.086224217,0.093092258,0.097618264,0.099533117,0.09995409,0.099990718,0.100005227,0.099990015,0.100037369,0.100139043,0.100040932,0.100042833,0.100069779,0.100346641,0.100248745,0.100300805,0.100177976,0.100454986,0.100232241,0.100059484,0.100011686,0.100163828,0.100590894,0.10006829,0.100545378,0.100072754,0.100025009,0.100477156,0.100729369,0.100781636,0.100633942,0.100286273,0.100613515,0.10079079,0.100818086,0.100695393,0.100422702,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,117,0.050014348
0.00465671,0.007322963,0.010776709,0.015014114,0.020032642,0.025752702,0.032079973,0.038890362,0.0462056,0.05374766,0.061735563,0.06972246,0.078166043,0.086388843,0.09317343,0.097695693,0.099550347,0.099958954,0.099999778,0.099993698,0.099990055,0.100036789,0.100138482,0.100040392,0.100042313,0.100069279,0.10034616,0.100248284,0.100300363,0.100177555,0.100454584,0.10023186,0.100059124,0.100011346,0.100163507,0.100590592,0.10006801,0.100545116,0.100072513,0.100024789,0.100476955,0.100729188,0.100781475,0.100633801,0.100286152,0.100613414,0.100790709,0.100818025,0.100695353,0.100422681,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,118,0.050014348
0.004658945,0.007323654,0.010777545,0.015017836,0.020033562,0.025768276,0.032084232,0.038907915,0.046207716,0.053746673,0.061772695,0.069836575,0.078346234,0.086577641,0.09327846,0.097792443,0.099582293,0.099962978,0.09998949,0.100003434,0.099990099,0.100036209,0.100137922,0.100039852,0.100041793,0.100068779,0.100345678,0.100247823,0.100299922,0.100177134,0.100454182,0.100231479,0.100058764,0.100011006,0.100163187,0.10059029,0.10006773,0.100544855,0.100072273,0.100024569,0.100476754,0.100729007,0.100781313,0.10063366,0.100286032,0.100613314,0.100790628,0.100817965,0.100695313,0.100422661,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,119,0.050014348
0.004651468,0.007315195,0.01076838,0.015011622,0.020039627,0.025769748,0.032098724,0.038925421,0.046225699,0.053762518,0.061784261,0.06984252,0.078351787,0.086696924,0.093389926,0.09788704,0.099591224,0.099965144,0.099997178,0.099997666,0.099990145,0.100035629,0.100137361,0.100039311,0.100041273,0.100068278,0.100345196,0.100247362,0.100299481,0.100176714,0.100453781,0.100231099,0.100058403,0.100010666,0.100162866,0.100589989,0.10006745,0.100544594,0.100072033,0.100024349,0.100476553,0.100728825,0.100781152,0.100633519,0.100285912,0.100613213,0.100790548,0.100817904,0.100695273,0.100422641,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,120,0.050014348
0.004639644,0.007303943,0.010757266,0.01500515,0.020039655,0.025789729,0.032122556,0.038955784,0.046259169,0.053795156,0.061815252,0.069855448,0.078372578,0.086708367,0.093524453,0.097942138,0.099632486,0.099964395,0.099997145,0.09999464,0.099990012,0.100035049,0.1001368,0.100038771,0.100040752,0.100067778,0.100344715,0.100246901,0.100299039,0.100176293,0.100453379,0.100230718,0.100058043,0.100010326,0.100162545,0.100589687,0.100067169,0.100544332,0.100071793,0.100024129,0.100476352,0.100728644,0.100780991,0.100633378,0.100285791,0.100613113,0.100790467,0.100817844,0.100695232,0.100422621,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,121,0.050014348
0.004627972,0.007283192,0.010743625,0.015008879,0.020043224,0.025804918,0.032140492,0.038983784,0.046307688,0.053844485,0.061865558,0.069899029,0.078414872,0.086743671,0.093682038,0.09794726,0.099647862,0.099959635,0.100002225,0.099994381,0.099990063,0.100034468,0.100136239,0.100038231,0.100040232,0.100067278,0.100344233,0.10024644,0.100298598,0.100175872,0.100452977,0.100230337,0.100057683,0.100009986,0.100162225,0.100589385,0.100066889,0.100544071,0.100071553,0.100023909,0.100476151,0.100728463,0.10078083,0.100633237,0.100285671,0.100613012,0.100790386,0.100817783,0.100695192,0.100422601,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,122,0.050014348
0.004608731,0.007265386,0.010735091,0.015003085,0.020060084,0.02582582,0.032180094,0.039037422,0.046356579,0.053897421,0.061920092,0.069961935,0.078464674,0.086787301,0.093824495,0.097958716,0.099675207,0.099966718,0.099998419,0.099996908,0.099990117,0.100033888,0.100135679,0.100037691,0.100039712,0.100066777,0.100343751,0.100245979,0.100298157,0.100175451,0.100452575,0.100229956,0.100057323,0.100009646,0.100161904,0.100589083,0.100066609,0.100543809,0.100071313,0.100023689,0.10047595,0.100728281,0.100780668,0.100633096,0.100285551,0.100612911,0.100790306,0.100817723,0.100695152,0.100422581,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,123,0.050014348
0.004586258,0.007237706,0.010714727,0.015006053,0.02006855,0.025851692,0.032211676,0.039086721,0.04641894,0.053966041,0.0619928,0.070031286,0.078550172,0.086854316,0.093890481,0.097991009,0.099693587,0.099968384,0.099999217,0.10000224,0.099990173,0.100033308,0.100135118,0.100037151,0.100039192,0.100066277,0.10034327,0.100245518,0.100297716,0.100175031,0.100452173,0.100229575,0.100056963,0.100009306,0.100161584,0.100588781,0.100066329,0.100543548,0.100071072,0.100023469,0.100475749,0.1007281,0.100780507,0.100632956,0.10028543,0.100612811,0.100790225,0.100817662,0.100695111,0.100422561,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,124,0.050014348
0.004564641,0.007212195,0.010698295,0.015008132,0.020088877,0.025881778,0.032263247,0.03916041,0.046494186,0.054063617,0.062083379,0.070132818,0.07864259,0.086944836,0.093896597,0.098028496,0.099698806,0.099963447,0.099989907,0.100010393,0.099990046,0.100032728,0.100134557,0.10003661,0.100038672,0.100065777,0.100342788,0.100245056,0.100297274,0.10017461,0.100451771,0.100229194,0.100056602,0.100008966,0.100161263,0.10058848,0.100066049,0.100543287,0.100070832,0.100023249,0.100475548,0.100727919,0.100780346,0.100632815,0.10028531,0.10061271,0.100790144,0.100817602,0.100695071,0.100422541,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,125,0.050014348
0.004535329,0.007182438,0.010677223,0.015008717,0.020109839,0.02591532,0.032320645,0.03922768,0.046581685,0.054163045,0.062191464,0.070240137,0.078756179,0.087058907,0.093923608,0.09807004,0.099699582,0.099969008,0.099999785,0.100000322,0.099990107,0.100032148,0.100133996,0.10003607,0.100038151,0.100065276,0.100342306,0.100244595,0.100296833,0.100174189,0.10045137,0.100228813,0.100056242,0.100008626,0.100160943,0.100588178,0.100065769,0.100543025,0.100070592,0.100023029,0.100475347,0.100727737,0.100780185,0.100632674,0.10028519,0.10061261,0.100790064,0.100817541,0.100695031,0.100422521,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,126,0.050014348
0.004502586,0.007153961,0.010665463,0.015003178,0.020113463,0.025938233,0.03237215,0.03930253,0.046680758,0.054277181,0.062316627,0.070366217,0.078890899,0.087196499,0.09397194,0.098114442,0.099702753,0.099966399,0.099998987,0.099992383,0.099990171,0.100031567,0.100133436,0.10003553,0.100037631,0.100064776,0.100341825,0.100244134,0.100296392,0.100173768,0.100450968,0.100228432,0.100055882,0.100008286,0.100160622,0.100587876,0.100065488,0.100542764,0.100070352,0.100022809,0.100475146,0.100727556,0.100780023,0.100632533,0.100285069,0.100612509,0.100789983,0.100817481,0.100694991,0.100422501,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,127,0.050014348
0.004470567,0.007152611,0.010658705,0.01500684,0.020118791,0.025944431,0.032367659,0.039327436,0.0467474,0.05438963,0.062458378,0.070521214,0.079046645,0.087339375,0.094041963,0.098177877,0.099707414,0.099973577,0.100002356,0.100008365,0.099990046,0.100030987,0.100132875,0.10003499,0.100037111,0.100064276,0.100341343,0.100243673,0.10029595,0.100173348,0.100450566,0.100228052,0.100055522,0.100007946,0.100160302,0.100587574,0.100065208,0.100542502,0.100070112,0.100022589,0.100474945,0.100727375,0.100779862,0.100632392,0.100284949,0.100612408,0.100789903,0.10081742,0.10069495,0.100422481,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,128,0.050014348
0.004468649,0.007146972,0.010659259,0.015004649,0.020119759,0.025948425,0.03237376,0.039330826,0.046748302,0.054387495,0.062518414,0.070642777,0.079206506,0.087504571,0.094118965,0.098242563,0.099727369,0.099970931,0.099993741,0.100005077,0.099990115,0.100030407,0.100132314,0.10003445,0.100036591,0.100063775,0.100340862,0.100243212,0.100295509,0.100172927,0.100450164,0.100227671,0.100055162,0.100007606,0.100159981,0.100587273,0.100064928,0.100542241,0.100069872,0.100022369,0.100474744,0.100727193,0.100779701,0.100632251,0.100284829,0.100612308,0.100789822,0.10081736,0.10069491,0.100422461,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,129,0.050014348
0.004464074,0.007138933,0.010650039,0.015004641,0.020125471,0.025959977,0.032390022,0.039346769,0.046763797,0.054400623,0.062527021,0.070646679,0.079246664,0.087673744,0.094201851,0.098307141,0.099732522,0.099977281,0.100005236,0.100003944,0.099990186,0.100029827,0.100131753,0.100033909,0.100036071,0.100063275,0.10034038,0.100242751,0.100295068,0.100172506,0.100449762,0.10022729,0.100054801,0.100007266,0.100159661,0.100586971,0.100064648,0.10054198,0.100069631,0.100022149,0.100474543,0.100727012,0.10077954,0.10063211,0.100284708,0.100612207,0.100789741,0.100817299,0.10069487,0.10042244,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,130,0.050014348
0.004456642,0.007134264,0.010646822,0.015006192,0.020135256,0.025967621,0.032415972,0.039374696,0.046793601,0.054429035,0.062553291,0.070655799,0.079262524,0.087679115,0.094321318,0.0983702,0.09973616,0.099992654,0.100004114,0.099998313,0.099990064,0.100029247,0.100131193,0.100033369,0.10003555,0.100062775,0.100339898,0.10024229,0.100294626,0.100172086,0.100449361,0.100226909,0.100054441,0.100006926,0.10015934,0.100586669,0.100064368,0.100541718,0.100069391,0.100021928,0.100474342,0.100726831,0.100779378,0.100631969,0.100284588,0.100612106,0.100789661,0.100817239,0.100694829,0.10042242,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,131,0.050014348
0.004446189,0.007120276,0.010632961,0.015000019,0.02014844,0.025992304,0.032439863,0.039413993,0.046824341,0.054472703,0.062583779,0.070699386,0.079297599,0.08769191,0.09442971,0.09843029,0.099753251,0.099975008,0.099997331,0.099998413,0.09999014,0.100028667,0.100130632,0.100032829,0.10003503,0.100062274,0.100339417,0.100241829,0.100294185,0.100171665,0.100448959,0.100226528,0.100054081,0.100006586,0.10015902,0.100586367,0.100064087,0.100541457,0.100069151,0.100021708,0.100474141,0.100726649,0.100779217,0.100631829,0.100284468,0.100612006,0.10078958,0.100817178,0.100694789,0.1004224,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,132,0.050014348
0.004428419,0.007102925,0.010616114,0.015002886,0.020154278,0.026011594,0.032483482,0.039450071,0.046881446,0.05451962,0.06264491,0.070762916,0.079339308,0.087739756,0.094558064,0.098505756,0.099767481,0.099987205,0.099991944,0.099993472,0.09999002,0.100028086,0.100130071,0.100032289,0.10003451,0.100061774,0.100338935,0.100241367,0.100293744,0.100171244,0.100448557,0.100226147,0.100053721,0.100006246,0.100158699,0.100586066,0.100063807,0.100541195,0.100068911,0.100021488,0.10047394,0.100726468,0.100779056,0.100631688,0.100284347,0.100611905,0.100789499,0.100817118,0.100694749,0.10042238,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,133,0.050014348
0.004411653,0.007087747,0.010603559,0.015005526,0.020172218,0.026035685,0.032523629,0.039495803,0.046938161,0.054593222,0.062709363,0.070830259,0.079413216,0.087794761,0.09468911,0.098507732,0.099777687,0.099983985,0.099992401,0.099992428,0.099990101,0.100027506,0.10012951,0.100031749,0.10003399,0.100061274,0.100338453,0.100240906,0.100293303,0.100170823,0.100448155,0.100225766,0.100053361,0.100005906,0.100158379,0.100585764,0.100063527,0.100540934,0.100068671,0.100021268,0.100473739,0.100726287,0.100778895,0.100631547,0.100284227,0.100611805,0.100789419,0.100817057,0.100694709,0.10042236,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,134,0.050014348
0.004387603,0.007062849,0.010589216,0.015007377,0.020191555,0.026063919,0.032570973,0.039564788,0.047007057,0.054669187,0.062790372,0.070916422,0.079493385,0.087870991,0.094728011,0.098526467,0.099800049,0.099980156,0.099990195,0.099995372,0.099990184,0.100026926,0.10012895,0.100031208,0.10003347,0.100060774,0.100337972,0.100240445,0.100292861,0.100170403,0.100447753,0.100225386,0.100053,0.100005566,0.100158058,0.100585462,0.100063247,0.100540672,0.100068431,0.100021048,0.100473538,0.100726106,0.100778733,0.100631406,0.100284107,0.100611704,0.100789338,0.100816997,0.100694668,0.10042234,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,135,0.050014348
0.004360379,0.0070395,0.010576733,0.015007896,0.02021163,0.026095628,0.032624913,0.03962787,0.047087624,0.054759224,0.062887691,0.071021134,0.079606809,0.087968588,0.094737015,0.098536192,0.099799024,0.099978805,0.099993707,0.099992475,0.099990067,0.100026346,0.100128389,0.100030668,0.100032949,0.100060273,0.10033749,0.100239984,0.10029242,0.100169982,0.100447352,0.100225005,0.10005264,0.100005226,0.100157738,0.10058516,0.100062967,0.100540411,0.10006819,0.100020828,0.100473338,0.100725924,0.100778572,0.100631265,0.100283986,0.100611603,0.100789258,0.100816936,0.100694628,0.10042232,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,136,0.050014348
0.004329958,0.007011773,0.010567472,0.015002945,0.020215479,0.026123214,0.032672114,0.039713036,0.047179311,0.054863065,0.063001022,0.071144062,0.079725898,0.088087633,0.094764658,0.098563838,0.09982681,0.099985288,0.099993925,0.099993301,0.099990155,0.100025766,0.100127828,0.100030128,0.100032429,0.100059773,0.100337009,0.100239523,0.100291979,0.100169561,0.10044695,0.100224624,0.10005228,0.100004886,0.100157417,0.100584859,0.100062687,0.10054015,0.10006795,0.100020608,0.100473137,0.100725743,0.100778411,0.100631124,0.100283866,0.100611503,0.100789177,0.100816876,0.100694588,0.1004223,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,137,0.050014348
0.004296341,0.007008212,0.010569749,0.015006827,0.020221009,0.026119028,0.032677408,0.039729633,0.047245924,0.054980397,0.063130009,0.071284813,0.079864289,0.088211716,0.09481136,0.098594716,0.09982867,0.099983869,0.099990266,0.09999793,0.099990039,0.100025186,0.100127268,0.100029588,0.100031909,0.100059273,0.100336527,0.100239062,0.100291537,0.100169141,0.100446548,0.100224243,0.10005192,0.100004546,0.100157097,0.100584557,0.100062406,0.100539888,0.10006771,0.100020388,0.100472936,0.100725562,0.10077825,0.100630983,0.100283746,0.100611402,0.100789096,0.100816816,0.100694548,0.10042228,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,138,0.050014348
0.004295097,0.007008614,0.010565653,0.015004866,0.020222117,0.026122448,0.032682705,0.039732467,0.047256965,0.054990884,0.06320928,0.071415496,0.080006759,0.08837323,0.094864221,0.098627799,0.099840255,0.09998156,0.099991801,0.099995853,0.099990132,0.100024605,0.100126707,0.100029048,0.100031389,0.100058772,0.100336045,0.100238601,0.100291096,0.10016872,0.100446146,0.100223862,0.10005156,0.100004206,0.100156776,0.100584255,0.100062126,0.100539627,0.10006747,0.100020168,0.100472735,0.10072538,0.100778088,0.100630842,0.100283625,0.100611302,0.100789016,0.100816755,0.100694507,0.10042226,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,139,0.050014348
0.004291253,0.007000449,0.010561665,0.015004859,0.020227615,0.026132954,0.032697489,0.039747005,0.047270252,0.055001927,0.063215332,0.071416218,0.080070466,0.088521504,0.094936033,0.098662008,0.099848922,0.099986355,0.099998668,0.099997281,0.099990017,0.100024025,0.100126146,0.100028508,0.100030869,0.100058272,0.100335564,0.10023814,0.100290655,0.100168299,0.100445745,0.100223481,0.100051199,0.100003866,0.100156456,0.100583953,0.100061846,0.100539365,0.10006723,0.100019948,0.100472534,0.100725199,0.100777927,0.100630701,0.100283505,0.100611201,0.100788935,0.100816695,0.100694467,0.10042224,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,140,0.050014348
0.004284648,0.006989554,0.010557333,0.015006247,0.02023691,0.026150005,0.032721363,0.039772766,0.047284809,0.05502694,0.063225412,0.071435239,0.080082556,0.088565737,0.095012984,0.098712509,0.099848931,0.099980917,0.099990625,0.099991238,0.099990114,0.100023445,0.100125585,0.100027967,0.100030349,0.100057772,0.100335082,0.100237679,0.100290214,0.100167878,0.100445343,0.1002231,0.100050839,0.100003526,0.100156135,0.100583652,0.100061566,0.100539104,0.10006699,0.100019728,0.100472333,0.100725018,0.100777766,0.100630561,0.100283385,0.1006111,0.100788854,0.100816634,0.100694427,0.10042222,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,141,0.050014348
0.004275147,0.006981394,0.010545463,0.015000124,0.020239734,0.026162547,0.032743206,0.039809234,0.047324151,0.055055182,0.063263453,0.071472607,0.080100568,0.088572613,0.095108577,0.098762707,0.099850385,0.099981978,0.099997588,0.099999655,0.099990002,0.100022865,0.100125025,0.100027427,0.100029829,0.100057271,0.1003346,0.100237218,0.100289772,0.100167458,0.100444941,0.10022272,0.100050479,0.100003186,0.100155815,0.10058335,0.100061286,0.100538843,0.100066749,0.100019508,0.100472132,0.100724836,0.100777605,0.10063042,0.100283264,0.100611,0.100788774,0.100816574,0.100694386,0.100422199,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,142,0.050014348
0.00425871,0.00696415,0.010539216,0.015002694,0.020254791,0.026180311,0.032783796,0.039842598,0.04736372,0.055107895,0.063317653,0.07151388,0.080147092,0.088611089,0.09520808,0.098794222,0.09985248,0.099989738,0.099999033,0.100000271,0.099990103,0.100022285,0.100124464,0.100026887,0.100029308,0.100056771,0.100334119,0.100236756,0.100289331,0.100167037,0.100444539,0.100222339,0.100050119,0.100002846,0.100155494,0.100583048,0.100061005,0.100538581,0.100066509,0.100019288,0.100471931,0.100724655,0.100777443,0.100630279,0.100283144,0.100610899,0.100788693,0.100816513,0.100694346,0.100422179,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,143,0.050014348
0.004243219,0.006943457,0.010531391,0.015005063,0.020271852,0.026202728,0.032821119,0.0398986,0.047427934,0.055163215,0.0633749,0.071587511,0.08021143,0.08865594,0.09532572,0.098857304,0.099854373,0.099985203,0.099994282,0.099992445,0.099990208,0.100021705,0.100123903,0.100026347,0.100028788,0.100056271,0.100333637,0.100236295,0.10028889,0.100166616,0.100444137,0.100221958,0.100049759,0.100002506,0.100155174,0.100582746,0.100060725,0.10053832,0.100066269,0.100019068,0.10047173,0.100724474,0.100777282,0.100630138,0.100283024,0.100610798,0.100788612,0.100816453,0.100694306,0.100422159,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,144,0.050014348
0.004220852,0.006924541,0.010515031,0.015006724,0.020280582,0.026239962,0.032865377,0.039949944,0.047491176,0.055243392,0.063447511,0.071664158,0.080281435,0.088719993,0.095445842,0.098899161,0.099869247,0.099986644,0.099993879,0.099999493,0.099990098,0.100021125,0.100123343,0.100025807,0.100028268,0.100055771,0.100333156,0.100235834,0.100288448,0.100166196,0.100443736,0.100221577,0.100049398,0.100002166,0.100154853,0.100582445,0.100060445,0.100538058,0.100066029,0.100018848,0.100471529,0.100724293,0.100777121,0.100629997,0.100282903,0.100610698,0.100788532,0.100816392,0.100694266,0.100422139,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,145,0.050014348
0.00419914,0.006901626,0.010503031,0.01500719,0.02029986,0.026270001,0.032916053,0.040023031,0.047565538,0.05532539,0.063549004,0.071758091,0.080381669,0.088803456,0.095461795,0.098941478,0.099868432,0.099984072,0.099997921,0.09999774,0.099990207,0.100020544,0.100122782,0.100025267,0.100027748,0.10005527,0.100332674,0.100235373,0.100288007,0.100165775,0.100443334,0.100221196,0.100049038,0.100001826,0.100154533,0.100582143,0.100060165,0.100537797,0.100065789,0.100018628,0.100471328,0.100724111,0.10077696,0.100629856,0.100282783,0.100610597,0.100788451,0.100816332,0.100694225,0.100422119,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,146,0.050014348
0.00417777,0.006878529,0.010500851,0.015002729,0.020313622,0.026301754,0.032968596,0.040089822,0.047650569,0.055420342,0.063652141,0.071869089,0.080487171,0.088906486,0.095471801,0.098950083,0.099879495,0.09998723,0.099994707,0.099998982,0.099990098,0.100019964,0.100122221,0.100024727,0.100027228,0.10005477,0.100332192,0.100234912,0.100287566,0.100165354,0.100442932,0.100220815,0.100048678,0.100001486,0.100154212,0.100581841,0.100059885,0.100537536,0.100065549,0.100018408,0.100471127,0.10072393,0.100776798,0.100629715,0.100282663,0.100610497,0.100788371,0.100816271,0.100694185,0.100422099,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,147,0.050014348
0.004149584,0.006874904,0.01049661,0.015006774,0.020310155,0.026307276,0.032973329,0.040112705,0.047727528,0.055528025,0.063770039,0.071996878,0.080610393,0.089029192,0.095498523,0.098949954,0.099887384,0.099985539,0.099995567,0.099990564,0.099990212,0.100019384,0.100121661,0.100024187,0.100026708,0.10005427,0.100331711,0.100234451,0.100287125,0.100164933,0.10044253,0.100220435,0.100048318,0.100001146,0.100153892,0.100581539,0.100059605,0.100537274,0.100065308,0.100018188,0.100470926,0.100723749,0.100776637,0.100629574,0.100282542,0.100610396,0.10078829,0.100816211,0.100694145,0.100422079,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,148,0.050014348
0.00415192,0.006869143,0.010492794,0.015005006,0.020311312,0.02631038,0.032977876,0.040126892,0.047726079,0.055541325,0.063851194,0.072141133,0.080751372,0.089156309,0.095542368,0.098965752,0.099891082,0.099989278,0.100000577,0.0999977,0.099990105,0.100018804,0.1001211,0.100023646,0.100026187,0.100053769,0.100331229,0.10023399,0.100286683,0.100164513,0.100442129,0.100220054,0.100047958,0.100000806,0.100153571,0.100581238,0.100059324,0.100537013,0.100065068,0.100017968,0.100470725,0.100723567,0.100776476,0.100629433,0.100282422,0.100610295,0.100788209,0.10081615,0.100694104,0.100422059,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,149,0.050014348
0.004148279,0.006866636,0.010488982,0.015004999,0.020316568,0.026320148,0.032991321,0.040140354,0.047748235,0.055563211,0.063855035,0.072145258,0.080820294,0.089302372,0.095591584,0.0989841,0.099889541,0.099987266,0.099997189,0.09999478,0.099990223,0.100018224,0.100120539,0.100023106,0.100025667,0.100053269,0.100330748,0.100233529,0.100286242,0.100164092,0.100441727,0.100219673,0.100047598,0.100000466,0.100153251,0.100580936,0.100059044,0.100536751,0.100064828,0.100017748,0.100470524,0.100723386,0.100776315,0.100629293,0.100282302,0.100610195,0.100788129,0.10081609,0.100694064,0.100422039,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,150,0.050014348
0.004141964,0.006855664,0.010484769,0.015006251,0.020325389,0.026336105,0.033013329,0.040152093,0.047760605,0.05557459,0.063873666,0.072160347,0.080829221,0.089366675,0.095645401,0.099004108,0.099898093,0.099990333,0.099997534,0.099994551,0.099990118,0.100017644,0.100119979,0.100022566,0.100025147,0.100052769,0.100330266,0.100233068,0.100285801,0.100163671,0.100441325,0.100219292,0.100047237,0.100000126,0.10015293,0.100580634,0.100058764,0.10053649,0.100064588,0.100017528,0.100470323,0.100723205,0.100776154,0.100629152,0.100282181,0.100610094,0.100788048,0.100816029,0.100694024,0.100422019,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,151,0.050014348
0.004132868,0.00684177,0.010479765,0.015000189,0.020337239,0.026357755,0.03303334,0.040186032,0.047796236,0.055613149,0.063907168,0.072192298,0.080853661,0.089379735,0.095715861,0.09903932,0.099900019,0.099986686,0.100001676,0.099997052,0.099990012,0.100017064,0.100119418,0.100022026,0.100024627,0.100052269,0.100329785,0.100232607,0.10028536,0.100163251,0.100440923,0.100218911,0.100046877,0.099999786,0.10015261,0.100580332,0.100058484,0.100536229,0.100064348,0.100017308,0.100470122,0.100723023,0.100775992,0.100629011,0.100282061,0.100609994,0.100787967,0.100815969,0.100693984,0.100421999,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,152,0.050014348
0.004120906,0.006830128,0.0104736,0.015002511,0.020351577,0.026374415,0.033060866,0.040229614,0.047832033,0.055665695,0.063943762,0.072241162,0.080893939,0.089410283,0.095803216,0.099060198,0.099911395,0.099987716,0.099996194,0.100002321,0.099990136,0.100016484,0.100118857,0.100021486,0.100024107,0.100051768,0.100329303,0.100232146,0.100284918,0.10016283,0.100440521,0.10021853,0.100046517,0.099999446,0.100152289,0.100580031,0.100058204,0.100535967,0.100064108,0.100017088,0.100469921,0.100722842,0.100775831,0.10062887,0.100281941,0.100609893,0.100787887,0.100815908,0.100693943,0.100421979,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,153,0.050014348
0.004109649,0.006809702,0.010459499,0.015004651,0.020358478,0.026405823,0.03310599,0.04026952,0.047891066,0.055717904,0.064006791,0.072293215,0.080939423,0.089446516,0.095894061,0.099095079,0.099914667,0.09999351,0.099994049,0.099996204,0.099990032,0.100015904,0.100118296,0.100020946,0.100023587,0.100051268,0.100328821,0.100231685,0.100284477,0.100162409,0.10044012,0.10021815,0.100046157,0.099999106,0.100151969,0.100579729,0.100057924,0.100535706,0.100063868,0.100016868,0.100469721,0.100722661,0.10077567,0.100628729,0.10028182,0.100609792,0.100787806,0.100815848,0.100693903,0.100421958,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,154,0.050014348
0.004091693,0.00679099,0.010450032,0.015006153,0.020376161,0.026431028,0.033147457,0.040330677,0.047949241,0.055782914,0.064072278,0.072361478,0.081011895,0.08950015,0.095987441,0.099128433,0.099926666,0.099991338,0.099995288,0.099992424,0.099990161,0.100015324,0.100117736,0.100020406,0.100023067,0.100050768,0.10032834,0.100231223,0.100284036,0.100161989,0.100439718,0.100217769,0.100045797,0.099998766,0.100151648,0.100579427,0.100057643,0.100535444,0.100063627,0.100016647,0.10046952,0.100722479,0.100775509,0.100628588,0.1002817,0.100609692,0.100787726,0.100815787,0.100693863,0.100421938,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,155,0.050014348
0.004074192,0.006768732,0.010438408,0.015006573,0.020394731,0.026470079,0.033195163,0.040386741,0.048018012,0.055860341,0.064151963,0.072445865,0.08110097,0.089571437,0.096096728,0.09915917,0.099923937,0.099992578,0.099999956,0.099991009,0.099990058,0.100014743,0.100117175,0.100019866,0.100022547,0.100050268,0.100327858,0.100230762,0.100283595,0.100161568,0.100439316,0.100217388,0.100045437,0.099998426,0.100151328,0.100579125,0.100057363,0.100535183,0.100063387,0.100016427,0.100469319,0.100722298,0.100775347,0.100628447,0.10028158,0.100609591,0.100787645,0.100815727,0.100693823,0.100421918,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,156,0.050014348
0.004050153,0.006753251,0.01043,0.015002527,0.020399504,0.026501939,0.033248643,0.040449962,0.048097014,0.055964539,0.06424572,0.072546242,0.081194929,0.089660585,0.096116994,0.099202633,0.099920051,0.099991921,0.099993452,0.09999199,0.099990191,0.100014163,0.100116615,0.100019325,0.100022026,0.100049767,0.100327377,0.100230301,0.100283153,0.100161147,0.100438914,0.100217007,0.100045076,0.099998086,0.100151007,0.100578824,0.100057083,0.100534922,0.100063147,0.100016207,0.100469118,0.100722117,0.100775186,0.100628306,0.100281459,0.100609491,0.100787564,0.100815666,0.100693782,0.100421898,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,157,0.050014348
0.004028534,0.006755291,0.010432597,0.015006693,0.020405214,0.026507452,0.033256644,0.040489623,0.048182979,0.056065739,0.064353386,0.07266243,0.081305161,0.089767764,0.096126956,0.099225136,0.09992853,0.099990416,0.10000481,0.099995396,0.09999009,0.100013583,0.100116054,0.100018785,0.100021506,0.100049267,0.100326895,0.10022984,0.100282712,0.100160727,0.100438513,0.100216626,0.100044716,0.099997746,0.100150687,0.100578522,0.100056803,0.10053466,0.100062907,0.100015987,0.100468917,0.100721936,0.100775025,0.100628166,0.100281339,0.10060939,0.100787484,0.100815606,0.100693742,0.100421878,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,158,0.050014348
0.004027299,0.006751557,0.010428995,0.015005088,0.020406457,0.026510468,0.033260492,0.040491613,0.048180634,0.056090438,0.064459013,0.072794202,0.081431764,0.089879147,0.096141537,0.099270321,0.09992422,0.099987621,0.100004477,0.100001254,0.099990228,0.100013003,0.100115493,0.100018245,0.100020986,0.100048767,0.100326413,0.100229379,0.100282271,0.100160306,0.100438111,0.100216245,0.100044356,0.099997406,0.100150366,0.10057822,0.100056523,0.100534399,0.100062667,0.100015767,0.100468716,0.100721754,0.100774864,0.100628025,0.100281219,0.100609289,0.100787403,0.100815545,0.100693702,0.100421858,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,159,0.050014348
0.004023582,0.006746744,0.010425308,0.015005081,0.02041154,0.026519769,0.033272718,0.040503907,0.048189957,0.056098661,0.06446121,0.072836428,0.081522161,0.090008038,0.096181668,0.099270667,0.099931427,0.099990941,0.099996852,0.09999386,0.099990128,0.100012423,0.100114933,0.100017705,0.100020466,0.100048267,0.100325932,0.100228918,0.10028183,0.100159885,0.100437709,0.100215865,0.100043996,0.099997066,0.100150046,0.100577918,0.100056243,0.100534138,0.100062427,0.100015547,0.100468515,0.100721573,0.100774702,0.100627884,0.100281098,0.100609189,0.100787322,0.100815485,0.100693661,0.100421838,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,160,0.050014348
0.004017278,0.006740604,0.01042117,0.015006218,0.020419983,0.026534933,0.033283441,0.040526162,0.048210843,0.056107932,0.064466568,0.072848409,0.081519926,0.090113099,0.09621541,0.099273709,0.099936973,0.099992471,0.09999337,0.100004437,0.099990029,0.100011843,0.100114372,0.100017165,0.100019946,0.100047766,0.10032545,0.100228457,0.100281388,0.100159465,0.100437307,0.100215484,0.100043636,0.099996726,0.100149725,0.100577617,0.100055963,0.100533876,0.100062186,0.100015327,0.100468314,0.100721392,0.100774541,0.100627743,0.100280978,0.100609088,0.100787242,0.100815424,0.100693621,0.100421818,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,161,0.050014348
0.004011927,0.00672821,0.010416229,0.015000224,0.020431301,0.026545812,0.033311396,0.040546094,0.04824315,0.056142769,0.064495805,0.072863785,0.081540484,0.090121135,0.096275386,0.099278714,0.099940016,0.099991709,0.099994549,0.100001289,0.099990172,0.100011263,0.100113811,0.100016625,0.100019426,0.100047266,0.100324969,0.100227996,0.100280947,0.100159044,0.100436906,0.100215103,0.100043276,0.099996386,0.100149405,0.100577315,0.100055682,0.100533615,0.100061946,0.100015107,0.100468113,0.10072121,0.10077438,0.100627602,0.100280857,0.100608988,0.100787161,0.100815364,0.100693581,0.100421798,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,162,0.050014348
0.004000123,0.006718796,0.010403884,0.015002335,0.020435947,0.026571281,0.033336919,0.040586937,0.048275573,0.056190762,0.064538833,0.072906626,0.081575377,0.090134225,0.096339357,0.099297807,0.099939687,0.099988133,0.099992297,0.100000164,0.099990074,0.100010683,0.100113251,0.100016085,0.100018906,0.100046766,0.100324487,0.100227535,0.100280506,0.100158623,0.100436504,0.100214722,0.100042915,0.099996046,0.100149085,0.100577013,0.100055402,0.100533353,0.100061706,0.100014887,0.100467912,0.100721029,0.100774219,0.100627461,0.100280737,0.100608887,0.100787081,0.100815303,0.100693541,0.100421778,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,163,0.050014348
0.003985532,0.006707411,0.0103964,0.015004281,0.020451525,0.026601257,0.033379282,0.04062428,0.048329946,0.056238432,0.064584431,0.072952388,0.081624908,0.090173855,0.096406567,0.099304736,0.099935086,0.099989995,0.099994554,0.10000108,0.099990222,0.100010103,0.10011269,0.100015545,0.100018386,0.100046266,0.100324006,0.100227074,0.100280065,0.100158203,0.100436102,0.100214341,0.100042555,0.099995706,0.100148764,0.100576712,0.100055122,0.100533092,0.100061466,0.100014667,0.100467711,0.100720848,0.100774057,0.10062732,0.100280617,0.100608786,0.100787,0.100815243,0.1006935,0.100421758,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,164,0.050014348
0.003971489,0.006689374,0.010387161,0.015005647,0.020468522,0.026625305,0.033418208,0.040681994,0.048383554,0.056311725,0.064654859,0.073026306,0.0816791,0.090218545,0.096476215,0.099324806,0.099940097,0.09998841,0.099992805,0.100004055,0.099990126,0.100009523,0.100112129,0.100015005,0.100017866,0.100045765,0.100323524,0.100226613,0.100279623,0.100157782,0.1004357,0.100213961,0.100042195,0.099995366,0.100148444,0.10057641,0.100054842,0.100532831,0.100061226,0.100014447,0.10046751,0.100720666,0.100773896,0.100627179,0.100280496,0.100608686,0.100786919,0.100815182,0.10069346,0.100421738,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,165,0.050014348
0.003951168,0.006673594,0.010375882,0.015006029,0.020486452,0.02666278,0.033463195,0.040734946,0.048447263,0.056383606,0.064727286,0.073102509,0.081758404,0.090279306,0.096560271,0.099344236,0.099954833,0.099992078,0.099995382,0.099991799,0.09999003,0.100008943,0.100111569,0.100014465,0.100017346,0.100045265,0.100323043,0.100226152,0.100279182,0.100157361,0.100435299,0.10021358,0.100041835,0.099995026,0.100148123,0.100576108,0.100054562,0.100532569,0.100060986,0.100014227,0.100467309,0.100720485,0.100773735,0.100627039,0.100280376,0.100608585,0.100786839,0.100815122,0.10069342,0.100421717,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,166,0.050014348
0.003931213,0.00665835,0.010367897,0.015002336,0.020491283,0.026694726,0.033513838,0.040807606,0.048520775,0.05646697,0.064812912,0.073193699,0.081853078,0.090356382,0.096645737,0.099376447,0.099948356,0.099991609,0.099993335,0.099998674,0.099990183,0.100008363,0.100111008,0.100013925,0.100016825,0.100044765,0.100322561,0.100225691,0.100278741,0.100156941,0.100434897,0.100213199,0.100041475,0.099994686,0.100147803,0.100575806,0.100054282,0.100532308,0.100060746,0.100014007,0.100467108,0.100720304,0.100773574,0.100626898,0.100280256,0.100608484,0.100786758,0.100815061,0.100693379,0.100421697,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,167,0.050014348
0.00390926,0.006655762,0.010370591,0.015006592,0.020497059,0.026691224,0.03351966,0.040839127,0.048615942,0.056561438,0.064923992,0.073299769,0.081952152,0.090449984,0.096686034,0.099392172,0.099950357,0.099996166,0.099995399,0.100007653,0.099990088,0.100007783,0.100110448,0.100013384,0.100016305,0.100044265,0.100322079,0.10022523,0.1002783,0.10015652,0.100434495,0.100212818,0.100041115,0.099994346,0.100147482,0.100575505,0.100054001,0.100532046,0.100060505,0.100013787,0.100466907,0.100720123,0.100773412,0.100626757,0.100280135,0.100608384,0.100786677,0.100815001,0.100693339,0.100421677,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,168,0.050014348
0.003911594,0.006657011,0.010367177,0.015005126,0.02049837,0.02670312,0.033531597,0.040840627,0.048621125,0.056599464,0.065025721,0.073420572,0.08206632,0.090547556,0.096685324,0.099419471,0.0999609,0.099995841,0.099992182,0.100000642,0.099990247,0.100007203,0.100109887,0.100012844,0.100015785,0.100043765,0.100321598,0.100224769,0.100277858,0.100156099,0.100434093,0.100212437,0.100040755,0.099994006,0.100147162,0.100575203,0.100053721,0.100531785,0.100060265,0.100013567,0.100466706,0.100719941,0.100773251,0.100626616,0.100280015,0.100608283,0.100786597,0.10081494,0.100693299,0.100421657,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,169,0.050014348
0.003907729,0.006652417,0.010363604,0.015005119,0.020503296,0.026711992,0.033533667,0.040851852,0.048629086,0.05660599,0.065026488,0.073481354,0.082162557,0.090661291,0.09670719,0.099442995,0.099963435,0.099989989,0.099992831,0.099995223,0.099990153,0.100006623,0.100109326,0.100012304,0.100015265,0.100043264,0.100321116,0.100224308,0.100277417,0.100155679,0.100433692,0.100212056,0.100040394,0.099993666,0.100146841,0.100574901,0.100053441,0.100531524,0.100060025,0.100013347,0.100466506,0.10071976,0.10077309,0.100626475,0.100279895,0.100608183,0.100786516,0.10081488,0.100693259,0.100421637,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,170,0.050014348
0.003901362,0.006641914,0.010359539,0.015006158,0.020511401,0.026717162,0.033552303,0.040872508,0.048637767,0.056625179,0.065039797,0.0734796,0.082159355,0.09079129,0.096733148,0.099461702,0.099959744,0.099999021,0.099997435,0.099991407,0.09999006,0.100006043,0.100108766,0.100011764,0.100014745,0.100042764,0.100320635,0.100223847,0.100276976,0.100155258,0.10043329,0.100211676,0.100040034,0.099993326,0.100146521,0.100574599,0.100053161,0.100531262,0.100059785,0.100013127,0.100466305,0.100719579,0.100772929,0.100626334,0.100279774,0.100608082,0.100786435,0.100814819,0.100693218,0.100421617,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,171,0.050014348
0.003892424,0.006634524,0.010348545,0.015000236,0.020513497,0.0267367,0.033578349,0.040902273,0.048667084,0.05664487,0.065055802,0.073502931,0.082176848,0.090803532,0.096772821,0.099490699,0.099959719,0.099991416,0.09999592,0.10000812,0.099990224,0.100005462,0.100108205,0.100011224,0.100014225,0.100042264,0.100320153,0.100223386,0.100276535,0.100154837,0.100432888,0.100211295,0.100039674,0.099992986,0.1001462,0.100574298,0.100052881,0.100531001,0.100059545,0.100012907,0.100466104,0.100719397,0.100772767,0.100626193,0.100279654,0.100607981,0.100786355,0.100814759,0.100693178,0.100421597,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,172,0.050014348
0.003884233,0.006625414,0.010342601,0.015002165,0.020526606,0.026761018,0.033602051,0.040929231,0.048707006,0.056688762,0.065094315,0.073540742,0.082207345,0.090811843,0.096816043,0.099495541,0.099959345,0.099998877,0.099998077,0.100007805,0.099990132,0.100004882,0.100107644,0.100010684,0.100013705,0.100041764,0.100319672,0.100222925,0.100276094,0.100154417,0.100432487,0.100210914,0.100039314,0.099992646,0.10014588,0.100573996,0.100052601,0.10053074,0.100059305,0.100012687,0.100465903,0.100719216,0.100772606,0.100626052,0.100279534,0.100607881,0.100786274,0.100814698,0.100693138,0.100421577,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,173,0.050014348
0.003869938,0.006609994,0.010335254,0.015003945,0.020541572,0.026780163,0.033632299,0.040975975,0.048746631,0.056732339,0.065145687,0.073581229,0.082251154,0.090844281,0.096862182,0.099498006,0.099959667,0.09999963,0.099993368,0.09999532,0.09999004,0.100004302,0.100107084,0.100010144,0.100013185,0.100041264,0.10031919,0.100222464,0.100275652,0.100153996,0.100432085,0.100210533,0.100038954,0.099992306,0.100145559,0.100573694,0.100052321,0.100530478,0.100059065,0.100012467,0.100465702,0.100719035,0.100772445,0.100625912,0.100279413,0.10060778,0.100786194,0.100814638,0.100693098,0.100421557,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,174,0.050014348
0.003852969,0.006596988,0.01032623,0.015005195,0.020557951,0.026812697,0.033678497,0.041018818,0.048796101,0.056800206,0.065199208,0.073647949,0.082308559,0.090881275,0.096921683,0.099501887,0.099960319,0.099992957,0.099992018,0.099990903,0.099990211,0.100003722,0.100106523,0.100009604,0.100012665,0.100040763,0.100318709,0.100222003,0.100275211,0.100153575,0.100431683,0.100210152,0.100038594,0.099991966,0.100145239,0.100573393,0.10005204,0.100530217,0.100058824,0.100012247,0.100465501,0.100718854,0.100772284,0.100625771,0.100279293,0.10060768,0.100786113,0.100814577,0.100693057,0.100421537,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,175,0.050014348
0.003836444,0.006581778,0.010315269,0.015005544,0.020575301,0.026848728,0.033720985,0.041080956,0.04886635,0.056866814,0.065265133,0.073716839,0.082370186,0.090932915,0.096994786,0.099518644,0.099960913,0.099989982,0.099994092,0.099997932,0.09999012,0.100003142,0.100105963,0.100009064,0.100012145,0.100040263,0.100318227,0.100221542,0.10027477,0.100153155,0.100431281,0.100209772,0.100038234,0.099991626,0.100144918,0.100573091,0.10005176,0.100529955,0.100058584,0.100012027,0.1004653,0.100718672,0.100772123,0.10062563,0.100279173,0.100607579,0.100786032,0.100814517,0.100693017,0.100421517,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,176,0.050014348
0.003814052,0.006566732,0.010307658,0.015002156,0.020580167,0.026880745,0.033769003,0.041138026,0.048935044,0.056944418,0.065354711,0.073799781,0.082455263,0.090999466,0.0970582,0.099523537,0.099961034,0.099994455,0.099999654,0.099990408,0.09999003,0.100002562,0.100105402,0.100008524,0.100011625,0.100039763,0.100317746,0.100221081,0.100274329,0.100152734,0.10043088,0.100209391,0.100037873,0.099991286,0.100144598,0.100572789,0.10005148,0.100529694,0.100058344,0.100011807,0.100465099,0.100718491,0.100771961,0.100625489,0.100279052,0.100607478,0.100785952,0.100814456,0.100692977,0.100421497,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,177,0.050014348
0.003798464,0.006564396,0.010304343,0.015006476,0.020577665,0.026877483,0.033781126,0.041174205,0.049012861,0.057032709,0.065445616,0.073896728,0.082554641,0.091081167,0.097134339,0.09954045,0.099967795,0.09999066,0.09999722,0.099994445,0.099990206,0.100001982,0.100104841,0.100007984,0.100011105,0.100039263,0.100317264,0.10022062,0.100273888,0.100152313,0.100430478,0.10020901,0.100037513,0.099990946,0.100144277,0.100572487,0.1000512,0.100529433,0.100058104,0.100011587,0.100464898,0.10071831,0.1007718,0.100625348,0.100278932,0.100607378,0.100785871,0.100814396,0.100692936,0.100421476,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,178,0.050014348
0.003796897,0.006561164,0.010301125,0.01500513,0.020578978,0.026880202,0.033783568,0.041175241,0.049029674,0.057082584,0.065548779,0.074007595,0.082658025,0.091166591,0.097182023,0.09955642,0.099965856,0.099992363,0.099997918,0.099992214,0.099990117,0.100001402,0.100104281,0.100007444,0.100010585,0.100038763,0.100316783,0.100220159,0.100273446,0.100151893,0.100430076,0.100208629,0.100037153,0.099990606,0.100143957,0.100572186,0.10005092,0.100529171,0.100057864,0.100011367,0.100464697,0.100718128,0.100771639,0.100625207,0.100278812,0.100607277,0.10078579,0.100814335,0.100692896,0.100421456,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,179,0.050014348
0.003796426,0.006556823,0.01029769,0.015005123,0.020583713,0.026888581,0.03379351,0.041185483,0.049036199,0.05708758,0.065554666,0.074084318,0.082748086,0.091278878,0.097188218,0.099570612,0.099970066,0.099992482,0.100001801,0.099992623,0.099990028,0.100000822,0.10010372,0.100006904,0.100010065,0.100038262,0.100316301,0.100219698,0.100273005,0.100151472,0.100429674,0.100208248,0.100036793,0.099990266,0.100143637,0.100571884,0.10005064,0.10052891,0.100057624,0.100011147,0.100464496,0.100717947,0.100771478,0.100625066,0.100278691,0.100607177,0.10078571,0.100814275,0.100692856,0.100421436,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,180,0.050014348
0.003790011,0.006551171,0.010293735,0.015006077,0.020591474,0.026902282,0.033810745,0.04120468,0.049052902,0.057104468,0.065565781,0.074091209,0.082751677,0.091394585,0.097197913,0.099582162,0.099972372,0.099990593,0.099996655,0.099995721,0.09999021,0.100000242,0.10010316,0.100006364,0.100009544,0.100037762,0.10031582,0.100219237,0.100272564,0.100151052,0.100429273,0.100207868,0.100036433,0.100564581,0.100143316,0.100571582,0.10005036,0.100528649,0.100057384,0.100010927,0.100464295,0.100717766,0.100771316,0.100624925,0.100278571,0.100607076,0.100785629,0.100814214,0.100692816,0.100421416,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,181,0.050014348
0.003781124,0.00654402,0.010288968,0.01500023,0.020601858,0.026920951,0.033835045,0.041232553,0.04906993,0.057121753,0.065588641,0.074100836,0.082766768,0.091424045,0.097219723,0.099604342,0.099972252,0.099993913,0.099994305,0.099991832,0.099990123,0.099999662,0.100102599,0.100005824,0.100009024,0.100037262,0.100315338,0.100218776,0.100272123,0.100150631,0.100428871,0.100207487,0.100036073,0.100564239,0.100142996,0.100571281,0.100050079,0.100528387,0.100057143,0.100010707,0.100464094,0.100717584,0.100771155,0.100624785,0.100278451,0.100606975,0.100785549,0.100814154,0.100692775,0.100421396,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,182,0.050014348
0.003769728,0.006535196,0.010283112,0.015002002,0.02061446,0.026944224,0.033857086,0.041268802,0.049106561,0.057161932,0.065613818,0.074134182,0.082793682,0.091437018,0.097244619,0.099608242,0.09996916,0.099994731,0.099994792,0.099990375,0.099990036,0.099999082,0.100102039,0.100005284,0.100008504,0.100036762,0.100314857,0.100218315,0.100271682,0.10015021,0.100428469,0.100207106,0.100035713,0.100563897,0.100142675,0.100570979,0.100049799,0.100528126,0.100056903,0.100010487,0.100463893,0.100717403,0.100770994,0.100624644,0.10027833,0.100606875,0.100785468,0.100814094,0.100692735,0.100421376,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,183,0.050014348
0.003758931,0.006520273,0.010275899,0.015003638,0.020628875,0.026962504,0.033885415,0.041301849,0.049142907,0.057213684,0.06566028,0.074169984,0.082832726,0.091454043,0.097281715,0.099636432,0.099971473,0.099992575,0.099998155,0.099991394,0.099990224,0.099998502,0.100101478,0.100004744,0.100007984,0.100036262,0.100314375,0.100217854,0.10027124,0.10014979,0.100428068,0.100206725,0.100035353,0.100563555,0.100142355,0.100570677,0.100049519,0.100527864,0.100056663,0.100010267,0.100463693,0.100717222,0.100770833,0.100624503,0.10027821,0.100606774,0.100785387,0.100814033,0.100692695,0.100421356,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,184,0.050014348
0.003742383,0.006507699,0.010261277,0.015004787,0.020636121,0.026993763,0.033929085,0.041353691,0.04919899,0.057264729,0.065718788,0.074230261,0.082884187,0.091493635,0.097331302,0.099644433,0.09997933,0.099995236,0.099991187,0.099994933,0.099990138,0.099997922,0.100100917,0.100004204,0.100007464,0.100035761,0.100313893,0.100217393,0.100270799,0.100149369,0.100427666,0.100206345,0.100034992,0.100563213,0.100142034,0.100570375,0.100049239,0.100527603,0.100056423,0.100010047,0.100463492,0.100717041,0.100770671,0.100624362,0.10027809,0.100606674,0.100785307,0.100813973,0.100692654,0.100421336,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,185,0.050014348
0.00372627,0.006493017,0.010250663,0.015005107,0.020652924,0.027028466,0.033969264,0.041401312,0.049254079,0.057326527,0.065779108,0.074292591,0.082954158,0.091537353,0.097383433,0.099657806,0.09997399,0.099994351,0.100000165,0.099990584,0.099990052,0.099997342,0.100100357,0.100003664,0.100006944,0.100035261,0.100313412,0.100216932,0.100270358,0.100148948,0.100427264,0.100205964,0.100034632,0.100562871,0.100141714,0.100570074,0.100048959,0.100527342,0.100056183,0.100009827,0.100463291,0.100716859,0.10077051,0.100624221,0.100277969,0.100606573,0.100785226,0.100813912,0.100692614,0.100421316,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,186,0.050014348
0.003704585,0.006478138,0.010249133,0.015001984,0.020666398,0.027060542,0.034014845,0.041467278,0.049318166,0.057398853,0.06586158,0.07438003,0.083036718,0.09159471,0.097437489,0.099657433,0.099983145,0.09999811,0.099998379,0.099999108,0.099990246,0.099996762,0.100099796,0.100003124,0.100006424,0.100034761,0.10031293,0.100216471,0.100269917,0.100148528,0.100426862,0.100205583,0.100034272,0.100562529,0.100141393,0.100569772,0.100048679,0.10052708,0.100055943,0.100009607,0.10046309,0.100716678,0.100770349,0.10062408,0.100277849,0.100606472,0.100785145,0.100813852,0.100692574,0.100421296,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,187,0.050014348
0.003691907,0.006476024,0.010246043,0.015006349,0.020664148,0.02705748,0.034032704,0.041495991,0.04940198,0.057494231,0.065945391,0.074468999,0.083134013,0.091665959,0.097492813,0.099658017,0.099977847,0.099997703,0.09999301,0.099999456,0.099990162,0.099996182,0.100099236,0.100002584,0.100005904,0.100034261,0.100312449,0.10021601,0.100269476,0.100148107,0.100426461,0.100205202,0.100033912,0.100562187,0.100141073,0.10056947,0.100048399,0.100526819,0.100055703,0.100009387,0.100462889,0.100716497,0.100770188,0.100623939,0.100277729,0.100606372,0.100785065,0.100813791,0.100692534,0.100421276,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,188,0.050014348
0.003690153,0.006472987,0.010242971,0.015005108,0.020665504,0.027060101,0.034034582,0.041506595,0.049418243,0.057541888,0.066040789,0.074571114,0.083232068,0.091751334,0.097559815,0.099670404,0.099977063,0.099992584,0.099993512,0.099991109,0.099990077,0.099995602,0.100098675,0.100002044,0.100005384,0.100033761,0.100311967,0.100215549,0.100269034,0.100147687,0.100426059,0.100204821,0.100033552,0.100561846,0.100140752,0.100569169,0.100048118,0.100526558,0.100055462,0.100009166,0.100462688,0.100716315,0.100770027,0.100623798,0.100277608,0.100606271,0.100784984,0.100813731,0.100692493,0.100421256,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,189,0.050014348
0.003686116,0.006468831,0.010239632,0.015005102,0.020670107,0.027068116,0.034043584,0.041516097,0.049423469,0.057545502,0.066057291,0.074649034,0.083347024,0.091840096,0.097615928,0.099671241,0.099979788,0.099991558,0.099990526,0.099995931,0.099990277,0.099995022,0.100098115,0.100001504,0.100004864,0.100033261,0.100311486,0.100215088,0.100268593,0.100147266,0.100425657,0.100204441,0.100033192,0.100561504,0.100140432,0.100568867,0.100047838,0.100526296,0.100055222,0.100008946,0.100462487,0.100716134,0.100769865,0.100623658,0.100277488,0.100606171,0.100784904,0.10081367,0.100692453,0.100421235,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,190,0.050014348
0.003682954,0.006463376,0.010235745,0.015005981,0.020677594,0.027081221,0.034059532,0.041534117,0.049438278,0.057560306,0.066066692,0.074653842,0.083350125,0.091942787,0.097619052,0.099683108,0.099982491,0.099994719,0.099991331,0.099991751,0.099990194,0.099994442,0.100097554,0.100000964,0.100004344,0.10003276,0.100311004,0.100214627,0.100268152,0.100146845,0.100425256,0.10020406,0.100032832,0.100561162,0.100140112,0.100568565,0.100047558,0.100526035,0.100054982,0.100008726,0.100462286,0.100715953,0.100769704,0.100623517,0.100277368,0.10060607,0.100784823,0.10081361,0.100692413,0.100421215,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,191,0.050014348
0.003674127,0.006456451,0.010231046,0.015000209,0.020687596,0.027099096,0.034073641,0.041549921,0.049462628,0.057586258,0.066086995,0.074670978,0.083355969,0.092005822,0.097625219,0.099693786,0.099978602,0.099992338,0.099996022,0.100001184,0.099990111,0.099993862,0.100096994,0.100000424,0.100003824,0.10003226,0.100310523,0.100214166,0.100267711,0.100146425,0.100424854,0.100203679,0.100032472,0.10056082,0.100139791,0.100568263,0.100047278,0.100525773,0.100054742,0.100008506,0.100462085,0.100715772,0.100769543,0.100623376,0.100277247,0.100605969,0.100784742,0.100813549,0.100692373,0.100421195,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,192,0.050014348
0.003662896,0.006447898,0.010225277,0.015001845,0.020699742,0.027112566,0.034102744,0.041584082,0.049496457,0.057612224,0.066109413,0.074690486,0.083386503,0.092014683,0.097642378,0.099702515,0.099980778,0.099993865,0.099996644,0.100001299,0.099990028,0.099993283,0.100096433,0.099999884,0.100003304,0.10003176,0.100310041,0.100213705,0.10026727,0.100146004,0.100424452,0.100203298,0.100032111,0.100560478,0.100139471,0.100567962,0.100046998,0.100525512,0.100054502,0.100008286,0.100461884,0.10071559,0.100769382,0.100623235,0.100277127,0.100605869,0.100784662,0.100813489,0.100692332,0.100421175,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,193,0.050014348
0.003650797,0.00643344,0.010212503,0.015003356,0.02070534,0.027138902,0.034129308,0.041615174,0.049530005,0.057660006,0.066151696,0.074732489,0.083419549,0.092027168,0.097662228,0.099708509,0.099982216,0.099999379,0.09999275,0.09999155,0.099990236,0.099992703,0.100095872,0.099999344,0.100002784,0.10003126,0.10030956,0.100213244,0.100266829,0.100145583,0.100424051,0.100202918,0.100031751,0.100560136,0.10013915,0.10056766,0.100046718,0.100525251,0.100054262,0.100008066,0.100461683,0.100715409,0.10076922,0.100623094,0.100277007,0.100605768,0.100784581,0.100813428,0.100692292,0.100421155,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,194,0.050014348
0.003640141,0.006421269,0.010203922,0.015004416,0.020720628,0.027168988,0.034170643,0.041664354,0.049572458,0.057707138,0.066205238,0.074787238,0.083478143,0.092060257,0.097693178,0.099724295,0.099982511,0.099998441,0.099992296,0.099995697,0.099990154,0.099992123,0.100095312,0.099998804,0.100002264,0.10003076,0.100309079,0.100212783,0.100266387,0.100145163,0.100423649,0.100202537,0.100031391,0.100559794,0.10013883,0.100567358,0.100046438,0.100524989,0.100054022,0.100007846,0.100461482,0.100715228,0.100769059,0.100622953,0.100276886,0.100605667,0.1007845,0.100813368,0.100692252,0.100421135,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,195,0.050014348
0.003625143,0.006407077,0.010193578,0.015004711,0.020736942,0.027202464,0.034208683,0.041709544,0.049633726,0.057764529,0.066260499,0.074843925,0.0835389,0.092097088,0.097735513,0.099736325,0.099981235,0.09999042,0.099995364,0.100001999,0.099990073,0.099991543,0.100094751,0.099998264,0.100001744,0.10003026,0.100308597,0.100212322,0.100265946,0.100144742,0.100423247,0.100202156,0.100031031,0.100559452,0.100138509,0.100567057,0.100046158,0.100524728,0.100053782,0.100007626,0.100461281,0.100715046,0.100768898,0.100622812,0.100276766,0.100605567,0.10078442,0.100813307,0.100692211,0.100421115,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,196,0.050014348
0.003610997,0.006387987,0.010186407,0.01500182,0.020742368,0.027226551,0.034251996,0.041772455,0.049693756,0.057843932,0.066336524,0.074912987,0.083613487,0.092146397,0.097770689,0.099743742,0.099985557,0.099996637,0.099993245,0.099997934,0.099990287,0.099990963,0.100094191,0.099997724,0.100001224,0.100029759,0.100308116,0.100211861,0.100265505,0.100144322,0.100422845,0.100201775,0.100030671,0.10055911,0.100138189,0.100566755,0.100045877,0.100524467,0.100053541,0.100007406,0.10046108,0.100714865,0.100768737,0.100622671,0.100276646,0.100605466,0.100784339,0.100813247,0.100692171,0.100421095,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,197,0.050014348
0.003600704,0.006390424,0.010189299,0.015006216,0.020748156,0.027231695,0.034275095,0.041814933,0.049762228,0.0579215,0.066413884,0.075005869,0.083701941,0.092208452,0.0978167,0.099759951,0.099979983,0.099995416,0.099994429,0.099995683,0.099990206,0.099990383,0.10009363,0.099997184,0.100000704,0.100029259,0.100307634,0.1002114,0.100265064,0.100143901,0.100422444,0.100201394,0.100030311,0.100558768,0.100137868,0.100566453,0.100045597,0.100524205,0.100053301,0.100007186,0.10046088,0.100714684,0.100768575,0.100622531,0.100276525,0.100605366,0.100784259,0.100813186,0.100692131,0.100421075,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,198,0.050014348
0.003599483,0.006387564,0.010186359,0.015005066,0.020749546,0.027234218,0.034276446,0.04181528,0.049796633,0.057979205,0.066502194,0.075100012,0.083804272,0.092283497,0.097863825,0.099770401,0.099987519,0.099992109,0.099998987,0.09999527,0.099990126,0.1002645,0.10009307,0.099996644,0.100000184,0.100028759,0.100307153,0.100210939,0.100264623,0.10014348,0.100422042,0.100201014,0.100029951,0.100558427,0.100137548,0.100566151,0.100045317,0.100523944,0.100053061,0.100006966,0.100460679,0.100714503,0.100768414,0.10062239,0.100276405,0.100605265,0.100784178,0.100813126,0.100692091,0.100421055,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,199,0.050014348
0.003596927,0.006383581,0.010183108,0.01500506,0.020754027,0.027241895,0.034284577,0.041823936,0.049800864,0.057981566,0.066527927,0.075187501,0.083907129,0.092361721,0.097921667,0.099770384,0.099984177,0.099994707,0.099997633,0.099996718,0.099990046,0.100263919,0.100092509,0.099996104,0.099999664,0.100028259,0.100306671,0.100210478,0.100264181,0.10014306,0.10042164,0.100200633,0.100029591,0.100558085,0.100137228,0.10056585,0.100045037,0.100523683,0.100052821,0.100006746,0.100460478,0.100714321,0.100768253,0.100622249,0.100276285,0.100605164,0.100784097,0.100813065,0.10069205,0.100421035,0.1,0.100449951,0.100799904,0.101049859,0.100099818,0.100124778,0.100049739,0.101049699,0.100799664,0.100449631,0.0999996,0.100724566,0.100099538,0.100699506,0.101249475,0.100374453,0.100799424,0.101174396,0.100049379,0.100299354,0.10049933,0.100649307,0.100749285,0.100799264,0.100799244,0.100749225,0.100649207,0.10049919,0.100299174,0.100049159,0.10149913,0.101174117,0.100799104,0.100374093,0.101749065,0.101249055,0.100699046,0.100099038,0.101399012,0.100724005,0.099999,0.101248975,0.100448971,0.101673946,0.100798944,0.10199892,0.101048919,0.100048919,0.101198896,0.100123897,0.101248875,200,0.050014348

==> Data/res_exp_lambda3.csv <==
N,mean-eps=0.1,std-eps=0.1,min-eps=0.1,mean-eps=0.2,std-eps=0.2,min-eps=0.2,mean-eps=0.3,std-eps=0.3,min-eps=0.3,mean-eps=0.4,std-eps=0.4,min-eps=0.4
1,0.09957637244816078,0.0022199320936615394,0.09957637244816078,0.11678642850423063,0.002144546581518852,0.11678642850423063,0.14014506921826927,0.0019713184958157037,0.14014506921826927,0.15483754227291505,0.0016784766011953647,0.15483754227291505
2,0.05973201438882497,0.0017407946602721717,0.05973201438882497,0.07828810982751255,0.0018072069773088846,0.07828810982751255,0.10578556958155584,0.001821019681539996,0.10578556958155584,0.12500392217083267,0.0017229036861631838,0.12500392217083267
3,0.039976908403991526,0.0013132304591957464,0.039976908403991526,0.05666582014992384,0.0014452642764274215,0.05666582014992384,0.08583364717746376,0.0015260609790967864,0.08583364717746376,0.1061104408639641,0.0015488835812807436,0.1061104408639641
4,0.03028603826112252,0.001085418687796348,0.03028603826112252,0.04575237919182537,0.0011649438156394,0.04575237919182537,0.07357599791883981,0.0012900540435809137,0.07357599791883981,0.09365402328209527,0.0013344841045900035,0.09365402328209527
5,0.02362303431133449,0.0009000347092402925,0.02362303431133449,0.0396361803920959,0.001037794185625518,0.0396361803920959,0.06578506705429084,0.001111998284306775,0.06578506705429084,0.08659027617940035,0.0011857266091420701,0.08659027617940035
6,0.019360683958101955,0.0007766367164313554,0.019360683958101955,0.033389015771063346,0.000864959057898789,0.033389015771063346,0.059959527417911974,0.0009741090349096952,0.059959527417911974,0.08043277967310684,0.0010543091148507528,0.08043277967310684
7,0.016211553068698398,0.0006696197470100885,0.016211553068698398,0.029297409133512593,0.0007237360134878751,0.029297409133512593,0.05531883408967312,0.000854102465662104,0.05531883408967312,0.0757427976830873,0.0009277518215750246,0.0757427976830873
8,0.013789803453286889,0.000596477806685649,0.013789803453286889,0.02666142950150447,0.0006496844213802668,0.02666142950150447,0.05225987632290624,0.0007886112433027912,0.05225987632290624,0.07231717107423663,0.000830634585907401,0.07231717107423663
9,0.01193014027299367,0.0005281342137814887,0.01193014027299367,0.024390575376459802,0.0005888963967722801,0.024390575376459802,0.049189146254726326,0.0007056334514328852,0.049189146254726326,0.06927075499446292,0.0007390320978059308,0.06927075499446292
10,0.025384827369597095,0.0006900999994308821,0.01193014027299367,0.04027738193411247,0.0007591265977674292,0.024390575376459802,0.06860534731473342,0.000896619076585879,0.049189146254726326,0.08883689008967052,0.0009413752407271729,0.06927075499446292
11,0.022336067570913904,0.0006270158604560307,0.01193014027299367,0.037607182699795925,0.0007086696369748649,0.024390575376459802,0.0652251112128676,0.0008314057153412998,0.049189146254726326,0.08510780753996172,0.0008743575454321365,0.06927075499446292
12,0.019996131102874702,0.0005820127725254433,0.01193014027299367,0.03485404072733814,0.0006460640142301372,0.024390575376459802,0.06195596584268693,0.000755639892234283,0.049189146254726326,0.0825175362365998,0.0008210353428590566,0.06927075499446292
13,0.01805096997294848,0.000540694019526594,0.01193014027299367,0.03242054359973672,0.0006006973523597834,0.024390575376459802,0.05860409664021604,0.0006884510259139071,0.049189146254726326,0.0794279681461426,0.0007456892894828022,0.06927075499446292
14,0.016209024732217987,0.0004888389227263582,0.01193014027299367,0.030172855742946588,0.0005476588442586846,0.024390575376459802,0.05594470749743652,0.00063596767207711,0.049189146254726326,0.07699796930194051,0.0006987886676801786,0.06927075499446292
15,0.014416960302854592,0.00042591472713184026,0.01193014027299367,0.028373853516863962,0.0005039972743382254,0.024390575376459802,0.05391810355488039,0.000590990364874359,0.049189146254726326,0.07457980577263912,0.0006350121972794201,0.06927075499446292
16,0.01295937902635398,0.0003892226002974154,0.01193014027299367,0.026579250675577214,0.0004594940333455369,0.024390575376459802,0.05223403144052128,0.000558201227057078,0.049189146254726326,0.07301043639893605,0.0006065974758338278,0.06927075499446292
17,0.011916447631834519,0.0003659924853419187,0.011916447631834519,0.025470745778964122,0.00044535673143186765,0.024390575376459802,0.05042771618546497,0.0005183078197162709,0.049189146254726326,0.0716705251771696,0.0005837460489671612,0.06927075499446292
18,0.010959882083450067,0.0003393236583403027,0.010959882083450067,0.02445526443675493,0.0004242273896832027,0.024390575376459802,0.048778606483998614,0.0004851903884096292,0.048778606483998614,0.06994115946455244,0.0005519994918851787,0.06927075499446292
19,0.009910119556182949,0.00030824520541169196,0.009910119556182949,0.02333934055957841,0.00041086161320329624,0.02333934055957841,0.04769264758611971,0.00047027391393031224,0.04769264758611971,0.06832628193740166,0.0005168227368111268,0.06832628193740166
20,0.01672046554841507,0.0004293392285013522,0.009910119556182949,0.03164329436005878,0.0004770894838242965,0.02333934055957841,0.05772356609560623,0.0005696673754987602,0.04769264758611971,0.07876728661759796,0.0006021196207820381,0.06832628193740166
21,0.015598509543162335,0.00040110943157022164,0.009910119556182949,0.030416273569509975,0.00045797997959707605,0.02333934055957841,0.05629686681618122,0.0005424047118292212,0.04769264758611971,0.07725628174064844,0.0005786414006184962,0.06832628193740166
22,0.014624231525528287,0.0003721374323535262,0.009910119556182949,0.029163326852138047,0.0004387685709886281,0.02333934055957841,0.054916713203609635,0.0005213336709249601,0.04769264758611971,0.0757780038346487,0.0005471808323088376,0.06832628193740166
23,0.013637505998857873,0.0003467595063228054,0.009910119556182949,0.028014655589789432,0.0004163296942003703,0.02333934055957841,0.05340789978673591,0.0005026187020212369,0.04769264758611971,0.07426112440553251,0.0005163422700299827,0.06832628193740166
24,0.012605561480370127,0.0003229837349038496,0.009910119556182949,0.02727323041917322,0.0004068308989118285,0.02333934055957841,0.052200975990311475,0.00047826665616572834,0.04769264758611971,0.07307590924418085,0.0004987646084639768,0.06832628193740166
25,0.011937444388711594,0.0003041193994213356,0.009910119556182949,0.026343360927080863,0.00038221567425629385,0.02333934055957841,0.05107644319904317,0.00045635693878987775,0.04769264758611971,0.07178208655899931,0.0004853753270533757,0.06832628193740166
26,0.011199216891356637,0.0002864510532531814,0.009910119556182949,0.025649258978118865,0.0003656925878262248,0.02333934055957841,0.05021400973922644,0.0004409556780708741,0.04769264758611971,0.07082501086238466,0.0004656544278587143,0.06832628193740166
27,0.010658760251544391,0.0002756664653197759,0.009910119556182949,0.024935775010804732,0.00035456594825921577,0.02333934055957841,0.04918498619085875,0.0004175670196154993,0.04769264758611971,0.06985320426815991,0.00044799995415507757,0.06832628193740166
28,0.010129248444724088,0.0002670070961556425,0.009910119556182949,0.024117312944396292,0.00033770214662040153,0.02333934055957841,0.048256402044381815,0.0004026846252012823,0.04769264758611971,0.06884089705661078,0.000429826496957401,0.06832628193740166
29,0.009580038275525553,0.0002539034094831294,0.009580038275525553,0.023557177677872278,0.00032561691803498514,0.02333934055957841,0.04758286621458865,0.00038938269171924993,0.04758286621458865,0.06814943248100531,0.0004234748775604067,0.06814943248100531
30,0.014135095525969426,0.0003144030349624477,0.009580038275525553,0.028951512240928113,0.0003706273273074767,0.02333934055957841,0.05477130671132663,0.00045268708209637095,0.04758286621458865,0.07492914949218911,0.0004686043468008055,0.06814943248100531
31,0.013358955868044652,0.00030310937181457547,0.009580038275525553,0.02814833394573034,0.0003540573343377958,0.02333934055957841,0.05373321515006642,0.00043754270504317805,0.04758286621458865,0.07390542897460799,0.000457440308315523,0.06814943248100531
32,0.012691896894545354,0.00029099667213957915,0.009580038275525553,0.027423850019569804,0.00034085607929450077,0.02333934055957841,0.05284702907053732,0.0004272469803548956,0.04758286621458865,0.07304564833896274,0.0004455287554818006,0.06814943248100531
33,0.012251669624388868,0.00027920016790818487,0.009580038275525553,0.02680495451621792,0.0003292251471327042,0.02333934055957841,0.05195212661085607,0.00040810857898658265,0.04758286621458865,0.07233278009894102,0.00043667308349967245,0.06814943248100531
34,0.011630572602320375,0.0002694993066996693,0.009580038275525553,0.026228404311242844,0.0003239343203762225,0.02333934055957841,0.05093829795632878,0.0003875009215260192,0.04758286621458865,0.07150483046027718,0.0004204032650125528,0.06814943248100531
35,0.011118772007627434,0.0002621200224225011,0.009580038275525553,0.02563416865927379,0.0003161054662098562,0.02333934055957841,0.05010146698724948,0.0003734889429385481,0.04758286621458865,0.0705902378640277,0.0004041106951752835,0.06814943248100531
36,0.010666434246987443,0.0002520729720579696,0.009580038275525553,0.025092308339023733,0.00030402159276523454,0.02333934055957841,0.049473421174461636,0.0003584755970465934,0.04758286621458865,0.0699423133571595,0.0003960380801701566,0.06814943248100531
37,0.010196049022844378,0.00024164487679813231,0.009580038275525553,0.024546971229203875,0.00029713852288072235,0.02333934055957841,0.048848066243154575,0.0003495684245169429,0.04758286621458865,0.06917856417078468,0.0003837059471628176,0.06814943248100531
38,0.009747567381187391,0.00023406454942796786,0.009580038275525553,0.024012684098450407,0.00028875912674973325,0.02333934055957841,0.04807760301916634,0.00033800117661915565,0.04758286621458865,0.06841484153359412,0.0003707324778379849,0.06814943248100531
39,0.009326811115294504,0.00022593359990158573,0.009326811115294504,0.023484042919998647,0.00028085765974067065,0.02333934055957841,0.04750648053718656,0.00032504051643301914,0.04750648053718656,0.06781681280768626,0.0003589808743894979,0.06781681280768626
40,0.012411035006317885,0.00026460297105842726,0.009326811115294504,0.027548002275333196,0.00031456878540425746,0.02333934055957841,0.05251203301168148,0.0003725143643513396,0.04750648053718656,0.07286668518162934,0.0003847033221151078,0.06781681280768626
41,0.01193078266524008,0.00025200326255804686,0.009326811115294504,0.02703193177407843,0.000306795225146758,0.02333934055957841,0.05187584503580152,0.000364165265100634,0.04750648053718656,0.07221607283698885,0.00037812072885037227,0.06781681280768626
42,0.011478917461771036,0.0002421911347026656,0.009326811115294504,0.026380658095360564,0.0002943412529434723,0.02333934055957841,0.05140178246912295,0.0003543596365114132,0.04750648053718656,0.07146386627980442,0.0003688225298849906,0.06781681280768626
43,0.011040160660380244,0.00023375166305467297,0.009326811115294504,0.025955638713432913,0.0002868731450673015,0.02333934055957841,0.05069321429270136,0.00034116729303732625,0.04750648053718656,0.07080406932074054,0.0003603202587448427,0.06781681280768626
44,0.010662782041632976,0.00022617701941883165,0.009326811115294504,0.025515889570341854,0.0002801189661419812,0.02333934055957841,0.0500977104938172,0.0003302045511030819,0.04750648053718656,0.07028128578643472,0.00035607558246922104,0.06781681280768626
45,0.010394368093756559,0.0002228345347771496,0.009326811115294504,0.025082375484325316,0.00027455791870453804,0.02333934055957841,0.04956663939098548,0.00032031390471760787,0.04750648053718656,0.06977371220045703,0.00035030175641900617,0.06781681280768626
46,0.010004326739566052,0.00021352750556011073,0.009326811115294504,0.024655887661645948,0.0002679121933053581,0.02333934055957841,0.04905216135062662,0.0003146217607038476,0.04750648053718656,0.06923817233916484,0.00034350077783957406,0.06781681280768626
47,0.00967119609916785,0.00020562341923650035,0.009326811115294504,0.024225314814069476,0.00026024479872197053,0.02333934055957841,0.04845018205125011,0.0003024798730386297,0.04750648053718656,0.06869150990044096,0.0003356416617147712,0.06781681280768626
48,0.009312544040218067,0.00019913233836608117,0.009312544040218067,0.023854425095370887,0.00025754459222694924,0.02333934055957841,0.048061478223887434,0.00029596485561262406,0.04750648053718656,0.06815126476624297,0.000326821835395625,0.06781681280768626
49,0.00900324948548397,0.00019342124237720215,0.00900324948548397,0.023474689729120427,0.00025199736264213735,0.02333934055957841,0.04763176053670905,0.0002914303929657081,0.04750648053718656,0.06767504539254551,0.00031965715153385165,0.06767504539254551
50,0.01164322460794038,0.00021969874910493243,0.00900324948548397,0.026780178296988942,0.00027746758198575716,0.02333934055957841,0.0517319040735927,0.0003228248942789838,0.04750648053718656,0.0719271225715158,0.0003422071823787227,0.06767504539254551
51,0.011299348041574692,0.00021781911781191044,0.00900324948548397,0.026474421355219824,0.0002750675471552272,0.02333934055957841,0.05113855169807313,0.0003171069810444768,0.04750648053718656,0.07134142767363748,0.0003393239680222967,0.06767504539254551
52,0.010982070332938647,0.00021027295861200058,0.00900324948548397,0.026033140530277478,0.00026987734415608787,0.02333934055957841,0.05067538722204434,0.0003115088772315781,0.04750648053718656,0.07084027850240729,0.00033149563549143086,0.06767504539254551
53,0.010609891281839036,0.00020750273702595926,0.00900324948548397,0.02557214953738983,0.0002658912729679129,0.02333934055957841,0.050143711894016424,0.0003037980112917453,0.04750648053718656,0.07031424808693466,0.0003263081175852491,0.06767504539254551
54,0.010271587783880463,0.00020012406492153357,0.00900324948548397,0.025271446778726496,0.0002648377998765369,0.02333934055957841,0.04977705457280385,0.0002986695024395154,0.04750648053718656,0.06975250445178142,0.00031678332789994814,0.06767504539254551
55,0.00996710896973749,0.00019418816053264778,0.00900324948548397,0.02482775371465472,0.00025453081064586103,0.02333934055957841,0.04923815459493044,0.0002929920915284718,0.04750648053718656,0.06925927772735825,0.00030960069348812385,0.06767504539254551
56,0.009705998239103442,0.00018954304337601548,0.00900324948548397,0.024507140685066816,0.00025136295291529147,0.02333934055957841,0.048842536912498236,0.0002903625433382162,0.04750648053718656,0.06873396347459844,0.0002999209368088402,0.06767504539254551
57,0.00947977355546068,0.00018704376108710913,0.00900324948548397,0.02415681327645251,0.00024513972177269094,0.02333934055957841,0.04836753026098275,0.00028477070917902583,0.04750648053718656,0.0683272639362889,0.00029357924306170935,0.06767504539254551
58,0.009212896208636724,0.00017886174910256147,0.00900324948548397,0.023897804315770977,0.00024171954544651954,0.02333934055957841,0.04792897413596668,0.00028278932002630573,0.04750648053718656,0.06784588435958548,0.0002876036361724297,0.06767504539254551
59,0.008974233399986082,0.0001745197454290238,0.008974233399986082,0.023572892223684395,0.00023812292775506354,0.02333934055957841,0.04758575059383487,0.00027617793706591896,0.04750648053718656,0.06740097285057665,0.00028294926484136217,0.06740097285057665
60,0.011262537315505378,0.00019743864068781332,0.008974233399986082,0.026240806120957028,0.00025704193118168,0.02333934055957841,0.050986004741680815,0.00029573623172485567,0.04750648053718656,0.07080196820281262,0.0003011744774280516,0.06740097285057665
61,0.011014885695291727,0.00019614605835758064,0.008974233399986082,0.02587676539266633,0.00025263083019401846,0.02333934055957841,0.05056650851421078,0.00029113594263664987,0.04750648053718656,0.07034884507836424,0.0002981241870450108,0.06740097285057665
62,0.010684150530899668,0.00018958592774013933,0.008974233399986082,0.025553496973663485,0.0002494885486366017,0.02333934055957841,0.050200158465239876,0.00028849563486546916,0.04750648053718656,0.06991143801601228,0.0002921067428944665,0.06740097285057665
63,0.010403335780905479,0.00018406516355825203,0.008974233399986082,0.02516953264627533,0.00024392560085226877,0.02333934055957841,0.04990377901310474,0.0002857227646656353,0.04750648053718656,0.06956226438953958,0.00028716649618383837,0.06740097285057665
64,0.010178634757796299,0.0001819463606683307,0.008974233399986082,0.024932701672166522,0.0002411682466111391,0.02333934055957841,0.04944557728683468,0.0002788908754204346,0.04750648053718656,0.06909494132314221,0.000279638138459172,0.06740097285057665
65,0.00993154010643142,0.0001784087076754989,0.008974233399986082,0.02464393223409299,0.00023907587951836655,0.02333934055957841,0.049074477153330194,0.00027133149210011666,0.04750648053718656,0.06865640126352465,0.0002751202135517979,0.06740097285057665
66,0.00965874524454548,0.00017357758786762693,0.008974233399986082,0.024393227914306457,0.00023634991849108146,0.02333934055957841,0.0486999777705701,0.00026455524216080034,0.04750648053718656,0.06820009066939071,0.00026860380546986503,0.06740097285057665
67,0.00942639560207244,0.00017038362322462826,0.008974233399986082,0.024074052812662877,0.0002300127712620296,0.02333934055957841,0.04839234073411198,0.00026032851140428724,0.04750648053718656,0.06789454054586809,0.0002646982308690344,0.06740097285057665
68,0.009279735879641341,0.00016795170001488203,0.008974233399986082,0.02381283724160688,0.0002260660892556207,0.02333934055957841,0.048044998168529814,0.0002575057980483686,0.04750648053718656,0.06757246998888905,0.0002611124085858481,0.06740097285057665
69,0.009023721878798891,0.00016460293234586327,0.008974233399986082,0.023487651184064876,0.00021909768018286386,0.02333934055957841,0.04772110286942609,0.00025498192821619986,0.04750648053718656,0.06723615317648113,0.00025954565867427346,0.06723615317648113
70,0.011061170152557004,0.00018483891631063725,0.008974233399986082,0.02590736510966022,0.00023808528180651535,0.02333934055957841,0.05062506207197601,0.0002723643846345525,0.04750648053718656,0.07035500839429323,0.0002713011357188514,0.06723615317648113
71,0.010823049375733465,0.00018061331517238316,0.008974233399986082,0.02558175913717115,0.00023475401705823094,0.02333934055957841,0.050211277847566196,0.0002653874160642568,0.04750648053718656,0.06997862565113067,0.0002676696045728095,0.06723615317648113
72,0.010490948474777299,0.0001747902895466519,0.008974233399986082,0.02530461408041892,0.00023025139932652085,0.02333934055957841,0.04988715268967763,0.00026242456372056587,0.04750648053718656,0.06959075438924144,0.00026363100936219853,0.06723615317648113
73,0.01024716938808812,0.00017054504721407559,0.008974233399986082,0.02507032333120979,0.00022776735640240165,0.02333934055957841,0.04950734581846916,0.00025974794946588336,0.04750648053718656,0.06922172094516732,0.0002593540967599622,0.06723615317648113
74,0.00999361736070601,0.00016781086906184818,0.008974233399986082,0.024715491415313734,0.00022434764613114486,0.02333934055957841,0.04921287940920859,0.0002553486949868206,0.04750648053718656,0.06892457381978773,0.00025467394923872605,0.06723615317648113
75,0.00976652096203403,0.00016354281738773535,0.008974233399986082,0.0244435719800804,0.00022047151195914033,0.02333934055957841,0.04884538446921641,0.00025478150390790145,0.04750648053718656,0.06862503133099679,0.0002519641983201301,0.06723615317648113
76,0.009571357656952812,0.00016131196920373013,0.008974233399986082,0.024185824049879224,0.00021737930825780613,0.02333934055957841,0.04850927958920351,0.0002518703415062268,0.04750648053718656,0.06831179569704274,0.0002499675588030857,0.06723615317648113
77,0.009388665139705902,0.00015882037962645543,0.008974233399986082,0.0239122268839704,0.00021434157805343024,0.02333934055957841,0.04824298795289272,0.0002486851279134923,0.04750648053718656,0.06793869526276071,0.000245942592793424,0.06723615317648113
78,0.0091611874611925,0.00015403683100493362,0.008974233399986082,0.023652528394145812,0.00021101251609911454,0.02333934055957841,0.04787216024730816,0.0002451044972936012,0.04750648053718656,0.06765898410861927,0.00024378756389894244,0.06723615317648113
79,0.008985116820305571,0.00015240996546088848,0.008974233399986082,0.0233577820944536,0.00020591410711970858,0.02333934055957841,0.04763272346635833,0.00024242941043518929,0.04750648053718656,0.0673915323679334,0.00024135444970841335,0.06723615317648113
80,0.010566212787027953,0.00016688561681075332,0.008974233399986082,0.025477078431060587,0.0002199489079611023,0.02333934055957841,0.05030840758462924,0.00025426628560402834,0.04750648053718656,0.07001238174316236,0.0002562111332835098,0.06723615317648113
81,0.010395456182445549,0.00016495661696419077,0.008974233399986082,0.025221516222114927,0.0002174384680031214,0.02333934055957841,0.04995186049496286,0.0002526882473550984,0.04750648053718656,0.06974618485926362,0.0002553942286758422,0.06723615317648113
82,0.0101749659854901,0.00016225896057134312,0.008974233399986082,0.02499931118938858,0.00021270205270908696,0.02333934055957841,0.04963920122395784,0.00025001452061664296,0.04750648053718656,0.06948045271662297,0.0002541407802315851,0.06723615317648113
83,0.009955896301898562,0.00015801958825457184,0.008974233399986082,0.024739147999819196,0.00020878848678852326,0.02333934055957841,0.0492874645086239,0.0002451687065610055,0.04750648053718656,0.06916090798465604,0.0002505095877890318,0.06723615317648113
84,0.009774281031971338,0.00015390344031746082,0.008974233399986082,0.02448496286738559,0.0002058462643599663,0.02333934055957841,0.0489378873590843,0.00024137709797963274,0.04750648053718656,0.06884152604735126,0.00024625263790055944,0.06723615317648113
85,0.009642449715468583,0.00015273638746345628,0.008974233399986082,0.024267244668524236,0.00020396692980838055,0.02333934055957841,0.04867832652252791,0.00023877538738087764,0.04750648053718656,0.06855681742558807,0.00024412761906460477,0.06723615317648113
86,0.009453467436624691,0.00015003860913861256,0.008974233399986082,0.024063071998270964,0.00020304812863436545,0.02333934055957841,0.048339419655039864,0.00023707500195974785,0.04750648053718656,0.06820709001237364,0.00024069719746804103,0.06723615317648113
87,0.009233325754513877,0.00014714562327550998,0.008974233399986082,0.023763169168578183,0.00019907752021216266,0.02333934055957841,0.04809885870559473,0.00023493922610667796,0.04750648053718656,0.06793555365510379,0.00023787944932560345,0.06723615317648113
88,0.00902262826108635,0.00014408074177778144,0.008974233399986082,0.023560683211579694,0.00019534040326139876,0.02333934055957841,0.04786265346614196,0.0002310124810856751,0.04750648053718656,0.06768612348214088,0.00023486077118536243,0.06723615317648113
89,0.008908794385509957,0.0001430278317852552,0.008908794385509957,0.023313104183063163,0.00019239698888504157,0.023313104183063163,0.04763610109575775,0.00022596299124086008,0.04750648053718656,0.06740894840076757,0.00023324287668659993,0.06723615317648113
90,0.010348468963478623,0.00015752945372320322,0.008908794385509957,0.025125838391178944,0.00020215316345341595,0.023313104183063163,0.05000175266222847,0.00023807132028956995,0.04750648053718656,0.06969395918596791,0.00024021824667271892,0.06723615317648113
91,0.010173982702508928,0.00015565487694970428,0.008908794385509957,0.02487291910945957,0.00020047949889041467,0.023313104183063163,0.04967875024406958,0.00023240010012238202,0.04750648053718656,0.06940217205455518,0.00023710801304774928,0.06723615317648113
92,0.009979007725506932,0.00015221779981815003,0.008908794385509957,0.02465962778095023,0.0001984243868033279,0.023313104183063163,0.04939182993872395,0.0002291943544143122,0.04750648053718656,0.06913403996609717,0.00023452187179720147,0.06723615317648113
93,0.009779043158704188,0.00014943299670337534,0.008908794385509957,0.024414650522615856,0.00019430262156319055,0.023313104183063163,0.04915876283346394,0.000226843211362463,0.04750648053718656,0.06894263341765396,0.00023235478890503824,0.06723615317648113
94,0.00962280806838044,0.0001480661961795696,0.008908794385509957,0.02424656145710074,0.00019263996742477043,0.023313104183063163,0.048901156546995464,0.00022545712823966602,0.04750648053718656,0.06874238055934674,0.0002314888578236887,0.06723615317648113
95,0.009464439234972937,0.0001456271015752442,0.008908794385509957,0.02404592803578482,0.0001898226118923821,0.023313104183063163,0.04857574850508563,0.00022411519686260924,0.04750648053718656,0.06846961728756477,0.00023072926016037463,0.06723615317648113
96,0.009303810865651829,0.00014359421556148208,0.008908794385509957,0.023839452293988456,0.00018824549912731283,0.023313104183063163,0.048346349159354506,0.00022256651979069193,0.04750648053718656,0.06823378408891555,0.00022883643953698857,0.06723615317648113
97,0.009101256771456562,0.00014103274794119357,0.008908794385509957,0.02363600233748043,0.00018308257331412184,0.023313104183063163,0.04812596481907502,0.00022127504560433297,0.04750648053718656,0.06798184869596116,0.0002259737397449723,0.06723615317648113
98,0.008934468502375274,0.00013824003691446796,0.008908794385509957,0.023382998285375014,0.00017831003223463853,0.023313104183063163,0.04785457794210957,0.0002190613313833737,0.04750648053718656,0.067673298885354,0.00022415357642827663,0.06723615317648113
99,0.00875773264157999,0.00013485231532227133,0.00875773264157999,0.023186614115176557,0.0001764759900075133,0.023186614115176557,0.04760719171138138,0.00021423172703858166,0.04750648053718656,0.06745282732992092,0.00022370564249801103,0.06723615317648113
100,0.01015817016147425,0.00014663664026200792,0.00875773264157999,0.024888949307188192,0.00018798588530261024,0.023186614115176557,0.04966352549851288,0.00022285216160379114,0.04750648053718656,0.06943624641408352,0.0002283730131498347,0.06723615317648113
101,0.009968894617184337,0.0001444250277686585,0.00875773264157999,0.024720701639588796,0.00018532349188176878,0.023186614115176557,0.049426357545666426,0.0002204415608816357,0.04750648053718656,0.0692599242488144,0.00022681360662831754,0.06723615317648113
102,0.009799794208857975,0.000141671024921027,0.00875773264157999,0.0245236788360801,0.00018258385511566236,0.023186614115176557,0.04919134074423174,0.00021860715857973761,0.04750648053718656,0.06904700644544151,0.0002247317150452172,0.06723615317648113
103,0.009632380530200923,0.0001407379514413766,0.00875773264157999,0.024297596120444544,0.0001803867973175294,0.023186614115176557,0.04897783293292643,0.00021623617895681995,0.04750648053718656,0.0688024967433602,0.00022317644620703305,0.06723615317648113
104,0.009484502854947105,0.0001391203178267667,0.00875773264157999,0.024071736535972058,0.0001768676277325754,0.023186614115176557,0.04869553913723411,0.000213794892302241,0.04750648053718656,0.06859954503289387,0.00022277085395665944,0.06723615317648113
105,0.009343458146356414,0.00013671413991225557,0.00875773264157999,0.023858492887970904,0.0001740970629458648,0.023186614115176557,0.048439870589705704,0.00021086715204692372,0.04750648053718656,0.06839796975113016,0.00022101124745309766,0.06723615317648113
106,0.009213317284332976,0.0001346615877665045,0.00875773264157999,0.023689832393466923,0.00017183181506369847,0.023186614115176557,0.04818433607624448,0.00020862967517550117,0.04750648053718656,0.06809945779804119,0.00021731979527690387,0.06723615317648113
107,0.009051988549760609,0.0001334555384699694,0.00875773264157999,0.023502507995957458,0.00017026930567252448,0.023186614115176557,0.04796683202883212,0.00020778331235628937,0.04750648053718656,0.06791875166868701,0.0002156709948634334,0.06723615317648113
108,0.00890394635518361,0.0001325035092376167,0.00875773264157999,0.023344403182058906,0.00016874743360241606,0.023186614115176557,0.04771660036136935,0.00020474382521807336,0.04750648053718656,0.06771856257144168,0.00021421584517837677,0.06723615317648113
109,0.008771342055130428,0.00013116863201233098,0.00875773264157999,0.02316265077255549,0.0001672038297040267,0.02316265077255549,0.04744296270912237,0.00020218755831750678,0.04744296270912237,0.06746918014877053,0.0002127693135211771,0.06723615317648113
110,0.009993304575468136,0.0001415896201876145,0.00875773264157999,0.024719984178699434,0.00017835271485813488,0.02316265077255549,0.04945735200972408,0.00021195747482340635,0.04744296270912237,0.06945415153303808,0.00021947269423045555,0.06723615317648113
111,0.0098521462734614,0.0001391762153823805,0.00875773264157999,0.024557988259502863,0.0001756640304674211,0.02316265077255549,0.04922654452866871,0.00020956622688381561,0.04744296270912237,0.06914704066690731,0.00021766168897683155,0.06723615317648113
112,0.009671794968327372,0.00013722021343064137,0.00875773264157999,0.024327358526443285,0.00017218843750736913,0.02316265077255549,0.04895954982411628,0.00020827690155203138,0.04744296270912237,0.06888447852899468,0.00021659404587741048,0.06723615317648113
113,0.009534134905813162,0.00013437309844408787,0.00875773264157999,0.024116194001119445,0.00017113801700636584,0.02316265077255549,0.04869457259217763,0.0002058282742155481,0.04744296270912237,0.0686398276547551,0.00021382663880142552,0.06723615317648113
114,0.009422114794450856,0.0001333503150205495,0.00875773264157999,0.023938044214012813,0.0001692598546524208,0.02316265077255549,0.04846256755620331,0.00020236916177249838,0.04744296270912237,0.06845078885908759,0.00021224457548728716,0.06723615317648113
115,0.009267599402765229,0.00013111145038486783,0.00875773264157999,0.023769677572089986,0.0001674439250665146,0.02316265077255549,0.048253079555202215,0.0002001877485151956,0.04744296270912237,0.06826463317497446,0.00021144108805897204,0.06723615317648113
116,0.00913669230610004,0.00012915672118472542,0.00875773264157999,0.023573009300751135,0.00016508433865949457,0.02316265077255549,0.04802619844094327,0.0001990784989811449,0.04744296270912237,0.06804765383116773,0.00020964209396613631,0.06723615317648113
117,0.009020664027289484,0.0001279608791802462,0.00875773264157999,0.02345198230448524,0.00016459112144533297,0.02316265077255549,0.04785800415553196,0.00019791204438045532,0.04744296270912237,0.06779618055092126,0.00020729914170309797,0.06723615317648113
118,0.008887830113488988,0.00012582857577909826,0.00875773264157999,0.02329596765662042,0.00016214004975080066,0.02316265077255549,0.04767818269933305,0.00019699185859459054,0.04744296270912237,0.06760571800686639,0.00020644991338073415,0.06723615317648113
119,0.008749824247212433,0.00012381936293240657,0.008749824247212433,0.023162860558865957,0.00016076304951616262,0.02316265077255549,0.04747409152540575,0.00019633320174838618,0.04744296270912237,0.06742626057619341,0.00020450679105556862,0.06723615317648113
120,0.009915098717989063,0.00013324921338064678,0.008749824247212433,0.024491156529736033,0.00016595506846994978,0.02316265077255549,0.04917499442046426,0.00020222836713216822,0.04744296270912237,0.06926019515139402,0.0002103025347170141,0.06723615317648113
121,0.009744097308051638,0.00013031736353205794,0.008749824247212433,0.024358018670586436,0.00016493082010010752,0.02316265077255549,0.04893656630234921,0.00020047436891022894,0.04744296270912237,0.06905879054291077,0.00020827539571295956,0.06723615317648113
122,0.009595416343980478,0.0001286361469136867,0.008749824247212433,0.024197779263565835,0.00016367923507395576,0.02316265077255549,0.04871324193982114,0.00019872224201436837,0.04744296270912237,0.06887735494748097,0.00020750580738431283,0.06723615317648113
123,0.009469144150849443,0.00012735952114005254,0.008749824247212433,0.02407849439113484,0.00016238274257490053,0.02316265077255549,0.04855769870070745,0.0001980751419313178,0.04744296270912237,0.06864819708752115,0.00020527622900281376,0.06723615317648113
124,0.009366162395898436,0.00012669118264796596,0.008749824247212433,0.023949339603120536,0.00016182142268790343,0.02316265077255549,0.048396656034255914,0.00019664796846108085,0.04744296270912237,0.06846609075684106,0.00020276543937130826,0.06723615317648113
125,0.009241354797481132,0.00012473080114922924,0.008749824247212433,0.023766385066341458,0.00015906484965209789,0.02316265077255549,0.048231836202178684,0.00019418151704512352,0.04744296270912237,0.06822961167501532,0.00019947075572872817,0.06723615317648113
126,0.009123500886591647,0.0001236340839183052,0.008749824247212433,0.02364094068131182,0.0001577316684879881,0.02316265077255549,0.047989004813975916,0.0001914700515216165,0.04744296270912237,0.06802923687315046,0.00019822061970494674,0.06723615317648113
127,0.008989347127379269,0.00012212560915889328,0.008749824247212433,0.023475883505888057,0.00015788227431833476,0.02316265077255549,0.047816148427103515,0.0001907272336368062,0.04744296270912237,0.06782310274715311,0.00019643350366171857,0.06723615317648113
128,0.0088718809209109,0.00012120927498900307,0.008749824247212433,0.023309914549695363,0.0001563651478972245,0.02316265077255549,0.047635243676300836,0.00018927863461159968,0.04744296270912237,0.06760078321477062,0.00019616149306100536,0.06723615317648113
129,0.008733097902291615,0.00011834360800352822,0.008733097902291615,0.023155841524007854,0.00015498055643830777,0.023155841524007854,0.04746367867223028,0.00018789684986612746,0.04744296270912237,0.06739710709135657,0.00019448699714376505,0.06723615317648113
130,0.009789684494651354,0.00012622024791536423,0.008733097902291615,0.02444590635626667,0.0001594899828475786,0.023155841524007854,0.04898324464088302,0.00019436416806231595,0.04744296270912237,0.06898977318899949,0.00020015478319902885,0.06723615317648113
131,0.009689109575993636,0.00012573117025946212,0.008733097902291615,0.024272605743730843,0.00015775324665962594,0.023155841524007854,0.048807370849156075,0.00019432007517156144,0.04744296270912237,0.06877477532874476,0.0001987324540648768,0.06723615317648113
132,0.0095748472749965,0.00012509854398684523,0.008733097902291615,0.02416491717712158,0.00015697459169177654,0.023155841524007854,0.04860599995896795,0.00019269134608792637,0.04744296270912237,0.06862498156508427,0.00019748703067997772,0.06723615317648113
133,0.009467579600014287,0.00012409481413200435,0.008733097902291615,0.024031028776143017,0.00015546394692812993,0.023155841524007854,0.04844061118489359,0.0001908841254439089,0.04744296270912237,0.0684753196426258,0.00019769945571447765,0.06723615317648113
134,0.009346069789005434,0.00012356184803746006,0.008733097902291615,0.023867311946874845,0.00015362084620365878,0.023155841524007854,0.04826952710181432,0.00018736679303436803,0.04744296270912237,0.0683030212576002,0.00019677779941753526,0.06723615317648113
135,0.00919895535455262,0.00012142210331523961,0.008733097902291615,0.02372528204263864,0.00015198326329641206,0.023155841524007854,0.04806939238944996,0.00018490941465201306,0.04744296270912237,0.06812146485282057,0.00019644789280126885,0.06723615317648113
136,0.00909882008119775,0.00012061443683656541,0.008733097902291615,0.02355188406979667,0.00015040921541961553,0.023155841524007854,0.04791636926156003,0.00018336269706423732,0.04744296270912237,0.06792456213880443,0.00019526510713707587,0.06723615317648113
137,0.009006466882280018,0.00011982114150512529,0.008733097902291615,0.0234132936103823,0.00014865895342852024,0.023155841524007854,0.04773747439131079,0.0001809231625501129,0.04744296270912237,0.0677299992722808,0.00019424594378410657,0.06723615317648113
138,0.00889576154033654,0.00011904309476268888,0.008733097902291615,0.023231387716505934,0.0001475884600321548,0.023155841524007854,0.04757195137473327,0.00018071463106996102,0.04744296270912237,0.06757405641046622,0.00019211733967536073,0.06723615317648113
139,0.008743530578210042,0.00011689575109558789,0.008733097902291615,0.02311191118676701,0.00014659609290156784,0.02311191118676701,0.047423683446186735,0.000178824607196536,0.047423683446186735,0.06740311960110097,0.00019089049727981188,0.06723615317648113
140,0.009718604844779448,0.0001234006863891587,0.008733097902291615,0.02431048464634938,0.00015544184453212745,0.02311191118676701,0.0489286012859858,0.00018621189270057818,0.047423683446186735,0.0689220704163709,0.00019380386528525142,0.06723615317648113
141,0.009627825677131977,0.0001226494229126803,0.008733097902291615,0.024173695836286636,0.0001528797579985743,0.02311191118676701,0.04876654901232293,0.0001841633558704019,0.047423683446186735,0.06877099868072725,0.00019239902540431602,0.06723615317648113
142,0.009514460355852126,0.00012200322227627515,0.008733097902291615,0.02405839019804267,0.00015216160453515083,0.02311191118676701,0.04859232963900416,0.0001829736566161907,0.047423683446186735,0.06862464159211606,0.00019218139354071432,0.06723615317648113
143,0.009379824807893044,0.00011997437757634546,0.008733097902291615,0.02393323795224096,0.00015163770599192216,0.02311191118676701,0.048403297360809026,0.00018142538036409372,0.047423683446186735,0.06846960470798856,0.00019091610067174317,0.06723615317648113
144,0.009268958508850319,0.00011867543435457813,0.008733097902291615,0.023799526767277833,0.00015091020492760703,0.02311191118676701,0.04824570339050155,0.00017901167906766164,0.047423683446186735,0.06827534630656436,0.0001898294032404234,0.06723615317648113
145,0.009148889930721693,0.0001175182466699961,0.008733097902291615,0.023651798578838472,0.00014925332814580557,0.02311191118676701,0.048081839661239585,0.00017676183411475556,0.047423683446186735,0.0681292727440835,0.0001883577953579417,0.06723615317648113
146,0.009041887351867249,0.0001159064162976408,0.008733097902291615,0.023486489811629097,0.0001475612182056326,0.02311191118676701,0.04787353669088398,0.00017599897616537975,0.047423683446186735,0.06794413965615581,0.00018745485612679019,0.06723615317648113
147,0.008942962283972336,0.00011502929990035962,0.008733097902291615,0.02337282580828907,0.00014647933903046836,0.02311191118676701,0.047720438121815846,0.00017469979457753395,0.047423683446186735,0.067778825674319,0.00018738507341393932,0.06723615317648113
148,0.008832792834207268,0.0001138411466722994,0.008733097902291615,0.02326740176033458,0.00014629172223283506,0.02311191118676701,0.04753590444256974,0.0001711386179280714,0.047423683446186735,0.06761908061642845,0.00018628804667149653,0.06723615317648113
149,0.008756974001295745,0.0001133071633088509,0.008733097902291615,0.023146955871151502,0.00014421473731430313,0.02311191118676701,0.047380093423918405,0.00017001129590163842,0.047380093423918405,0.06742937799431886,0.000185137993896719,0.06723615317648113
150,0.009617074842124648,0.00012188912919083718,0.008733097902291615,0.0242335066998748,0.00014857420991698574,0.02311191118676701,0.048732604893127134,0.00017551646826699603,0.047380093423918405,0.068921860670872,0.0001879098191701214,0.06723615317648113
151,0.009524941068837955,0.00012137824608315628,0.008733097902291615,0.02411712556020609,0.00014751756383007253,0.02311191118676701,0.0485642411021166,0.00017359704602922747,0.047380093423918405,0.06873344883135855,0.0001872908395697527,0.06723615317648113
152,0.009431748529753703,0.00012015811060290482,0.008733097902291615,0.023977818675020444,0.00014647472189661788,0.02311191118676701,0.04842389628796586,0.0001735133378210302,0.047380093423918405,0.06858170958946996,0.0001869508416592137,0.06723615317648113
153,0.009338001245811262,0.00011843197037491984,0.008733097902291615,0.023832971071278214,0.0001452516034758806,0.02311191118676701,0.04824537643544395,0.00017236017149034773,0.047380093423918405,0.06838834238265193,0.00018532453439228485,0.06723615317648113
154,0.009260537383685175,0.00011740793160278418,0.008733097902291615,0.02371806083837525,0.00014435368916242028,0.02311191118676701,0.04811037412445713,0.00017078964456287228,0.047380093423918405,0.06822319583946859,0.00018346374536420496,0.06723615317648113
155,0.009164954326686462,0.00011611510316936833,0.008733097902291615,0.02356146366297236,0.0001434897679496035,0.02311191118676701,0.04797432483540333,0.00016938374480883928,0.047380093423918405,0.06811574973706047,0.00018310125728613656,0.06723615317648113
156,0.00907061534141626,0.00011513208607593995,0.008733097902291615,0.023460498845266308,0.0001433128846532328,0.02311191118676701,0.04786284100298984,0.00016886373002092988,0.047380093423918405,0.067969737765646,0.00018133557423566311,0.06723615317648113
157,0.00896191954220799,0.00011419708871474791,0.008733097902291615,0.023348729675807048,0.00014294056929624755,0.02311191118676701,0.04774605006889932,0.00016859168761645488,0.047380093423918405,0.06785211711078482,0.0001808800041576339,0.06723615317648113
158,0.008875509846381935,0.00011349074077103755,0.008733097902291615,0.02321713680958237,0.0001412016196151688,0.02311191118676701,0.04759396153278683,0.00016680968155324038,0.047380093423918405,0.06770523709484623,0.0001794171272736691,0.06723615317648113
159,0.008762501061350037,0.00011142275524692956,0.008733097902291615,0.02307537553559914,0.00013931603874647026,0.02307537553559914,0.04746168487637833,0.0001663882390495696,0.047380093423918405,0.067557839937581,0.0001798867919471279,0.06723615317648113
160,0.009571993969880154,0.00011820876840540638,0.008733097902291615,0.024093939705520484,0.0001440331322640475,0.02307537553559914,0.048708781207031294,0.0001725007093808857,0.047380093423918405,0.06887561903367737,0.00018344509977680513,0.06723615317648113
161,0.009466227043714458,0.00011726593807875882,0.008733097902291615,0.023972377868543483,0.00014279718582432666,0.02307537553559914,0.04858310451570512,0.0001705524013400444,0.047380093423918405,0.0687064792722709,0.00018203100263394922,0.06723615317648113
162,0.0093652564225277,0.0001163093701174248,0.008733097902291615,0.023867001951939422,0.00014176181354778967,0.02307537553559914,0.04843388003736404,0.00017057038000051704,0.047380093423918405,0.06855749051861044,0.00018164269283582697,0.06723615317648113
163,0.00929769508119582,0.00011577968574448303,0.008733097902291615,0.023750237092700084,0.00014049423121703877,0.02307537553559914,0.04826323073669701,0.00016990181978693728,0.047380093423918405,0.06841140156776597,0.00017992093894862523,0.06723615317648113
164,0.00918841961306449,0.00011433166039109358,0.008733097902291615,0.023633450444691406,0.00013951867653750493,0.02307537553559914,0.04813427869026029,0.000168835800330312,0.047380093423918405,0.06826028438638766,0.00017775605052910116,0.06723615317648113
165,0.009089692048651567,0.00011314926214017905,0.008733097902291615,0.023512430753874786,0.00013807241233414365,0.02307537553559914,0.04799847656243393,0.00016670006399763658,0.047380093423918405,0.06813499270907372,0.0001769838549277024,0.06723615317648113
166,0.009001953206562293,0.00011194739583392088,0.008733097902291615,0.023394909837710615,0.0001372150916145693,0.02307537553559914,0.04785465172333454,0.00016548089667903497,0.047380093423918405,0.06797666635977012,0.0001755399534405086,0.06723615317648113
167,0.008928740724824576,0.0001116460711949611,0.008733097902291615,0.023282767927591992,0.00013651622761667745,0.02307537553559914,0.04769594708978708,0.0001642256599010635,0.047380093423918405,0.06784527909765899,0.00017515433137668172,0.06723615317648113
168,0.008844101638421503,0.00011034356974005746,0.008733097902291615,0.023172340298353546,0.00013569410822085747,0.02307537553559914,0.04756591474630044,0.0001633674168640243,0.047380093423918405,0.0677010881093255,0.00017421597270191543,0.06723615317648113
169,0.008749051762275587,0.00010904485367751108,0.008733097902291615,0.023042506201776027,0.00013546303043174255,0.023042506201776027,0.04744433794564092,0.00016230213699439618,0.047380093423918405,0.06754337022833778,0.00017356221839857244,0.06723615317648113
170,0.009482082669476517,0.00011279466162292822,0.008733097902291615,0.024023511330764143,0.00014144721297617316,0.023042506201776027,0.04857989461828082,0.00016654199297669097,0.047380093423918405,0.06877730109287572,0.0001771473825470789,0.06723615317648113
171,0.009391268394947796,0.00011193537880789292,0.008733097902291615,0.02387850903744517,0.0001410691539207251,0.023042506201776027,0.04846006245481374,0.00016585957229187212,0.047380093423918405,0.06862877704938396,0.00017638045889482935,0.06723615317648113
172,0.009294684987139028,0.00011023680600570098,0.008733097902291615,0.023749191662673447,0.00013923935556550387,0.023042506201776027,0.0483252429028874,0.00016483995825222243,0.047380093423918405,0.0684893383284257,0.0001751283578467247,0.06723615317648113
173,0.009210337059342643,0.00010954378520620307,0.008733097902291615,0.023645130515842012,0.00013888333499808246,0.023042506201776027,0.04819988616184115,0.0001637171809614546,0.047380093423918405,0.06838838446387406,0.00017489442864231417,0.06723615317648113
174,0.009097391267709119,0.00010816566420762712,0.008733097902291615,0.023501899020168488,0.00013776168992496256,0.023042506201776027,0.048045395928802116,0.00016281721789628307,0.047380093423918405,0.06827228436798148,0.00017458442436418296,0.06723615317648113
175,0.00900123135163442,0.00010651753723681233,0.008733097902291615,0.023421278571043775,0.00013661902975455186,0.023042506201776027,0.04792690143691743,0.0001621036195417667,0.047380093423918405,0.06815763854593665,0.00017380159297223337,0.06723615317648113
176,0.008913824362873598,0.00010540567598363975,0.008733097902291615,0.02330897055763294,0.00013706766141054381,0.023042506201776027,0.04778468256195218,0.00016203969708986651,0.047380093423918405,0.06799998301448087,0.0001720453994564204,0.06723615317648113
177,0.00883587364102458,0.00010408473771833832,0.008733097902291615,0.023189264230128948,0.00013627436519184628,0.023042506201776027,0.04769183911233936,0.0001618170177718028,0.047380093423918405,0.0678360791174615,0.00017042453482956564,0.06723615317648113
178,0.008753368179184432,0.00010369214284136616,0.008733097902291615,0.02309482563230875,0.00013536875386284728,0.023042506201776027,0.047583559408992275,0.00016065810704941872,0.047380093423918405,0.06768763989488076,0.00016941998595824048,0.06723615317648113
179,0.008677613612351007,0.00010319613417327825,0.008677613612351007,0.023001570664261044,0.00013415986643105487,0.023001570664261044,0.047461457240384544,0.00015967101998430968,0.047380093423918405,0.06754147715794144,0.0001685581164025375,0.06723615317648113
180,0.009417511438446413,0.00010750219502869006,0.008677613612351007,0.023916033066823512,0.000137760838094606,0.023001570664261044,0.048515226910437054,0.00016008024599890178,0.047380093423918405,0.06870951296209094,0.00017180381391356558,0.06723615317648113
181,0.009325958926589538,0.00010659080388305902,0.008677613612351007,0.023802793670785527,0.000135489833023863,0.023001570664261044,0.04836742572828017,0.00015946955560421948,0.047380093423918405,0.06855788366227715,0.00017161753575152826,0.06723615317648113
182,0.009247839151368101,0.00010534039489774996,0.008677613612351007,0.023696942394805895,0.00013535954156774135,0.023001570664261044,0.04824924606273902,0.00015788092453088295,0.047380093423918405,0.06844493896051085,0.00017037993974172347,0.06723615317648113
183,0.009185444919527408,0.00010505025088039818,0.008677613612351007,0.023609342971567967,0.00013482624021985838,0.023001570664261044,0.04815339073790238,0.00015648684927430014,0.047380093423918405,0.06832211288886438,0.00016997525308620434,0.06723615317648113
184,0.009102841327133288,0.00010386373109484697,0.008677613612351007,0.02350094148841525,0.0001346885867615522,0.023001570664261044,0.04804103347892402,0.00015605817915219217,0.047380093423918405,0.06817860481539173,0.00016839730909800048,0.06723615317648113
185,0.009025032129298267,0.00010328473142664467,0.008677613612351007,0.023369886055346945,0.0001332186238436126,0.023001570664261044,0.04793970195892878,0.00015530247019263568,0.047380093423918405,0.06806824770088192,0.0001674513136858786,0.06723615317648113
186,0.008958632511706003,0.00010251942047808812,0.008677613612351007,0.02327947090316219,0.00013234373419705972,0.023001570664261044,0.04783318315209556,0.0001547512279465902,0.047380093423918405,0.06796741511394225,0.0001655193899267363,0.06723615317648113
187,0.008887105552652218,0.00010177748292980949,0.008677613612351007,0.023164559502036816,0.00013100576562227148,0.023001570664261044,0.04770172548087183,0.0001541995641831761,0.047380093423918405,0.0678197830697041,0.0001638866475305492,0.06723615317648113
188,0.008810588816007926,0.00010066363214162852,0.008677613612351007,0.02309804041996575,0.00013089718806681683,0.023001570664261044,0.04757284409011704,0.000153233942794211,0.047380093423918405,0.0676750349397469,0.00016322347982127857,0.06723615317648113
189,0.00869881189743574,9.895925541281393e-05,0.008677613612351007,0.022990311579841587,0.00012970004797223112,0.022990311579841587,0.04742621876097428,0.0001528415841989091,0.047380093423918405,0.06752789382758195,0.00016177474217611627,0.06723615317648113
190,0.009363453558276532,0.00010385202628711357,0.008677613612351007,0.023873128923700044,0.00013387381385702733,0.022990311579841587,0.04847373259285813,0.00015642576584368753,0.047380093423918405,0.06866921999973934,0.00016462276008345227,0.06723615317648113
191,0.009281596622566548,0.0001034499650128484,0.008677613612351007,0.023779844895238576,0.00013309734868379903,0.022990311579841587,0.048370175899306506,0.00015624681690211306,0.047380093423918405,0.0685271274984672,0.00016310614781119082,0.06723615317648113
192,0.009203225976564441,0.00010265803178932301,0.008677613612351007,0.02366874637072175,0.00013142765467847453,0.022990311579841587,0.04824684223266617,0.0001555291367587268,0.047380093423918405,0.06840513161342858,0.0001624479166692556,0.06723615317648113
193,0.00913702008576545,0.00010189992421811299,0.008677613612351007,0.023556049259670104,0.0001305846923405405,0.022990311579841587,0.0481225309571852,0.00015455595829749465,0.047380093423918405,0.06827937337762711,0.00016181145947137638,0.06723615317648113
194,0.009055874107201907,0.0001010112310594103,0.008677613612351007,0.023458553376957868,0.00012975005412371485,0.022990311579841587,0.047974300523441385,0.00015372104231750033,0.047380093423918405,0.06815175989378287,0.0001608121653041368,0.06723615317648113
195,0.008971183713639431,9.941623464537728e-05,0.008677613612351007,0.02337529123953857,0.0001290543650635322,0.022990311579841587,0.04786221833556446,0.00015323437389639838,0.047380093423918405,0.06799324044517935,0.00015982852660286094,0.06723615317648113
196,0.008896553473865339,9.85348489510045e-05,0.008677613612351007,0.02328132562900683,0.00012871624323322498,0.022990311579841587,0.04774637581747322,0.00015195079714054247,0.047380093423918405,0.06788443572418203,0.00015956611490920746,0.06723615317648113
197,0.008839245345142988,9.810632867328589e-05,0.008677613612351007,0.023182139842043377,0.0001280736590577396,0.022990311579841587,0.047630918049742274,0.00015186375677969457,0.047380093423918405,0.06778245263994405,0.00015916837683687608,0.06723615317648113
198,0.008760836504158221,9.777340356670553e-05,0.008677613612351007,0.023093514809413757,0.00012778498950735207,0.022990311579841587,0.04752112211814718,0.0001509970498196763,0.047380093423918405,0.06766936432739677,0.0001591429613863206,0.06723615317648113
199,0.008694903652321688,9.703111965141677e-05,0.008677613612351007,0.023002189583378057,0.0001271011749370445,0.022990311579841587,0.04744008808642241,0.00015122160207240118,0.047380093423918405,0.06756271577143985,0.00015769814712158296,0.06723615317648113
200,0.00932600216098238,0.00010159174519253993,0.008677613612351007,0.023808152616217,0.00012912781356512194,0.022990311579841587,0.04847955445631625,0.0001551390678760873,0.047380093423918405,0.06861694299990667,0.00016170916250468978,0.06723615317648113
201,0.009248755418709786,0.00010047989062616921,0.008677613612351007,0.02372648417072748,0.00012861953470644992,0.022990311579841587,0.048346906411013926,0.0001537408476620721,0.047380093423918405,0.06847927946474303,0.00016063047039429406,0.06723615317648113
202,0.009174671228250816,0.00010022911263794094,0.008677613612351007,0.023629915384745133,0.00012738143998370887,0.022990311579841587,0.04823667674959622,0.00015358410678324006,0.047380093423918405,0.0683711793519773,0.00016033348644910344,0.06723615317648113
203,0.009099987897316711,9.97848349302225e-05,0.008677613612351007,0.023508282425584785,0.00012590770996680816,0.022990311579841587,0.0481354589408632,0.00015284444407925502,0.047380093423918405,0.06822945153248337,0.00015924136914805686,0.06723615317648113
204,0.009027680111597568,9.865135880194378e-05,0.008677613612351007,0.02341925917648836,0.00012565078261580803,0.022990311579841587,0.04803192989818405,0.0001519704292553879,0.047380093423918405,0.06809902927330075,0.00015823116190971973,0.06723615317648113
205,0.008961543703166952,9.780439184568803e-05,0.008677613612351007,0.023333358203643514,0.00012533960496529233,0.022990311579841587,0.0479172802993226,0.00015173702254418306,0.047380093423918405,0.06799786363719289,0.00015653235459907008,0.06723615317648113
206,0.008878177762821656,9.687626726469308e-05,0.008677613612351007,0.023233154465803374,0.00012375647244848055,0.022990311579841587,0.04778784632068967,0.0001509286536648596,0.047380093423918405,0.0678840630120836,0.0001552017674910523,0.06723615317648113
207,0.008790660408485869,9.53230180792542e-05,0.008677613612351007,0.023147389968430666,0.00012299374085375492,0.022990311579841587,0.04766465407840883,0.00015034656538878994,0.047380093423918405,0.06777364679630637,0.00015466978972171637,0.06723615317648113
208,0.008723049872433301,9.458699555068477e-05,0.008677613612351007,0.023046297993412963,0.00012174235654805347,0.022990311579841587,0.04755439366737848,0.00014913213993489918,0.047380093423918405,0.06766072883437957,0.00015403060801737745,0.06723615317648113
209,0.008637990491985058,9.4017011503765e-05,0.008637990491985058,0.022941706705257192,0.00012077238096639232,0.022941706705257192,0.04746048675382566,0.00014819018799328888,0.047380093423918405,0.06757155655908718,0.0001540462565328818,0.06723615317648113
210,0.009251402570681912,9.768637828543949e-05,0.008637990491985058,0.02377508991573176,0.00012615966311946454,0.022941706705257192,0.048424181826746675,0.0001502267614643091,0.047380093423918405,0.06862045735753826,0.00015704885970620175,0.06723615317648113
211,0.00917112765377689,9.692395657037618e-05,0.008637990491985058,0.02367728434194962,0.00012600624542203815,0.022941706705257192,0.048317548321842464,0.00014951494399600458,0.047380093423918405,0.0684861396869184,0.0001557534189965978,0.06723615317648113
212,0.009080740713296884,9.63307010982495e-05,0.008637990491985058,0.02357948745063195,0.00012529181035747546,0.022941706705257192,0.04819360828380411,0.00014890585235054855,0.047380093423918405,0.0683708379868764,0.00015557070432501005,0.06723615317648113
213,0.00900044268818511,9.563284920418136e-05,0.008637990491985058,0.023487922999298104,0.00012428246372948737,0.022941706705257192,0.04805982894679246,0.0001480957643545497,0.047380093423918405,0.06824857014272012,0.00015497898997499443,0.06723615317648113
214,0.008931539373558223,9.518428303868028e-05,0.008637990491985058,0.023383953668961142,0.00012282666598883673,0.022941706705257192,0.0479700038423629,0.00014663207484416572,0.047380093423918405,0.06812977471097473,0.0001543248157309936,0.06723615317648113
215,0.008849019487327825,9.462390435075584e-05,0.008637990491985058,0.02327630199616282,0.00012168559127173891,0.022941706705257192,0.0478822219676345,0.0001460442956567882,0.047380093423918405,0.06801614595027416,0.0001527161815394256,0.06723615317648113
216,0.008776559861760238,9.339193002720025e-05,0.008637990491985058,0.02319657684098683,0.00012113746038031974,0.022941706705257192,0.047764627039627944,0.00014504017203335662,0.047380093423918405,0.0679222955315712,0.00015258841362657673,0.06723615317648113
217,0.00870685786030182,9.263942768166137e-05,0.008637990491985058,0.023113102101265773,0.00012112732068424188,0.022941706705257192,0.047682203554482924,0.0001453242925621922,0.047380093423918405,0.06781419072753556,0.00015210914867495182,0.06723615317648113
218,0.008654089377132603,9.195076281136714e-05,0.008637990491985058,0.023033625461288478,0.00012113077847521727,0.022941706705257192,0.04755809294427622,0.00014472617142217037,0.047380093423918405,0.06767540684617997,0.0001520622716566329,0.06723615317648113
219,0.008582331785219046,9.078030081657134e-05,0.008582331785219046,0.02294636957505324,0.00012047120801275584,0.022941706705257192,0.047455207905872085,0.00014413887504813333,0.047380093423918405,0.06755078428564187,0.00015254534283178339,0.06723615317648113
220,0.009202378409549855,9.46211896539771e-05,0.008582331785219046,0.02372961925548801,0.00012297563573042422,0.022941706705257192,0.048371153018240326,0.0001472263045217159,0.047380093423918405,0.06849002415943001,0.00015558295933896398,0.06723615317648113
221,0.009142541531915927,9.416799587420434e-05,0.008582331785219046,0.02365493597221636,0.00012253695579661695,0.022941706705257192,0.04824512505983787,0.00014571076580380339,0.047380093423918405,0.06837938096241927,0.00015446497896485207,0.06723615317648113
222,0.009066834846079235,9.330078716403216e-05,0.008582331785219046,0.02355722369319502,0.00012162624621631995,0.022941706705257192,0.04814822252614866,0.00014565263493334428,0.047380093423918405,0.0682680268439608,0.00015424454101379596,0.06723615317648113
223,0.009000112781672603,9.275626096603431e-05,0.008582331785219046,0.023444236764561064,0.00012113022236528308,0.022941706705257192,0.04807283174033152,0.0001456316977819151,0.047380093423918405,0.06814827948203854,0.00015399026734414507,0.06723615317648113
224,0.008948875854129838,9.256945999233392e-05,0.008582331785219046,0.023350091604158407,0.0001198650484896328,0.022941706705257192,0.047954304909300804,0.00014457619354709918,0.047380093423918405,0.06803688664765559,0.0001530774879785677,0.06723615317648113
225,0.00886273685634574,9.151383790486019e-05,0.008582331785219046,0.023261782220482516,0.0001191154218228739,0.022941706705257192,0.04782692845969413,0.00014424680851615087,0.047380093423918405,0.06793447445047511,0.00015251593167905092,0.06723615317648113
226,0.008798358538027346,9.091442398819835e-05,0.008582331785219046,0.023155110223234705,0.00011883740595579852,0.022941706705257192,0.04771155954283078,0.00014356026834243105,0.047380093423918405,0.06778525635457763,0.00015202236697855218,0.06723615317648113
227,0.008727009200520962,9.047717535311058e-05,0.008582331785219046,0.02306530522607789,0.00011860771205089195,0.022941706705257192,0.04760866996784505,0.0001429517297234942,0.047380093423918405,0.06765484243766501,0.0001511472292585146,0.06723615317648113
228,0.008662666613331307,8.980260251583516e-05,0.008582331785219046,0.022978320782309967,0.00011817053485470487,0.022941706705257192,0.04749122101054649,0.00014152644111144156,0.047380093423918405,0.06758432720420163,0.00015104679890485254,0.06723615317648113
229,0.008597242743840508,8.933340121813254e-05,0.008582331785219046,0.022898228737447467,0.00011765253241186314,0.022898228737447467,0.047380676427085634,0.00014115542088725667,0.047380093423918405,0.0674803253199486,0.00015097458269128022,0.06723615317648113
230,0.009140936721053311,9.215314904767214e-05,0.008582331785219046,0.023614376537489917,0.00012119287125219207,0.022898228737447467,0.048257070240422355,0.00014354738388507076,0.047380093423918405,0.06838765637535794,0.00015337036022179332,0.06723615317648113
231,0.009084667816198638,9.186033864135323e-05,0.008582331785219046,0.0235301461112724,0.00012044655407038444,0.022898228737447467,0.048151853366545885,0.00014345199200243642,0.047380093423918405,0.06829605094119978,0.0001533372180624897,0.06723615317648113
232,0.009028045873275811,9.173256281982095e-05,0.008582331785219046,0.02345295994255254,0.00012002169355949488,0.022898228737447467,0.04804635899748327,0.000143560345719273,0.047380093423918405,0.06816458883847215,0.00015194354385082405,0.06723615317648113
233,0.008958619960672348,9.125112845038227e-05,0.008582331785219046,0.0233747193936032,0.00011924228221422373,0.022898228737447467,0.047958737306642844,0.00014294824906462616,0.047380093423918405,0.06807045726536479,0.00015194645108225916,0.06723615317648113
234,0.008889686439948847,9.004007985167585e-05,0.008582331785219046,0.023293065245660965,0.000118852081599141,0.022898228737447467,0.04788588766549606,0.00014258721306736264,0.047380093423918405,0.06797910886020017,0.0001511605388685835,0.06723615317648113
235,0.008843312624063135,8.956456931613533e-05,0.008582331785219046,0.023192759130973545,0.00011748670898738552,0.022898228737447467,0.047785159529357836,0.000142515335705857,0.047380093423918405,0.06788214624911744,0.00015013181642275407,0.06723615317648113
236,0.008779391311907475,8.915074400536198e-05,0.008582331785219046,0.023136876188343643,0.00011690833112625284,0.022898228737447467,0.047697601427891374,0.00014238995706530858,0.047380093423918405,0.06779163785633019,0.0001493771784160626,0.06723615317648113
237,0.008719549907059542,8.866364573554231e-05,0.008582331785219046,0.02306722282797986,0.00011657742403498547,0.022898228737447467,0.04762348056781855,0.00014166678878319605,0.047380093423918405,0.06768555807484714,0.00014871724242587924,0.06723615317648113
238,0.008657761996109114,8.836073978626148e-05,0.008582331785219046,0.022984313621388697,0.00011646428222540052,0.022898228737447467,0.04751625462732511,0.0001407180652835899,0.047380093423918405,0.06759571687167493,0.00014783797491581014,0.06723615317648113
239,0.008601610474425238,8.788029804354345e-05,0.008582331785219046,0.02290116272845763,0.00011645047038993962,0.022898228737447467,0.047435955387199226,0.00014012061268263085,0.047380093423918405,0.06750376875049469,0.0001469388801457809,0.06723615317648113
240,0.009117235671680643,9.035626537544373e-05,0.008582331785219046,0.023543070575077558,0.00011807568057986532,0.022898228737447467,0.048244493223371356,0.00014150100271985352,0.047380093423918405,0.0684116830313036,0.00015125267370448908,0.06723615317648113
241,0.009051346013962097,8.965573218879975e-05,0.008582331785219046,0.023474731849777983,0.0001174811794917039,0.022898228737447467,0.04815444769071953,0.00014077131860848628,0.047380093423918405,0.06830314808905856,0.0001505401778423877,0.06723615317648113
242,0.008996888352444148,8.919314356491485e-05,0.008582331785219046,0.023395990827416845,0.00011667616828456767,0.022898228737447467,0.04807852636854945,0.0001400418044955439,0.047380093423918405,0.06817912759680364,0.00014960851315095645,0.06723615317648113
243,0.008954420184282554,8.921094974810565e-05,0.008582331785219046,0.023337167536904117,0.00011625542327236036,0.022898228737447467,0.04798876134186764,0.00013907552230040283,0.047380093423918405,0.0680529388928452,0.00014952245928707912,0.06723615317648113
244,0.008889140465417087,8.895354542401296e-05,0.008582331785219046,0.023271285322100793,0.00011606654238760472,0.022898228737447467,0.047895992612875075,0.00013839476411451392,0.047380093423918405,0.0679553221092112,0.00014880005868246046,0.06723615317648113
245,0.008831602699397291,8.811098688428746e-05,0.008582331785219046,0.02320580847367636,0.00011583739312482476,0.022898228737447467,0.04780449400605455,0.00013736461323635057,0.047380093423918405,0.06783825735940209,0.00014817000452223682,0.06723615317648113
246,0.008744015686907464,8.760069859790803e-05,0.008582331785219046,0.023142596658840518,0.00011511249578983333,0.022898228737447467,0.04771107308665107,0.00013696274427352272,0.047380093423918405,0.06772431087558459,0.000147501784157152,0.06723615317648113
247,0.008657171033925654,8.701816696708627e-05,0.008582331785219046,0.023070389082484995,0.00011513140297113612,0.022898228737447467,0.047596792849440704,0.00013554142998264114,0.047380093423918405,0.06761433308483944,0.00014598629074045574,0.06723615317648113
248,0.008599741416185492,8.656662137851999e-05,0.008582331785219046,0.02299795157144033,0.00011462038771932665,0.022898228737447467,0.04750078119019257,0.0001354351195316678,0.047380093423918405,0.067508754261394,0.00014581558682577172,0.06723615317648113
249,0.008540421749017615,8.604558973282265e-05,0.008540421749017615,0.022913143181059314,0.00011455240211678293,0.022898228737447467,0.04740638312597901,0.00013575089638018402,0.047380093423918405,0.06738835929780253,0.00014433361888725263,0.06723615317648113
250,0.00905732007988527,8.925155593148592e-05,0.008540421749017615,0.023579637114974024,0.00011660513748050281,0.022898228737447467,0.04820553555852846,0.00013804741176972398,0.047380093423918405,0.06828148615913443,0.00014703711111801207,0.06723615317648113
251,0.009000948445661383,8.838010356118036e-05,0.008540421749017615,0.023501212614666134,0.00011623837003152905,0.022898228737447467,0.04810884875468608,0.00013729815042988,0.047380093423918405,0.06817372718366992,0.00014670846289920197,0.06723615317648113
252,0.008944956124889849,8.771566047864582e-05,0.008540421749017615,0.023407570965169912,0.0001157995687170324,0.022898228737447467,0.04804552974345545,0.00013743098614591955,0.047380093423918405,0.06808728206999246,0.00014620171303400992,0.06723615317648113
253,0.008895150906816224,8.717183248817099e-05,0.008540421749017615,0.023324776533298525,0.00011509595023899053,0.022898228737447467,0.04795168725933634,0.00013717320402028746,0.047380093423918405,0.06798957206111296,0.00014562141171648024,0.06723615317648113
254,0.008838152040263043,8.662398597737616e-05,0.008540421749017615,0.02325848387744748,0.00011472455305678018,0.022898228737447467,0.04787279565698446,0.00013628453047325178,0.047380093423918405,0.06789306869525912,0.0001450559678310651,0.06723615317648113
255,0.00878289176153876,8.623961525989391e-05,0.008540421749017615,0.02319180327109413,0.00011366803935528414,0.022898228737447467,0.047776944919570734,0.0001361674834622298,0.047380093423918405,0.06778600053465046,0.00014470534147370559,0.06723615317648113
256,0.008730019664749039,8.585099705860606e-05,0.008540421749017615,0.023124097862562615,0.00011334505294374363,0.022898228737447467,0.04769086203592593,0.00013535946879072194,0.047380093423918405,0.06766544719861116,0.00014355548628422677,0.06723615317648113
257,0.008668382703458903,8.554379701774454e-05,0.008540421749017615,0.023064149848822962,0.00011284746606998005,0.022898228737447467,0.047611031455917954,0.00013500096146134945,0.047380093423918405,0.06757330330298665,0.00014328136791815667,0.06723615317648113
258,0.008612255692959571,8.508576067858454e-05,0.008540421749017615,0.02300190059792763,0.00011203604575213356,0.022898228737447467,0.047526925375163814,0.00013469147810605934,0.047380093423918405,0.0674740747318168,0.00014187058257541992,0.06723615317648113
259,0.008557588864506502,8.436124453080232e-05,0.008540421749017615,0.02293973984197514,0.00011162479879176423,0.022898228737447467,0.04745607053776522,0.0001345881554309202,0.047380093423918405,0.0673868890123431,0.00014050895849457808,0.06723615317648113
260,0.0090254741793794,8.66593995255096e-05,0.008540421749017615,0.023564030859885378,0.00011332573311324279,0.022898228737447467,0.04823709294568537,0.00013634726064548617,0.047380093423918405,0.06820666951059849,0.0001443038299417455,0.06723615317648113
261,0.008972644163348548,8.65020377255679e-05,0.008540421749017615,0.023497228744646007,0.00011299213852566936,0.022898228737447467,0.048156304062928965,0.0001358567672221329,0.047380093423918405,0.06808991909980971,0.00014316402764094638,0.06723615317648113
262,0.008918100849089136,8.547221964188378e-05,0.008540421749017615,0.02341836796573727,0.00011310780391540083,0.022898228737447467,0.04806396634542552,0.00013574301213911582,0.047380093423918405,0.06800443660198803,0.00014237815076963446,0.06723615317648113
263,0.008879506110770936,8.50537816681199e-05,0.008540421749017615,0.023346325501702236,0.00011246321127275965,0.022898228737447467,0.04799334081356604,0.00013501971532535055,0.047380093423918405,0.06791755330317231,0.00014169036978312302,0.06723615317648113
264,0.00883682738181377,8.513105764089086e-05,0.008540421749017615,0.023279478565356077,0.00011169609995393326,0.022898228737447467,0.04790773736520737,0.00013442791534167407,0.047380093423918405,0.06782800679986564,0.0001410030618047616,0.06723615317648113
265,0.008781803758345212,8.408842858519679e-05,0.008540421749017615,0.023214079171444198,0.00011088208598146885,0.022898228737447467,0.047808088383506114,0.00013399599885160492,0.047380093423918405,0.06774834253598176,0.00014069749510906056,0.06723615317648113
266,0.008732640295775132,8.38489778195748e-05,0.008540421749017615,0.023142887074592278,0.00011084099014202434,0.022898228737447467,0.047707237012518756,0.00013361257461289212,0.047380093423918405,0.06765688651061487,0.0001412201678759818,0.06723615317648113
267,0.0086827283590992,8.315774894332479e-05,0.008540421749017615,0.023068758392250647,0.00010959743667402666,0.022898228737447467,0.047623542509601505,0.00013319217249418755,0.047380093423918405,0.06756453945426324,0.00014051571650842892,0.06723615317648113
268,0.008623807853030671,8.264657250572007e-05,0.008540421749017615,0.023003261017336997,0.00010937561460641049,0.022898228737447467,0.04755713030443052,0.00013280464709852977,0.047380093423918405,0.06745685987021105,0.00013989955761405215,0.06723615317648113
269,0.008568280051756503,8.214637295923229e-05,0.008540421749017615,0.022916594002448637,0.00010915914978203832,0.022898228737447467,0.04747594721031788,0.00013306577810372945,0.047380093423918405,0.06737572549272906,0.00013931757848674345,0.06723615317648113
270,0.009034792804896096,8.451838596382811e-05,0.008540421749017615,0.023560363578733978,0.00011083386365268614,0.022898228737447467,0.04820250671393764,0.00013496762948331904,0.047380093423918405,0.06818239513325952,0.0001401633254280615,0.06723615317648113
271,0.008981901496830647,8.415503032137251e-05,0.008540421749017615,0.023473243105533635,0.00011060246642104337,0.022898228737447467,0.048115207683744214,0.00013451584872543982,0.047380093423918405,0.06809873766648777,0.00014017392625529797,0.06723615317648113
272,0.00891885907529517,8.335664420119458e-05,0.008540421749017615,0.02340410664708166,0.00010986792050406523,0.022898228737447467,0.048050501358885014,0.00013389301764941725,0.047380093423918405,0.06799714294603183,0.0001400412509520462,0.06723615317648113
273,0.008868274153071379,8.30637738130024e-05,0.008540421749017615,0.02330682665175858,0.00010915557901791717,0.022898228737447467,0.047973292444673445,0.0001336294447856879,0.047380093423918405,0.06788668144559563,0.00013909085693907035,0.06723615317648113
274,0.008812668721487959,8.281295774628262e-05,0.008540421749017615,0.023241412194410168,0.00010874677035167433,0.022898228737447467,0.04787398298955131,0.00013290383296891061,0.047380093423918405,0.06780503065757956,0.0001385211324969315,0.06723615317648113
275,0.008756318743074906,8.268394176872463e-05,0.008540421749017615,0.023171490352527063,0.00010837070495233999,0.022898228737447467,0.04779129855598106,0.00013187904873979484,0.047380093423918405,0.06773917602261333,0.00013781178017053454,0.06723615317648113
276,0.008703625226863508,8.25040331132432e-05,0.008540421749017615,0.023096137318482354,0.00010784001417722703,0.022898228737447467,0.047712214582986474,0.0001315440701130525,0.047380093423918405,0.06764426249187297,0.00013838789680082285,0.06723615317648113
277,0.008662135830947399,8.219350446758014e-05,0.008540421749017615,0.023039376248480816,0.00010810607638236813,0.022898228737447467,0.04763093653266977,0.00013092433702982504,0.047380093423918405,0.06753581415385215,0.00013735507087364953,0.06723615317648113
278,0.008612607481200315,8.156218375223096e-05,0.008540421749017615,0.022987625504788604,0.00010777128603262728,0.022898228737447467,0.0475487764314645,0.00013048510244460684,0.047380093423918405,0.06744682192466005,0.00013673414117815517,0.06723615317648113
279,0.008567954799095634,8.068663152293023e-05,0.008540421749017615,0.022931555536314405,0.00010750134551011366,0.022898228737447467,0.04749003819160002,0.0001299300461074769,0.047380093423918405,0.06735798213546883,0.00013673463758080256,0.06723615317648113
280,0.009013170380760065,8.299938263263514e-05,0.008540421749017615,0.02355108431622797,0.00010970548902847515,0.022898228737447467,0.04817666976213198,0.00013188528464835755,0.047380093423918405,0.068141512479943,0.00013879337624833377,0.06723615317648113
281,0.00895516021874508,8.268909584846279e-05,0.008540421749017615,0.023485684606453318,0.00010975956219159962,0.022898228737447467,0.048093459022867636,0.00013115897958787458,0.047380093423918405,0.0680599231650666,0.00013864235797982768,0.06723615317648113
282,0.008906854567877147,8.180097087068339e-05,0.008540421749017615,0.023406004740057638,0.00010980329378745498,0.022898228737447467,0.04802725536221638,0.00013053046701969924,0.047380093423918405,0.06797908300983545,0.00013806341686063665,0.06723615317648113
283,0.008858745241459168,8.138666478948453e-05,0.008540421749017615,0.023339587479318552,0.00010946424388218288,0.022898228737447467,0.04794974215694201,0.00013034612029179463,0.047380093423918405,0.0679083591597913,0.00013757842183451398,0.06723615317648113
284,0.00879539962357941,8.0782878875239e-05,0.008540421749017615,0.02328639477675376,0.0001092456099570403,0.022898228737447467,0.04787626601365087,0.00013015312877605624,0.047380093423918405,0.0678196145424503,0.00013656835417517746,0.06723615317648113
285,0.008747230038993052,8.049014160572537e-05,0.008540421749017615,0.023224632922095118,0.00010836223513684507,0.022898228737447467,0.047793065184429724,0.00012979594634414165,0.047380093423918405,0.06771892676464247,0.0001359073904495935,0.06723615317648113
286,0.00871629389270494,8.060842586711386e-05,0.008540421749017615,0.023150494962934698,0.00010746271841879846,0.022898228737447467,0.047695641859189376,0.0001285904478693267,0.047380093423918405,0.06763734111970876,0.00013479801951605567,0.06723615317648113
287,0.00866012307401112,7.975576738750799e-05,0.008540421749017615,0.0230949448628576,0.00010757871865512259,0.022898228737447467,0.04762565513834552,0.00012827271825157174,0.047380093423918405,0.06754651073374442,0.00013468373718004427,0.06723615317648113
288,0.008615487546039148,7.968141042814416e-05,0.008540421749017615,0.02303772822744761,0.00010731499584468308,0.022898228737447467,0.047558047603961866,0.00012790300266507238,0.047380093423918405,0.06746316817553463,0.00013411244776782906,0.06723615317648113
289,0.00856263198220192,7.959700398328011e-05,0.008540421749017615,0.022980921747151824,0.00010714860621614889,0.022898228737447467,0.04749244460850802,0.00012745652784747829,0.047380093423918405,0.06738079576016255,0.00013410261062907092,0.06723615317648113
290,0.008999463009244403,8.216573490561607e-05,0.008540421749017615,0.02355207086215606,0.00010843352341817719,0.022898228737447467,0.04815158212908691,0.0001298112846651276,0.047380093423918405,0.06815601572468956,0.00013534050940567334,0.06723615317648113
291,0.008948825146795788,8.184248734634566e-05,0.008540421749017615,0.02348718008164947,0.00010847912777830992,0.022898228737447467,0.04808462943076728,0.00012933157667993734,0.047380093423918405,0.0680598902838644,0.00013488478819950265,0.06723615317648113
292,0.008898821094905378,8.155676027771042e-05,0.008540421749017615,0.023418012268600148,0.00010845974773181729,0.022898228737447467,0.047984781769551295,0.00012880433479893494,0.047380093423918405,0.06797488923165698,0.00013519442203114624,0.06723615317648113
293,0.008847733058678739,8.122263477532451e-05,0.008540421749017615,0.023326722006197356,0.00010741768435898408,0.022898228737447467,0.0479042297362614,0.0001281090923282937,0.047380093423918405,0.06789065906935009,0.00013510460725617873,0.06723615317648113
294,0.00879734265625808,8.092921041182259e-05,0.008540421749017615,0.023271211393470603,0.00010739613748167837,0.022898228737447467,0.04783385515464461,0.00012798852560718649,0.047380093423918405,0.06781729286038839,0.00013417454757306657,0.06723615317648113
295,0.008749373352236018,8.063511335838014e-05,0.008540421749017615,0.0232130769143058,0.00010739371334372416,0.022898228737447467,0.04775648386188544,0.00012783169109893228,0.047380093423918405,0.06772735402290184,0.0001332065925102111,0.06723615317648113
296,0.008705755939155558,8.007752799293111e-05,0.008540421749017615,0.023165332212958547,0.00010722053320592128,0.022898228737447467,0.047684537024286426,0.00012742018217263293,0.047380093423918405,0.0676462543651962,0.00013245846079303693,0.06723615317648113
297,0.008669318225582362,7.961491691192414e-05,0.008540421749017615,0.023092641423223613,0.00010757967996809285,0.022898228737447467,0.04761617808945779,0.000126777207310354,0.047380093423918405,0.0675406952636422,0.00013171768364836575,0.06723615317648113
298,0.00862057036073863,7.896933540254369e-05,0.008540421749017615,0.023033961322478494,0.0001071598948914326,0.022898228737447467,0.04753884765832445,0.0001257019866681236,0.047380093423918405,0.06747120116240728,0.00013154838067264772,0.06723615317648113
299,0.008573527586428717,7.851351084018115e-05,0.008540421749017615,0.02297777709479088,0.00010665374940470355,0.022898228737447467,0.04748508906620299,0.00012514862717603138,0.047380093423918405,0.0673920082319963,0.00013117459727122162,0.06723615317648113
300,0.009013146793443774,8.141468434847233e-05,0.008540421749017615,0.02352745691853199,0.00010753081235351609,0.022898228737447467,0.048123503948461585,0.00012766224383353307,0.047380093423918405,0.06808663156777513,0.00013407359936281298,0.06723615317648113
301,0.008959358340384863,8.092858101105944e-05,0.008540421749017615,0.023475536526938755,0.00010758367695580388,0.022898228737447467,0.048073402671425354,0.00012718789716140166,0.047380093423918405,0.06799220657741296,0.00013317951383813752,0.06723615317648113
302,0.008906463030434362,8.096595108250836e-05,0.008540421749017615,0.023419974835840067,0.00010727372676649932,0.022898228737447467,0.048021370949607206,0.00012702868317846422,0.047380093423918405,0.06790512495996649,0.00013279200479069823,0.06723615317648113
303,0.008862014758808318,8.051382781549167e-05,0.008540421749017615,0.023362251041980413,0.00010719106618232208,0.022898228737447467,0.047955703623821525,0.00012720411830492172,0.047380093423918405,0.0678250867741994,0.0001319142480530692,0.06723615317648113
304,0.008817355287808663,8.010381488306095e-05,0.008540421749017615,0.02330713936636764,0.00010707987197531497,0.022898228737447467,0.047887293733054545,0.00012651530555315022,0.047380093423918405,0.06775554162210169,0.0001317628093096016,0.06723615317648113
305,0.008766592655957476,7.959729634087376e-05,0.008540421749017615,0.023232065985459908,0.00010659722186792134,0.022898228737447467,0.047805325384295966,0.00012608276150266487,0.047380093423918405,0.0676835224751008,0.00013113887193577913,0.06723615317648113
306,0.008716575471980948,7.888480171574411e-05,0.008540421749017615,0.023179858053485738,0.00010644733706423228,0.022898228737447467,0.047734283200169494,0.0001257903747625771,0.047380093423918405,0.06763124320067966,0.00013123068768061365,0.06723615317648113
307,0.00866765385995912,7.831640325571844e-05,0.008540421749017615,0.023110497050940954,0.00010585705135809304,0.022898228737447467,0.04765885320568667,0.00012563470430085704,0.047380093423918405,0.06755326901049465,0.00013124078511450363,0.06723615317648113
308,0.008618074571584282,7.780861929141498e-05,0.008540421749017615,0.023050177800976197,0.00010566945379504379,0.022898228737447467,0.04757469627184473,0.00012548705430659286,0.047380093423918405,0.06745781001980053,0.00013007594045570572,0.06723615317648113
309,0.008567016157035286,7.746502482810845e-05,0.008540421749017615,0.022974437850018462,0.00010481708335713464,0.022898228737447467,0.04750657934302272,0.00012533129025814189,0.047380093423918405,0.06738039073587043,0.00013017006990067093,0.06723615317648113
310,0.008988463228535885,7.925467872272181e-05,0.008540421749017615,0.023516690442543633,0.00010633765537235324,0.022898228737447467,0.04815297061893145,0.00012639618117129905,0.047380093423918405,0.0680563363396009,0.00013077636899645086,0.06723615317648113
311,0.008939636612865828,7.867057088964983e-05,0.008540421749017615,0.023448362322461825,0.00010566641270661824,0.022898228737447467,0.04806699789239883,0.00012600092373646633,0.047380093423918405,0.06798247914829945,0.000130428527825402,0.06723615317648113
312,0.008889088049759153,7.80302664189046e-05,0.008540421749017615,0.023388464281088466,0.00010505449180683285,0.022898228737447467,0.04800644491920805,0.00012595067851137032,0.047380093423918405,0.06790433448552531,0.0001302386115989397,0.06723615317648113
313,0.008832130731754852,7.765632432660087e-05,0.008540421749017615,0.02333052901537468,0.00010507034106381598,0.022898228737447467,0.047927875930155156,0.0001255806542973746,0.047380093423918405,0.0678390813568825,0.00013028260360550974,0.06723615317648113
314,0.00878244899404095,7.71663443039117e-05,0.008540421749017615,0.023262114102766695,0.00010447776984350696,0.022898228737447467,0.04786674519942737,0.0001256905489373144,0.047380093423918405,0.06776789710829385,0.00012966285994054844,0.06723615317648113
315,0.008732416800261291,7.662470426312413e-05,0.008540421749017615,0.023192375449871364,0.00010398938583779764,0.022898228737447467,0.04779997190002632,0.0001253925648483077,0.047380093423918405,0.06769918331511506,0.00012956489786461383,0.06723615317648113
316,0.008687051293693257,7.65139369667242e-05,0.008540421749017615,0.02313126057324341,0.00010320260749402533,0.022898228737447467,0.04772602784753502,0.00012485886823982098,0.047380093423918405,0.06761279736950439,0.00012975761119529057,0.06723615317648113
317,0.008643208647086745,7.604063273619196e-05,0.008540421749017615,0.02307126786865285,0.00010270224324412538,0.022898228737447467,0.047655732821045564,0.00012395930403680285,0.047380093423918405,0.06753521628888712,0.0001291793501782329,0.06723615317648113
318,0.008591746517109793,7.558854007346586e-05,0.008540421749017615,0.023025154334704773,0.00010260909573835838,0.022898228737447467,0.04760040383833574,0.00012353841338743607,0.047380093423918405,0.06743962795244704,0.00012844374094860833,0.06723615317648113
319,0.008544153407254085,7.547822187925146e-05,0.008540421749017615,0.02296283772219641,0.0001020834081811014,0.022898228737447467,0.047543733269214454,0.00012293860220046452,0.047380093423918405,0.06737068114304517,0.00012806401385239108,0.06723615317648113
320,0.00895047522675947,7.713892604682307e-05,0.008540421749017615,0.023451724902195686,0.000104405710755534,0.022898228737447467,0.04813203799791512,0.0001236187333070358,0.047380093423918405,0.06805541801992737,0.00012839089445800388,0.06723615317648113
321,0.00891073222366526,7.701556698902128e-05,0.008540421749017615,0.02338982145900451,0.00010401851191066079,0.022898228737447467,0.04807288912532272,0.00012327032836163127,0.047380093423918405,0.06797200729044615,0.00012766088345617625,0.06723615317648113
322,0.008864994734500687,7.66756344515872e-05,0.008540421749017615,0.023337214533904246,0.00010346421003733895,0.022898228737447467,0.04799438305345376,0.00012336898420958514,0.047380093423918405,0.06788978557258311,0.00012720716746109954,0.06723615317648113
323,0.00881172128518914,7.588172164713437e-05,0.008540421749017615,0.023277131461786563,0.0001026610412172668,0.022898228737447467,0.04793219282823345,0.00012274261420950383,0.047380093423918405,0.06782145388031569,0.00012722722086241226,0.06723615317648113
324,0.008774665393421468,7.575613387693064e-05,0.008540421749017615,0.023230179684094247,0.00010272019568954627,0.022898228737447467,0.04785317220278529,0.00012219651298637447,0.047380093423918405,0.06774390393743046,0.00012635022126856145,0.06723615317648113
325,0.008727910597095073,7.560202624280543e-05,0.008540421749017615,0.0231737907472149,0.00010232196691580603,0.022898228737447467,0.047799546216368165,0.0001224507950736074,0.047380093423918405,0.0676680604459131,0.00012589625844648884,0.06723615317648113
326,0.008695173569338362,7.522561655157872e-05,0.008540421749017615,0.023108873499000916,0.000101956432518528,0.022898228737447467,0.04772411979655179,0.00012237340337618903,0.047380093423918405,0.06760009201812082,0.0001254356143390528,0.06723615317648113
327,0.008657809298491173,7.47266743674266e-05,0.008540421749017615,0.023061550925012417,0.0001018309902166087,0.022898228737447467,0.04763704237039896,0.00012165919223264371,0.047380093423918405,0.0675496883050044,0.00012548273573008181,0.06723615317648113
328,0.008623262316064289,7.446954910502726e-05,0.008540421749017615,0.023012105446363,0.00010146227437437562,0.022898228737447467,0.04758491661558124,0.00012121861401010395,0.047380093423918405,0.06744555651276452,0.00012551960120937066,0.06723615317648113
329,0.008582630540269297,7.409651638894556e-05,0.008540421749017615,0.022957218664680243,0.00010164870064560851,0.022898228737447467,0.04752437670468167,0.00012061120681580843,0.047380093423918405,0.06738371249938802,0.000125542120174824,0.06723615317648113
330,0.008973888681764951,7.534545984694663e-05,0.008540421749017615,0.023441039356678423,0.000102454904852933,0.022898228737447467,0.0481024476960253,0.00012178550123272975,0.047380093423918405,0.06804086595655141,0.00012746830315606852,0.06723615317648113
331,0.00892102992821031,7.49959294330857e-05,0.008540421749017615,0.02338644909150718,0.00010236587998561301,0.022898228737447467,0.04802030947431472,0.00012114946078904355,0.047380093423918405,0.06797105092855325,0.00012727632143618803,0.06723615317648113
332,0.008885127724826894,7.43760832347156e-05,0.008540421749017615,0.023320209856991292,0.00010204979776786381,0.022898228737447467,0.047956369007884476,0.00012017116702433249,0.047380093423918405,0.0678977680317226,0.00012706861878994077,0.06723615317648113
333,0.008831102488971265,7.418274901844551e-05,0.008540421749017615,0.02327233059237132,0.00010180858414342529,0.022898228737447467,0.04788130607306217,0.00011959712877709348,0.047380093423918405,0.06783744272757372,0.0001270946516922088,0.06723615317648113
334,0.008786542497947603,7.421067278993879e-05,0.008540421749017615,0.023231545697318005,0.00010184854694416955,0.022898228737447467,0.047821530133843354,0.00011899679346471057,0.047380093423918405,0.06777957058604736,0.00012668629941698585,0.06723615317648113
335,0.008744756203872465,7.374280749134313e-05,0.008540421749017615,0.023180380023448025,0.00010142069979542454,0.022898228737447467,0.04775644917665582,0.00011859719589353092,0.047380093423918405,0.06771203052249382,0.00012597256158314904,0.06723615317648113
336,0.008701013680715708,7.343671284793524e-05,0.008540421749017615,0.02312823761856359,0.00010107265517668806,0.022898228737447467,0.047682585629212196,0.00011876762452657433,0.047380093423918405,0.06763418247698022,0.00012520853311891498,0.06723615317648113
337,0.008659330419294552,7.313153070675559e-05,0.008540421749017615,0.02308706608367982,0.00010077973071751889,0.022898228737447467,0.04762056697418742,0.0001179986982150494,0.047380093423918405,0.06757736489951335,0.00012534160761944573,0.06723615317648113
338,0.008631384937929924,7.31490490707928e-05,0.008540421749017615,0.023030124254735006,0.00010024475687805722,0.022898228737447467,0.04756695002983671,0.00011784209634521805,0.047380093423918405,0.06751171192551046,0.00012543175389659162,0.06723615317648113
339,0.008591404481174536,7.281152288495782e-05,0.008540421749017615,0.022984306787170547,9.97599703868977e-05,0.022898228737447467,0.04751765707447689,0.00011728438690769716,0.047380093423918405,0.06743232395667675,0.00012493565523486074,0.06723615317648113
340,0.008968459751033189,7.479595451535406e-05,0.008540421749017615,0.023465759534291735,0.0001014704237014997,0.022898228737447467,0.04808935038733676,0.00011872075085392349,0.047380093423918405,0.06806704099744246,0.00012581267861034055,0.06723615317648113
341,0.00892062696499628,7.41151424966296e-05,0.008540421749017615,0.023403134492250146,0.00010123471477692644,0.022898228737447467,0.04803354765675489,0.00011869965868065671,0.047380093423918405,0.06800444330864085,0.00012517114818056584,0.06723615317648113
342,0.008882303519846424,7.368773193613114e-05,0.008540421749017615,0.023356685573997133,0.00010116479766647552,0.022898228737447467,0.047982496743499824,0.00011811514054271973,0.047380093423918405,0.06793940763188253,0.00012528214278221435,0.06723615317648113
343,0.008833624708691153,7.29417910031083e-05,0.008540421749017615,0.02329344801884949,0.00010105279365716032,0.022898228737447467,0.04793280995186994,0.00011797299791354333,0.047380093423918405,0.06784806828688549,0.00012497889161875873,0.06723615317648113
344,0.008774349274642764,7.238178258662159e-05,0.008540421749017615,0.023235743941907014,0.00010061271173577029,0.022898228737447467,0.04787045908259009,0.00011729885060152231,0.047380093423918405,0.06778207938871984,0.00012473705094569252,0.06723615317648113
345,0.008733736518237159,7.207385809592298e-05,0.008540421749017615,0.023179622337347647,9.998384397218571e-05,0.022898228737447467,0.04779876544580529,0.00011690327201039238,0.047380093423918405,0.06773237425605455,0.00012438594431488973,0.06723615317648113
346,0.008687238093041068,7.194836256787371e-05,0.008540421749017615,0.02311717444178641,9.950514312312185e-05,0.022898228737447467,0.047733961159462296,0.00011689897635000942,0.047380093423918405,0.06764292866031268,0.0001238716338672904,0.06723615317648113
347,0.008633586263290059,7.177431652006825e-05,0.008540421749017615,0.023068428198616257,9.905141875718412e-05,0.022898228737447467,0.04767064652652577,0.00011660392981631026,0.047380093423918405,0.0675888901762541,0.00012366172584782077,0.06723615317648113
348,0.008591569854689713,7.16619735843893e-05,0.008540421749017615,0.023014373303152626,9.862824077447694e-05,0.022898228737447467,0.047594563614285504,0.00011651677756268195,0.047380093423918405,0.06751841557169352,0.00012303245512657905,0.06723615317648113
349,0.008550063914208643,7.144194184985222e-05,0.008540421749017615,0.022964316495848,9.826336044406852e-05,0.022898228737447467,0.0475317929555153,0.00011641871062862129,0.047380093423918405,0.06746527269974768,0.00012294553182245417,0.06723615317648113
350,0.008925351817229605,7.331808514367755e-05,0.008540421749017615,0.023435442684842274,0.00010046224288041993,0.022898228737447467,0.048123159316770116,0.00011808210934341332,0.047380093423918405,0.06806476280273638,0.00012411781899551141,0.06723615317648113
351,0.008876052638666154,7.28394794802659e-05,0.008540421749017615,0.023379607311541373,0.00010022283443611548,0.022898228737447467,0.04805468227444692,0.00011800740243106136,0.047380093423918405,0.06799755773836466,0.00012435465271883818,0.06723615317648113
352,0.008835189779205596,7.259619163853319e-05,0.008540421749017615,0.023328066539712377,9.984305434790397e-05,0.022898228737447467,0.04799237322409889,0.00011762141627451503,0.047380093423918405,0.06793448592016318,0.00012395204035560388,0.06723615317648113
353,0.008787205053458228,7.258521433499588e-05,0.008540421749017615,0.02327854426730904,9.970105261438399e-05,0.022898228737447467,0.047928387512970454,0.00011717421733709072,0.047380093423918405,0.06786894518181526,0.0001237174397524607,0.06723615317648113
354,0.008743560105713534,7.21970349336755e-05,0.008540421749017615,0.02322899584963617,9.942670895976559e-05,0.022898228737447467,0.04786162928324886,0.00011686482205636726,0.047380093423918405,0.06780638039690322,0.000123231944905744,0.06723615317648113
355,0.008699184578696137,7.203270895541323e-05,0.008540421749017615,0.023188789224259914,9.918814050021202e-05,0.022898228737447467,0.04778586562916179,0.00011702299962675796,0.047380093423918405,0.06772975818317509,0.00012334882526192107,0.06723615317648113
356,0.008660768182490305,7.192680392106548e-05,0.008540421749017615,0.02313649590503563,9.853222220966032e-05,0.022898228737447467,0.04771922538963174,0.00011676623705045911,0.047380093423918405,0.06765498066351133,0.0001229582190384049,0.06723615317648113
357,0.008606834556048317,7.143785608305358e-05,0.008540421749017615,0.023076524776018896,9.779220342751171e-05,0.022898228737447467,0.04765370213506928,0.00011638565653961216,0.047380093423918405,0.06758282060450836,0.00012218080346582284,0.06723615317648113
358,0.008559142741598899,7.068639053253964e-05,0.008540421749017615,0.023029022343800706,9.7673950465643e-05,0.022898228737447467,0.047597420916430426,0.00011638642913896092,0.047380093423918405,0.06752754383777922,0.00012163687769005751,0.06723615317648113
359,0.008511803293993004,7.018219112872239e-05,0.008511803293993004,0.022971914516872624,9.714591229253047e-05,0.022898228737447467,0.04754157892423122,0.0001161683296678422,0.047380093423918405,0.06745766797109168,0.00012166673086089737,0.06723615317648113
360,0.008878145138261564,7.207437876489116e-05,0.008511803293993004,0.023427851198669088,9.925364838150926e-05,0.022898228737447467,0.04807988875616591,0.00011663220760186702,0.047380093423918405,0.06806351824986427,0.00012318610918668653,0.06723615317648113
361,0.008838868089373871,7.17804601063163e-05,0.008511803293993004,0.023371886089728493,9.871299872564322e-05,0.022898228737447467,0.04801094145073816,0.00011639596631912567,0.047380093423918405,0.0679922058369111,0.00012298264027215062,0.06723615317648113
362,0.008806810692397232,7.155456611049618e-05,0.008511803293993004,0.02332917018923603,9.881652765571832e-05,0.022898228737447467,0.04794320903065892,0.00011606200400002357,0.047380093423918405,0.0679238729352778,0.0001223344324916302,0.06723615317648113
363,0.008772306592656185,7.124590740964796e-05,0.008511803293993004,0.02327799521808295,9.829657861072285e-05,0.022898228737447467,0.04787768161400505,0.00011614859648410919,0.047380093423918405,0.06786263684944731,0.00012160304740206694,0.06723615317648113
364,0.00873554342877077,7.097403644570687e-05,0.008511803293993004,0.023231880325014997,9.782661616026144e-05,0.022898228737447467,0.04782166280087559,0.0001160969218314964,0.047380093423918405,0.06780549302095326,0.00012126840424238077,0.06723615317648113
365,0.00869402765769893,7.057534632988466e-05,0.008511803293993004,0.023187473500914362,9.76551557943026e-05,0.022898228737447467,0.04776589888160004,0.00011580766548474744,0.047380093423918405,0.06775134456326577,0.00012090545365909465,0.06723615317648113
366,0.008657264001063715,7.047151664154775e-05,0.008511803293993004,0.023147737659949007,9.735622552026019e-05,0.022898228737447467,0.047705103486133014,0.00011535640758575288,0.047380093423918405,0.06769046110875152,0.00012017405946936992,0.06723615317648113
367,0.008618485101059054,7.047789526113394e-05,0.008511803293993004,0.02309119234392137,9.67048121158176e-05,0.022898228737447467,0.047647089614673906,0.0001150348032382537,0.047380093423918405,0.06762384100657502,0.00011900543684524149,0.06723615317648113
368,0.008575364350182245,6.993891440791517e-05,0.008511803293993004,0.023055569273015483,9.633469472660296e-05,0.022898228737447467,0.04757923600550714,0.00011452623724751578,0.047380093423918405,0.0675471727029208,0.00011844198855989342,0.06723615317648113
369,0.00853639370504667,6.973861683760002e-05,0.008511803293993004,0.023006984256457207,9.611652271358119e-05,0.022898228737447467,0.04750659835750362,0.0001139104779310119,0.047380093423918405,0.06748106371790118,0.00011769409217406821,0.06723615317648113
370,0.0088491408516645,7.118223312944824e-05,0.008511803293993004,0.02345729410751238,9.815873058329914e-05,0.022898228737447467,0.048062072467123164,0.00011493171960879833,0.047380093423918405,0.06804330224947157,0.00011887294471084546,0.06723615317648113
371,0.00881770081028198,7.111487828221388e-05,0.008511803293993004,0.023412281346824573,9.755800952949421e-05,0.022898228737447467,0.0479992970589592,0.00011474236967043114,0.047380093423918405,0.06798080416567058,0.00011848787083795691,0.06723615317648113
372,0.008779771334901387,7.052476106972442e-05,0.008511803293993004,0.023352431885018482,9.728151693736456e-05,0.022898228737447467,0.047943153735110045,0.00011436460036663098,0.047380093423918405,0.06790822078097644,0.00011809291780319425,0.06723615317648113
373,0.008746718336575011,7.043209965563885e-05,0.008511803293993004,0.023311908545259306,9.722916244087005e-05,0.022898228737447467,0.04788190322590115,0.0001141011897616551,0.047380093423918405,0.06784486001531795,0.00011788153522337357,0.06723615317648113
374,0.00870902301362575,7.005448259292946e-05,0.008511803293993004,0.023263138664006,9.688618497985201e-05,0.022898228737447467,0.04783534211076365,0.00011370106702096049,0.047380093423918405,0.06776840392767933,0.00011783000800352842,0.06723615317648113
375,0.008672143403168792,6.970078259061961e-05,0.008511803293993004,0.023209252072728063,9.654323153002645e-05,0.022898228737447467,0.04776673201439277,0.00011399687168954129,0.047380093423918405,0.06771369703730684,0.00011744306378238118,0.06723615317648113
376,0.008632686430381458,6.944517070925993e-05,0.008511803293993004,0.02316052998221393,9.623405849380133e-05,0.022898228737447467,0.04771517041416653,0.00011364021791338661,0.047380093423918405,0.06764698322913369,0.0001172224798033472,0.06723615317648113
377,0.008602477135834624,6.958835617854522e-05,0.008511803293993004,0.02310551489293624,9.621093357448989e-05,0.022898228737447467,0.04764414792518546,0.00011345979988017029,0.047380093423918405,0.0675844097972264,0.00011674517509589829,0.06723615317648113
378,0.008567670763954682,6.938511572637903e-05,0.008511803293993004,0.023055014997275972,9.563682431548545e-05,0.022898228737447467,0.04758615524359092,0.00011327352260667744,0.047380093423918405,0.06753717748524381,0.00011646095823737062,0.06723615317648113
379,0.008528271602329543,6.931203113378822e-05,0.008511803293993004,0.023006424295598092,9.548863311652869e-05,0.022898228737447467,0.047524422946677254,0.00011316278494874818,0.047380093423918405,0.06747071171100147,0.00011570003737635141,0.06723615317648113
380,0.008863663866787679,7.040650304839121e-05,0.008511803293993004,0.023442721791202367,9.776415953418368e-05,0.022898228737447467,0.04803208150068711,0.0001139499320493728,0.047380093423918405,0.06802457097591387,0.00011634747771130742,0.06723615317648113
381,0.008822162898873909,6.960855414093884e-05,0.008511803293993004,0.023396724772830536,9.733434477478118e-05,0.022898228737447467,0.047986119938197874,0.0001140583403712987,0.047380093423918405,0.06797515712771345,0.00011609403282237583,0.06723615317648113
382,0.00878807813578533,6.968584550226254e-05,0.008511803293993004,0.023338449559435752,9.68929244496754e-05,0.022898228737447467,0.047931992929718864,0.00011352892223000184,0.047380093423918405,0.06790612089730753,0.0001155631117545928,0.06723615317648113
383,0.008746129768926242,6.935300849843497e-05,0.008511803293993004,0.023291613250294985,9.669649503546189e-05,0.022898228737447467,0.04787270374598711,0.00011339234778354361,0.047380093423918405,0.06784054653862472,0.00011495656646702678,0.06723615317648113
384,0.00870630803427557,6.909086077230434e-05,0.008511803293993004,0.023255218989232163,9.634679524292627e-05,0.022898228737447467,0.0478116776193027,0.00011238823741407222,0.047380093423918405,0.06777315344464364,0.00011435705085692501,0.06723615317648113
385,0.00867104981950293,6.875938061505188e-05,0.008511803293993004,0.02320358701294728,9.571721015181025e-05,0.022898228737447467,0.04775352143782252,0.0001122166106143505,0.047380093423918405,0.06770955373846914,0.0001141427542007571,0.06723615317648113
386,0.008633060272777304,6.861893452136071e-05,0.008511803293993004,0.0231457438109167,9.538918900689353e-05,0.022898228737447467,0.047702281447873356,0.00011217491276779725,0.047380093423918405,0.06765562143521475,0.00011374678171135033,0.06723615317648113
387,0.008594803706980734,6.840583786178568e-05,0.008511803293993004,0.023102186338989666,9.500479620760842e-05,0.022898228737447467,0.047635222523429645,0.00011193959340816591,0.047380093423918405,0.06759230731392361,0.00011364672441374797,0.06723615317648113
388,0.008561719549292277,6.828131359631838e-05,0.008511803293993004,0.02305146497261758,9.425673883083908e-05,0.022898228737447467,0.04759170893934444,0.00011171726300007573,0.047380093423918405,0.06754461451486245,0.00011405057391555235,0.06723615317648113
389,0.008531093688975023,6.813941693905417e-05,0.008511803293993004,0.022998450052130037,9.372291241031121e-05,0.022898228737447467,0.04754898937832553,0.00011157842761245825,0.047380093423918405,0.06748664270998955,0.0001137161564686479,0.06723615317648113
390,0.008870847416258893,6.950574244641253e-05,0.008511803293993004,0.023429639862939132,9.536289628241133e-05,0.022898228737447467,0.04806294556710564,0.00011297903882437735,0.047380093423918405,0.06801477313862804,0.00011434135818269601,0.06723615317648113
391,0.008841521296088914,6.943766228430894e-05,0.008511803293993004,0.02339151710354641,9.530028509736642e-05,0.022898228737447467,0.04800420221922179,0.00011284608388486208,0.047380093423918405,0.06795556482984186,0.0001144355491376995,0.06723615317648113
392,0.008815403547426262,6.923186837121375e-05,0.008511803293993004,0.023336884890296564,9.473098730574917e-05,0.022898228737447467,0.04795683078898619,0.00011257483876329266,0.047380093423918405,0.06790657112844613,0.00011383303931973295,0.06723615317648113
393,0.008775993424265573,6.855130913810218e-05,0.008511803293993004,0.023293318869536138,9.399826182086305e-05,0.022898228737447467,0.04789617306009292,0.00011234986868274442,0.047380093423918405,0.06784503169368944,0.00011368121983954709,0.06723615317648113
394,0.008740690452640205,6.821615601723032e-05,0.008511803293993004,0.02324287223758048,9.383871588546232e-05,0.022898228737447467,0.047837549533096005,0.00011202063125531801,0.047380093423918405,0.06778566819932266,0.00011300281981631073,0.06723615317648113
395,0.00870696501675745,6.783518663663e-05,0.008511803293993004,0.02320311951705154,9.358729472816282e-05,0.022898228737447467,0.04778742937456187,0.0001120173600335435,0.047380093423918405,0.06773270572077836,0.00011288071580311126,0.06723615317648113
396,0.008666971241419574,6.791519277877186e-05,0.008511803293993004,0.023161326154636893,9.371561148635979e-05,0.022898228737447467,0.04773459943822253,0.00011170508083026631,0.047380093423918405,0.06765268918829867,0.00011282135786569832,0.06723615317648113
397,0.008633803963413395,6.774036888623788e-05,0.008511803293993004,0.023099063801581495,9.32906552021123e-05,0.022898228737447467,0.04767249134826843,0.00011127224884105872,0.047380093423918405,0.06760643007408686,0.00011246933461489198,0.06723615317648113
398,0.00859858374179106,6.774545488643108e-05,0.008511803293993004,0.02306089369978129,9.332297491509785e-05,0.022898228737447467,0.04760235233368951,0.0001102064973245505,0.047380093423918405,0.06755475580534806,0.00011184801426861413,0.06723615317648113
399,0.008567406021231707,6.740935799637512e-05,0.008511803293993004,0.02302305585617708,9.311193530935144e-05,0.022898228737447467,0.04754180173642595,0.00010966480388108805,0.047380093423918405,0.06750594559971365,0.00011116717435396941,0.06723615317648113
400,0.008884353334669491,6.850197183942561e-05,0.008511803293993004,0.023442277436246734,9.467046521607946e-05,0.022898228737447467,0.04803468397348389,0.00011123857213491298,0.047380093423918405,0.06801951059185113,0.00011189542795534865,0.06723615317648113
401,0.008846884193687394,6.85595424135902e-05,0.008511803293993004,0.023391960228608625,9.412138981840806e-05,0.022898228737447467,0.04797728365787213,0.00011127708189325445,0.047380093423918405,0.06796034489700639,0.00011124974180383736,0.06723615317648113
402,0.008814624174865575,6.850375127229393e-05,0.008511803293993004,0.02333849567056314,9.376418627955875e-05,0.022898228737447467,0.04791932687390691,0.00011093617851751386,0.047380093423918405,0.06790471992844754,0.00011105463910909567,0.06723615317648113
403,0.00877704078816316,6.822294077731223e-05,0.008511803293993004,0.02329946293680831,9.359182544774323e-05,0.022898228737447467,0.04786840750228678,0.00011075958311236029,0.047380093423918405,0.0678488250730135,0.00011049108243641533,0.06723615317648113
404,0.008737929722159934,6.773240735139003e-05,0.008511803293993004,0.02325306500787497,9.339991535665006e-05,0.022898228737447467,0.04781864500177538,0.0001101184878557565,0.047380093423918405,0.06779674202253895,0.00011029482712013044,0.06723615317648113
405,0.008702608749648668,6.729519914553935e-05,0.008511803293993004,0.023210998579598033,9.319753807210096e-05,0.022898228737447467,0.047753586863890175,0.00010967748698936314,0.047380093423918405,0.06774658307816715,0.00010976855731688139,0.06723615317648113
406,0.008672904500759894,6.703933775509068e-05,0.008511803293993004,0.023158312901187424,9.299948548108556e-05,0.022898228737447467,0.04770525529530588,0.00010906981373463379,0.047380093423918405,0.06768188623125769,0.00010973834793600199,0.06723615317648113
407,0.008645724291961355,6.693081492232794e-05,0.008511803293993004,0.02310062814500288,9.238692904738086e-05,0.022898228737447467,0.04765183759042434,0.00010847547580058469,0.047380093423918405,0.06763028248009686,0.00010951918125551287,0.06723615317648113
408,0.008608410578622362,6.660671475079735e-05,0.008511803293993004,0.02305683879005364,9.181696165037437e-05,0.022898228737447467,0.04759827764963336,0.00010823371629801364,0.047380093423918405,0.06757148102121846,0.00010933380183725715,0.06723615317648113
409,0.008562632303602859,6.622884566813738e-05,0.008511803293993004,0.02302217459416439,9.171869484080084e-05,0.022898228737447467,0.047537445313714795,0.0001077471302102802,0.047380093423918405,0.0674953056439362,0.00010896297476937693,0.06723615317648113
410,0.008865454699071918,6.740050972108602e-05,0.008511803293993004,0.023426981795634034,9.32401221583073e-05,0.022898228737447467,0.04802969288750974,0.00010975334413983318,0.047380093423918405,0.06800087977476156,0.0001106172488500554,0.06723615317648113
411,0.00882478989067521,6.721507276364283e-05,0.008511803293993004,0.02338224078204685,9.302578941052628e-05,0.022898228737447467,0.047968821888210555,0.00010919497411005779,0.047380093423918405,0.06796082357891568,0.00011077400853954884,0.06723615317648113
412,0.00878002669296227,6.673618662703654e-05,0.008511803293993004,0.023338562633896727,9.308468126216585e-05,0.022898228737447467,0.04791918458099502,0.00010877266541071162,0.047380093423918405,0.06789632585281959,0.00011039779403037107,0.06723615317648113
413,0.008745994554439524,6.658107634603766e-05,0.008511803293993004,0.023290456407023343,9.306857474863548e-05,0.022898228737447467,0.04785828868001805,0.00010848961835155359,0.047380093423918405,0.06784459465605096,0.00011010628467531272,0.06723615317648113
414,0.008708062988352609,6.64528167770097e-05,0.008511803293993004,0.02324471303729352,9.295644004963879e-05,0.022898228737447467,0.04779843143766155,0.00010808457959843914,0.047380093423918405,0.06779868328250484,0.00010969807117558552,0.06723615317648113
415,0.008669803509994922,6.628873893972744e-05,0.008511803293993004,0.02320046792128804,9.262264420511525e-05,0.022898228737447467,0.047729109503393284,0.00010713584191940962,0.047380093423918405,0.06773474117847264,0.00010905984926968688,0.06723615317648113
416,0.008636751787317423,6.590167167588163e-05,0.008511803293993004,0.023143606589393267,9.21588114603919e-05,0.022898228737447467,0.04768503614869611,0.00010677621966410861,0.047380093423918405,0.06766827816271764,0.00010870098836705646,0.06723615317648113
417,0.008607830460682017,6.572592407705519e-05,0.008511803293993004,0.02310335286305792,9.200316967453243e-05,0.022898228737447467,0.04762537359413337,0.00010646585627571554,0.047380093423918405,0.06762765004383532,0.00010862386471452558,0.06723615317648113
418,0.008572819501714258,6.547186626807058e-05,0.008511803293993004,0.0230606577694471,9.16066515401472e-05,0.022898228737447467,0.04758250835394119,0.00010629188872210837,0.047380093423918405,0.06756081448795201,0.00010808913229978394,0.06723615317648113
419,0.00854330720039518,6.521436737760214e-05,0.008511803293993004,0.02302281807166135,9.126608980119799e-05,0.022898228737447467,0.04753505605405534,0.00010619390574685475,0.047380093423918405,0.06749505523183094,0.00010773110964988001,0.06723615317648113
420,0.008854133350819712,6.696210513947216e-05,0.008511803293993004,0.02341891961553427,9.270804964175344e-05,0.022898228737447467,0.048030178930566166,0.00010774065949541394,0.047380093423918405,0.06799496913056673,0.00010883198563007758,0.06723615317648113
421,0.008817737943567178,6.667720463896129e-05,0.008511803293993004,0.023372823396811442,9.242833370373668e-05,0.022898228737447467,0.04798195909002648,0.00010787571399403865,0.047380093423918405,0.06793817402791302,0.0001086583543793768,0.06723615317648113
422,0.008784313434038833,6.663471719676958e-05,0.008511803293993004,0.023320351011091027,9.172982214278524e-05,0.022898228737447467,0.04793389756678338,0.00010796549726223245,0.047380093423918405,0.06788345679612505,0.00010832491147433748,0.06723615317648113
423,0.00874559778981558,6.65777027143346e-05,0.008511803293993004,0.0232818144601552,9.15140838117308e-05,0.022898228737447467,0.04788864257331259,0.00010805132409536705,0.047380093423918405,0.06783827072722369,0.00010844866826021484,0.06723615317648113
424,0.008719132106324409,6.642588425720824e-05,0.008511803293993004,0.02323557958912426,9.129536665887432e-05,0.022898228737447467,0.04783767243389194,0.00010821517571345155,0.047380093423918405,0.06777576606889305,0.00010800268338562757,0.06723615317648113
425,0.008681237871419984,6.59702782647597e-05,0.008511803293993004,0.023196981739540205,9.107114562204372e-05,0.022898228737447467,0.04777766304928596,0.00010798110720665964,0.047380093423918405,0.06773919701339753,0.00010798101567365853,0.06723615317648113
426,0.008640433857419612,6.552547713286469e-05,0.008511803293993004,0.02314142547249814,9.050275439080884e-05,0.022898228737447467,0.04772288694694677,0.00010785168103521238,0.047380093423918405,0.0676850763004938,0.00010753540878102814,0.06723615317648113
427,0.008613503384048477,6.53912637493809e-05,0.008511803293993004,0.023099036987929922,9.023967279421647e-05,0.022898228737447467,0.04765350706575727,0.00010754371467743508,0.047380093423918405,0.06763502931358764,0.00010738521460462246,0.06723615317648113
428,0.00857965296591887,6.515187586037996e-05,0.008511803293993004,0.02304553308135842,8.9875003236879e-05,0.022898228737447467,0.04758080381098202,0.00010739104738837231,0.047380093423918405,0.06757219064238205,0.00010682405952383607,0.06723615317648113
429,0.008541349266408507,6.486921796207983e-05,0.008511803293993004,0.02299344276686457,8.930301458208395e-05,0.022898228737447467,0.0475266034022182,0.0001071726209740724,0.047380093423918405,0.06752857315449792,0.00010658245921506572,0.06723615317648113
430,0.008838800877317346,6.646337771714218e-05,0.008511803293993004,0.02339868109855743,9.173822790824927e-05,0.022898228737447467,0.048005553336609434,0.00010759989188371198,0.047380093423918405,0.06799409892379137,0.00010903088848050621,0.06723615317648113
431,0.008818373785012412,6.64776255505965e-05,0.008511803293993004,0.023349914264141788,9.140709194927949e-05,0.022898228737447467,0.047961760846199755,0.00010727919323771984,0.047380093423918405,0.0679523580878055,0.0001091137734143121,0.06723615317648113
432,0.008796674769498107,6.656090528500241e-05,0.008511803293993004,0.02331022475135713,9.089407466012148e-05,0.022898228737447467,0.047906021226718665,0.00010730467948699926,0.047380093423918405,0.06789517993980877,0.00010856163332150217,0.06723615317648113
433,0.008771274913229458,6.65574884579936e-05,0.008511803293993004,0.023263799470493153,9.078255333970247e-05,0.022898228737447467,0.0478425209543909,0.00010688686273299001,0.047380093423918405,0.06784987126407509,0.00010838929462533851,0.06723615317648113
434,0.00873649316029714,6.612652813117507e-05,0.008511803293993004,0.0232186051002721,9.040889295299931e-05,0.022898228737447467,0.04778785949823256,0.00010662125278162412,0.047380093423918405,0.06779171810421349,0.0001076699007189806,0.06723615317648113
435,0.008704901301914427,6.586556506128029e-05,0.008511803293993004,0.023172121837993852,9.007066055266683e-05,0.022898228737447467,0.04773197937270656,0.00010602554809365426,0.047380093423918405,0.06774557972479056,0.00010743905902487495,0.06723615317648113
436,0.008667920360313452,6.572829982341607e-05,0.008511803293993004,0.0231223628738303,8.97281342238569e-05,0.022898228737447467,0.04768880046639505,0.00010538806077982939,0.047380093423918405,0.0676970035821511,0.0001071417996591074,0.06723615317648113
437,0.008634180174279728,6.536665242385655e-05,0.008511803293993004,0.023078390108831094,8.959571373862873e-05,0.022898228737447467,0.04762431234523287,0.00010498043325440885,0.047380093423918405,0.06763310988256026,0.00010593417795669308,0.06723615317648113
438,0.008607328899968038,6.518649540745388e-05,0.008511803293993004,0.023028785730752822,8.954633109188426e-05,0.022898228737447467,0.047571895547338816,0.00010449585728888677,0.047380093423918405,0.06758582565182573,0.00010575066704403895,0.06723615317648113
439,0.008570440467218846,6.467831039234184e-05,0.008511803293993004,0.022991055857999664,8.948064895419205e-05,0.022898228737447467,0.04753017947989706,0.00010419326058720036,0.047380093423918405,0.06754203098016551,0.000105597005224667,0.06723615317648113
440,0.008849019528633253,6.644357157543705e-05,0.008511803293993004,0.023356593857517212,8.977235115372533e-05,0.022898228737447467,0.047989023973160315,0.00010435028913931883,0.047380093423918405,0.06800902412567818,0.00010759228911699397,0.06723615317648113
441,0.008818700576776091,6.613921888212544e-05,0.008511803293993004,0.023317056221181402,8.968131650094935e-05,0.022898228737447467,0.047939973153509,0.00010403597434702791,0.047380093423918405,0.06796770835721327,0.0001074330498209154,0.06723615317648113
442,0.00878943450499415,6.597555982296822e-05,0.008511803293993004,0.023277315510727595,8.938446719045446e-05,0.022898228737447467,0.047890223422928556,0.00010399476751295546,0.047380093423918405,0.06791174695741575,0.00010729937559049465,0.06723615317648113
443,0.008753243570465991,6.569572264404352e-05,0.008511803293993004,0.023241433852878312,8.924899368211327e-05,0.022898228737447467,0.04784023875346792,0.00010389197849529705,0.047380093423918405,0.06786450954351758,0.000106939770445951,0.06723615317648113
444,0.0087187566197937,6.547409087998654e-05,0.008511803293993004,0.0232097415735224,8.914990852546615e-05,0.022898228737447467,0.047781549198555796,0.0001037950880541606,0.047380093423918405,0.06781071555208086,0.0001066054497377474,0.06723615317648113
445,0.008695488116538854,6.51543393079387e-05,0.008511803293993004,0.023176506596539206,8.880301569155635e-05,0.022898228737447467,0.04772769004637655,0.00010371618602484866,0.047380093423918405,0.06776808046077465,0.00010651629054817606,0.06723615317648113
446,0.008662977408640433,6.480723805699048e-05,0.008511803293993004,0.023134982769531333,8.862860209481906e-05,0.022898228737447467,0.04767362587557143,0.00010329248247549527,0.047380093423918405,0.0677210589551195,0.00010604217863166644,0.06723615317648113
447,0.008632804770379887,6.459992833166078e-05,0.008511803293993004,0.02309004945417373,8.85169058516548e-05,0.022898228737447467,0.047627430795318795,0.00010311049685755653,0.047380093423918405,0.06767815892008719,0.00010588162933425543,0.06723615317648113
448,0.008600790933081125,6.413798171661127e-05,0.008511803293993004,0.023054704189782872,8.862466390997508e-05,0.022898228737447467,0.04758025381823189,0.00010268436553796593,0.047380093423918405,0.06762402345929931,0.00010551508862946596,0.06723615317648113
449,0.008573444973723839,6.396865142322975e-05,0.008511803293993004,0.023019146473681064,8.853891392468479e-05,0.022898228737447467,0.04754125971135832,0.0001025012069731914,0.047380093423918405,0.067582206277639,0.0001048545654011794,0.06723615317648113
450,0.00885854841964912,6.579492606999337e-05,0.008511803293993004,0.023369558504057593,8.92624025150189e-05,0.022898228737447467,0.047983249208252414,0.00010424985614887469,0.047380093423918405,0.06802847699605027,0.00010670190084129252,0.06723615317648113
451,0.00882405781575316,6.542345143935378e-05,0.008511803293993004,0.023333629517236134,8.917828027191755e-05,0.022898228737447467,0.04793927310221805,0.00010386677231333317,0.047380093423918405,0.0679743535455901,0.0001064111195154072,0.06723615317648113
452,0.008789344236400216,6.507226520909773e-05,0.008511803293993004,0.023294590310042565,8.889220456236905e-05,0.022898228737447467,0.047880737193803244,0.00010372974816395812,0.047380093423918405,0.06793125044927281,0.00010604835070867354,0.06723615317648113
453,0.0087574237465494,6.474048011581114e-05,0.008511803293993004,0.023254588375676278,8.896174546868033e-05,0.022898228737447467,0.04782488460844584,0.00010318541900326186,0.047380093423918405,0.06788634869837136,0.00010558530126729083,0.06723615317648113
454,0.0087168799656068,6.444423848276933e-05,0.008511803293993004,0.023209710949155464,8.87581778110013e-05,0.022898228737447467,0.04777395192570809,0.00010286936410276399,0.047380093423918405,0.0678412971165565,0.00010527525433445799,0.06723615317648113
455,0.008683860056441773,6.429613312504364e-05,0.008511803293993004,0.023169607706150237,8.863829787870011e-05,0.022898228737447467,0.04772870110565157,0.00010270700755002483,0.047380093423918405,0.06779192798716356,0.00010516072079011678,0.06723615317648113
456,0.008646256333427096,6.394091192059423e-05,0.008511803293993004,0.023132882724858903,8.862647630113856e-05,0.022898228737447467,0.04767264927988716,0.00010206054189429685,0.047380093423918405,0.0677388100698605,0.00010505608801119134,0.06723615317648113
457,0.008608203542705159,6.358826423261723e-05,0.008511803293993004,0.023091854228737187,8.837233324286718e-05,0.022898228737447467,0.04762086802283049,0.00010191697651353296,0.047380093423918405,0.0676873927161592,0.00010466963054776897,0.06723615317648113
458,0.008573756421595594,6.35530934475943e-05,0.008511803293993004,0.023059656718002187,8.818728572385774e-05,0.022898228737447467,0.04757129398569262,0.00010199386743431071,0.047380093423918405,0.06764402215325956,0.00010452219311238927,0.06723615317648113
459,0.008534290105049358,6.321981590630711e-05,0.008511803293993004,0.023016049998751335,8.74178284201856e-05,0.022898228737447467,0.04753038377683218,0.00010149966710849431,0.047380093423918405,0.06759071901265289,0.00010432030332382706,0.06723615317648113
460,0.008826432283867553,6.492620603048005e-05,0.008511803293993004,0.02338802847597534,8.860413080152037e-05,0.022898228737447467,0.047985578539751876,0.0001028662056258123,0.047380093423918405,0.06802915689944099,0.00010530225638319425,0.06723615317648113
461,0.008790371995089436,6.465862834456089e-05,0.008511803293993004,0.023352313617536934,8.86755820319374e-05,0.022898228737447467,0.04791912964963124,0.00010292468002546014,0.047380093423918405,0.0679736979617426,0.00010537247465633234,0.06723615317648113
462,0.008764120701077035,6.436557758267303e-05,0.008511803293993004,0.02330751264801317,8.817043492740302e-05,0.022898228737447467,0.04786611084184741,0.00010252575586606172,0.047380093423918405,0.06790208800840616,0.00010435973423597785,0.06723615317648113
463,0.008729658547634408,6.4280379546785e-05,0.008511803293993004,0.02326629956666006,8.773066843756959e-05,0.022898228737447467,0.04781801253247683,0.00010249592626213587,0.047380093423918405,0.06785670711357597,0.00010406642404623136,0.06723615317648113
464,0.00868980094018286,6.416775662625202e-05,0.008511803293993004,0.023218495612065026,8.717181498688669e-05,0.022898228737447467,0.04777704018474983,0.00010236003010255954,0.047380093423918405,0.06781444559590935,0.00010351706731596562,0.06723615317648113
465,0.008662588155946484,6.394903396816352e-05,0.008511803293993004,0.023185070616931286,8.71307069099194e-05,0.022898228737447467,0.04771985873559101,0.0001018791829793221,0.047380093423918405,0.06776325615382323,0.00010311251126088303,0.06723615317648113
466,0.008633764657844142,6.370599559942617e-05,0.008511803293993004,0.023142768835025918,8.672297287226096e-05,0.022898228737447467,0.04766611680381728,0.00010125029821689605,0.047380093423918405,0.0677219347815634,0.00010298518675181031,0.06723615317648113
467,0.008599079811795087,6.346135136149342e-05,0.008511803293993004,0.023103811438699356,8.643926700486909e-05,0.022898228737447467,0.047612959345071,0.00010110244079404403,0.047380093423918405,0.06766690279010755,0.00010237988029523858,0.06723615317648113
468,0.00856324246473046,6.298851784682047e-05,0.008511803293993004,0.02306653951438791,8.607495672635992e-05,0.022898228737447467,0.04756563938873364,0.00010089133836560896,0.047380093423918405,0.06762642454459862,0.00010182244548255315,0.06723615317648113
469,0.008528874994492142,6.224877098033928e-05,0.008511803293993004,0.023025720236966255,8.618991011975377e-05,0.022898228737447467,0.04751504044649274,0.00010047689242105435,0.047380093423918405,0.06757428448120104,0.00010196209447551524,0.06723615317648113
470,0.0087966813541173,6.350708902082863e-05,0.008511803293993004,0.023375571612101787,8.748691860211904e-05,0.022898228737447467,0.04798282032224608,0.00010206989177142077,0.047380093423918405,0.06802423027620252,0.00010360401194752249,0.06723615317648113
471,0.00876498925331635,6.330014025963655e-05,0.008511803293993004,0.023343928712933844,8.699118980733491e-05,0.022898228737447467,0.04793560376307023,0.00010191371434441511,0.047380093423918405,0.06796460371799978,0.00010276669200129498,0.06723615317648113
472,0.008733697348164966,6.311161865992502e-05,0.008511803293993004,0.023306823108768332,8.668100681514828e-05,0.022898228737447467,0.04787797529450097,0.00010203795372873326,0.047380093423918405,0.06792040843928655,0.00010252074797142828,0.06723615317648113
473,0.008702788607198933,6.306501334999432e-05,0.008511803293993004,0.023255876404211142,8.652861681309144e-05,0.022898228737447467,0.047824267281128215,0.00010188110812512349,0.047380093423918405,0.06787218194371351,0.00010193158050695225,0.06723615317648113
474,0.008674158485985779,6.299540868930081e-05,0.008511803293993004,0.023211309303630103,8.649741185458327e-05,0.022898228737447467,0.04777695030454754,0.00010204253188408397,0.047380093423918405,0.06783088051884385,0.00010158722857792876,0.06723615317648113
475,0.008644645637119601,6.275108422036313e-05,0.008511803293993004,0.023164155455898977,8.629407268170481e-05,0.022898228737447467,0.04771319841346785,0.00010170116523052014,0.047380093423918405,0.06778477248280677,0.00010114869444839227,0.06723615317648113
476,0.008613623445729673,6.255202494803318e-05,0.008511803293993004,0.023121940103954883,8.613707741207426e-05,0.022898228737447467,0.04766021109543551,0.00010151287166665517,0.047380093423918405,0.06773246519782776,0.00010101191425036056,0.06723615317648113
477,0.00858853993781558,6.268661337070887e-05,0.008511803293993004,0.02307701941857314,8.552210799727433e-05,0.022898228737447467,0.047614300406357474,0.00010149294927422894,0.047380093423918405,0.0676803256333021,0.00010051605594428647,0.06723615317648113
478,0.00855622764541561,6.241884662766547e-05,0.008511803293993004,0.02304210134424881,8.538181785468223e-05,0.022898228737447467,0.04755977044785682,0.0001010058925054189,0.047380093423918405,0.06762664925172303,0.00010029422704854895,0.06723615317648113
479,0.0085294029395033,6.231343507659155e-05,0.008511803293993004,0.023001292477027972,8.528297167196326e-05,0.022898228737447467,0.04750632660261728,0.00010107015012701528,0.047380093423918405,0.06757531243614233,0.00010044922475442175,0.06723615317648113
480,0.008804943776539521,6.334212355894886e-05,0.008511803293993004,0.023374161223513105,8.523867871850472e-05,0.022898228737447467,0.047932241896166614,0.00010199845222945531,0.047380093423918405,0.06804759402900569,0.00010192830488001452,0.06723615317648113
481,0.00877215018942478,6.316659808803236e-05,0.008511803293993004,0.02332989547834544,8.508929107794531e-05,0.022898228737447467,0.047885506659469126,0.00010187928956947536,0.047380093423918405,0.06799397595891972,0.00010183352663320444,0.06723615317648113
482,0.008748233964682705,6.297949289991408e-05,0.008511803293993004,0.0232838669708294,8.523215945618364e-05,0.022898228737447467,0.047836658663724295,0.00010169133655632941,0.047380093423918405,0.06792266663152455,0.00010117377614455763,0.06723615317648113
483,0.008712794689173645,6.262699173403534e-05,0.008511803293993004,0.023249529203858255,8.531023648634192e-05,0.022898228737447467,0.04776174835388876,0.00010117931846093709,0.047380093423918405,0.06787100869307432,0.00010105182858636227,0.06723615317648113
484,0.008685227186135734,6.23170859557867e-05,0.008511803293993004,0.02320502013541831,8.529637456339373e-05,0.022898228737447467,0.047721422694259955,0.0001005480655307544,0.047380093423918405,0.06781822298500072,0.00010091255214640039,0.06723615317648113
485,0.008655107218974993,6.212399111642708e-05,0.008511803293993004,0.023162886811101076,8.501504079361713e-05,0.022898228737447467,0.047675462182834825,9.995409675874384e-05,0.047380093423918405,0.06777014466091455,0.00010056361077583582,0.06723615317648113
486,0.00861835555029867,6.18362219909239e-05,0.008511803293993004,0.023115158017017804,8.487254520566075e-05,0.022898228737447467,0.04762814168805647,9.984670197746524e-05,0.047380093423918405,0.06771664916225387,0.00010034359677477829,0.06723615317648113
487,0.00858201896867804,6.159408081973588e-05,0.008511803293993004,0.023068070969880707,8.507330807611012e-05,0.022898228737447467,0.047580760196527974,9.966616118041907e-05,0.047380093423918405,0.06767426421874284,0.0001002183980754716,0.06723615317648113
488,0.008544923492145154,6.131122775407754e-05,0.008511803293993004,0.023034760397300763,8.499066236763067e-05,0.022898228737447467,0.047535968967212516,9.96297094741612e-05,0.047380093423918405,0.0676300659294111,9.995346615045039e-05,0.06723615317648113
489,0.008518921951491227,6.108416088242991e-05,0.008511803293993004,0.02299640057303896,8.468815006107376e-05,0.022898228737447467,0.04748911811640701,9.948277349189e-05,0.047380093423918405,0.06758064580782128,9.960850176635516e-05,0.06723615317648113
490,0.008782124305774507,6.233271333458797e-05,0.008511803293993004,0.023329625745643612,8.466397297300395e-05,0.022898228737447467,0.047915433152925756,0.00010044317187251416,0.047380093423918405,0.06800489879466419,9.982948817232974e-05,0.06723615317648113
491,0.008746826783987815,6.186599552989774e-05,0.008511803293993004,0.02328727173344067,8.456128974028369e-05,0.022898228737447467,0.04786409985797195,0.00010032577954486482,0.047380093423918405,0.06794594112428919,9.982882088750393e-05,0.06723615317648113
492,0.00871575420007818,6.16659971155338e-05,0.008511803293993004,0.023242184879511886,8.454108860603607e-05,0.022898228737447467,0.04781198504133111,9.99041841348657e-05,0.047380093423918405,0.06790005978744365,9.959242121337394e-05,0.06723615317648113
493,0.008686971547489318,6.1643844763348e-05,0.008511803293993004,0.023198721902717764,8.453674418463582e-05,0.022898228737447467,0.04776268605745502,9.960850477574446e-05,0.047380093423918405,0.06785275407555458,9.942915565200726e-05,0.06723615317648113
494,0.00865803653534097,6.144137010557081e-05,0.008511803293993004,0.023155698899729907,8.4247399140931e-05,0.022898228737447467,0.047720952749637474,9.980184685472701e-05,0.047380093423918405,0.06780906016903569,9.950047138977325e-05,0.06723615317648113
495,0.008630231443036223,6.116318458643191e-05,0.008511803293993004,0.023123652050685724,8.410426734239141e-05,0.022898228737447467,0.0476812106319472,9.943852396302236e-05,0.047380093423918405,0.06776274704001613,9.945291392241115e-05,0.06723615317648113
496,0.008602640204228766,6.118625565851261e-05,0.008511803293993004,0.023081484934399932,8.396166963930687e-05,0.022898228737447467,0.04763994864542265,9.917377532513793e-05,0.047380093423918405,0.06771419886747611,9.924898175940688e-05,0.06723615317648113
497,0.008575857147270018,6.0745972596154434e-05,0.008511803293993004,0.023038325723042426,8.381172682075671e-05,0.022898228737447467,0.047592663485476604,9.891850476739751e-05,0.047380093423918405,0.06767116433076432,9.923392381066875e-05,0.06723615317648113
498,0.008543601040204522,6.075450253371684e-05,0.008511803293993004,0.02300167134356009,8.379693913826495e-05,0.022898228737447467,0.047541575141236705,9.848329680587848e-05,0.047380093423918405,0.06762503041398805,9.904338774776657e-05,0.06723615317648113
499,0.008508715102661796,6.065235663812627e-05,0.008508715102661796,0.02296536363321253,8.338139297501462e-05,0.022898228737447467,0.04750343404378128,9.813461698209206e-05,0.047380093423918405,0.06756645800699564,9.840405876514919e-05,0.06723615317648113
500,0.008752116930334309,6.171805788362919e-05,0.008508715102661796,0.023299906255602326,8.39408974514745e-05,0.022898228737447467,0.04793159354315015,9.996896859272053e-05,0.047380093423918405,0.06797288664354276,9.953613774494355e-05,0.06723615317648113
501,0.008721405397356512,6.150178440817587e-05,0.008508715102661796,0.023247230836687456,8.354583782587583e-05,0.022898228737447467,0.04788586736955979,9.96092732541328e-05,0.047380093423918405,0.0679244235739443,9.923348390016049e-05,0.06723615317648113
502,0.008694730970592864,6.139276088791479e-05,0.008508715102661796,0.023214377628727342,8.344035282962321e-05,0.022898228737447467,0.04785053442019933,9.951481009826952e-05,0.047380093423918405,0.06788026597272567,9.90228319552042e-05,0.06723615317648113
503,0.008666128171419757,6.111845238444855e-05,0.008508715102661796,0.023179469794832003,8.31668205321383e-05,0.022898228737447467,0.047807819775109624,9.938611449103413e-05,0.047380093423918405,0.06782292736341887,9.87734496152657e-05,0.06723615317648113
504,0.008640589433120842,6.090467214983793e-05,0.008508715102661796,0.023135107881562665,8.286239700656953e-05,0.022898228737447467,0.047759793239480444,9.897773021597162e-05,0.047380093423918405,0.06778242340589943,9.863192393215096e-05,0.06723615317648113
505,0.008612707658413982,6.09316076646726e-05,0.008508715102661796,0.023094311382504264,8.265012572277822e-05,0.022898228737447467,0.04771341100323457,9.872609411237678e-05,0.047380093423918405,0.06773230396866123,9.811554516296489e-05,0.06723615317648113
506,0.008591651900824565,6.074975742846284e-05,0.008508715102661796,0.023063601428965186,8.248163347396522e-05,0.022898228737447467,0.047659059701826746,9.840359884674751e-05,0.047380093423918405,0.06769180360634863,9.772568685003239e-05,0.06723615317648113
507,0.00856441579773475,6.061137417217157e-05,0.008508715102661796,0.02303240462148056,8.235119262676247e-05,0.022898228737447467,0.04760384217302661,9.80315702394207e-05,0.047380093423918405,0.06763873561368822,9.731521586622024e-05,0.06723615317648113
508,0.008527511721180898,6.0251078638148256e-05,0.008508715102661796,0.02299386905827897,8.200221373398807e-05,0.022898228737447467,0.04756736091998297,9.795750052840424e-05,0.047380093423918405,0.06760150888226149,9.719671552332795e-05,0.06723615317648113
509,0.008491808581894527,6.005641000172755e-05,0.008491808581894527,0.022956920957708994,8.198129379965259e-05,0.022898228737447467,0.0475155855532884,9.723522623976935e-05,0.047380093423918405,0.06754516947097708,9.692504066111194e-05,0.06723615317648113
510,0.008749858825648214,6.127264658100917e-05,0.008491808581894527,0.023277269506835053,8.270125691022186e-05,0.022898228737447467,0.04792490290334209,9.805469702984601e-05,0.047380093423918405,0.06796954786259594,9.775232178513708e-05,0.06723615317648113
511,0.00871326749231365,6.109576461470434e-05,0.008491808581894527,0.0232458325995374,8.228787911220501e-05,0.022898228737447467,0.04788570337032037,9.775922801992308e-05,0.047380093423918405,0.06791395185627953,9.778618898567488e-05,0.06723615317648113
512,0.008687951670095362,6.0860136882623905e-05,0.008491808581894527,0.02320222669871844,8.208730669250217e-05,0.022898228737447467,0.047849843484391884,9.751021569094187e-05,0.047380093423918405,0.06786056602196198,9.738931183044635e-05,0.06723615317648113
513,0.008659190353327004,6.052910585425603e-05,0.008491808581894527,0.023162765209582263,8.174392144532588e-05,0.022898228737447467,0.0478142687472623,9.75490223575738e-05,0.047380093423918405,0.06782159506470997,9.74872243209341e-05,0.06723615317648113
514,0.008634400629909887,6.0438877972719456e-05,0.008491808581894527,0.023128266511258853,8.173867110128467e-05,0.022898228737447467,0.0477732592523427,9.722718769236023e-05,0.047380093423918405,0.06777820281435064,9.753805232737528e-05,0.06723615317648113
515,0.008603256794611425,6.018864029234693e-05,0.008491808581894527,0.023094334596374992,8.151441517639109e-05,0.022898228737447467,0.04773124332153044,9.678613611196383e-05,0.047380093423918405,0.06773163562722476,9.748845500843695e-05,0.06723615317648113
516,0.00856423863977097,5.963554793241816e-05,0.008491808581894527,0.023049424654910687,8.114458526116254e-05,0.022898228737447467,0.047680894579709615,9.630525076995074e-05,0.047380093423918405,0.0676740510229095,9.719914748225455e-05,0.06723615317648113
517,0.008537176630655074,5.935775818512941e-05,0.008491808581894527,0.023013384131777347,8.090860205522648e-05,0.022898228737447467,0.04763172741260692,9.602238676252246e-05,0.047380093423918405,0.06762250514823823,9.68011979963858e-05,0.06723615317648113
518,0.008513067220252362,5.9268740811297013e-05,0.008491808581894527,0.022986294410974793,8.087259602758744e-05,0.022898228737447467,0.0475826588964507,9.582553704815955e-05,0.047380093423918405,0.06758052836018054,9.64361821321494e-05,0.06723615317648113
519,0.008478893995061226,5.913650236014996e-05,0.008478893995061226,0.022944349884602016,8.028450576650975e-05,0.022898228737447467,0.047545273739314824,9.568625524791663e-05,0.047380093423918405,0.06753386863216786,9.615497223321206e-05,0.06723615317648113
520,0.008720320373494779,5.991031308629691e-05,0.008478893995061226,0.023279708382943673,8.173951820571044e-05,0.022898228737447467,0.0479320810870899,9.658963749072094e-05,0.047380093423918405,0.06792662031149317,9.668573653685101e-05,0.06723615317648113
521,0.008696362755835104,5.9832368330433095e-05,0.008478893995061226,0.02322499758206058,8.09327755052892e-05,0.022898228737447467,0.04788635950566346,9.63928305588095e-05,0.047380093423918405,0.06787681556591715,9.638342138015424e-05,0.06723615317648113
522,0.008669885484005409,5.957087355219657e-05,0.008478893995061226,0.02319495969108857,8.086128495317667e-05,0.022898228737447467,0.047832518084368406,9.635085765366708e-05,0.047380093423918405,0.06784694485302487,9.628867220688402e-05,0.06723615317648113
523,0.008644950380699824,5.935597102783971e-05,0.008478893995061226,0.023158889950564497,8.09063469610476e-05,0.022898228737447467,0.047792000911804806,9.64166447211743e-05,0.047380093423918405,0.06779556707180871,9.592910810762365e-05,0.06723615317648113
524,0.008617932195345703,5.911955889371e-05,0.008478893995061226,0.02311896871377775,8.079482052561384e-05,0.022898228737447467,0.047757756172922425,9.622339763167367e-05,0.047380093423918405,0.06776152143534668,9.591457852024918e-05,0.06723615317648113
525,0.008592025504011907,5.889681551462976e-05,0.008478893995061226,0.02309113002253102,8.065544986856653e-05,0.022898228737447467,0.04770413159736617,9.613705504607027e-05,0.047380093423918405,0.06772063791750171,9.578946314186737e-05,0.06723615317648113
526,0.0085580815679746,5.860973751327193e-05,0.008478893995061226,0.023047131396466948,8.035512512879074e-05,0.022898228737447467,0.047667704027002565,9.591416296878567e-05,0.047380093423918405,0.06767338222669267,9.541325713818121e-05,0.06723615317648113
527,0.008531918916360279,5.850914526813094e-05,0.008478893995061226,0.02300876562557555,8.030088348787064e-05,0.022898228737447467,0.04761936304661883,9.585120747593413e-05,0.047380093423918405,0.06762139584385107,9.5618035680111e-05,0.06723615317648113
528,0.008503948899951158,5.821572672089485e-05,0.008478893995061226,0.022975436808817848,8.002988665995241e-05,0.022898228737447467,0.04757547551959941,9.584406629718527e-05,0.047380093423918405,0.0675831493247271,9.582936289430035e-05,0.06723615317648113
529,0.008478286397824657,5.813458886523128e-05,0.008478286397824657,0.022932164914904546,7.995343831600244e-05,0.022898228737447467,0.04752516571359297,9.560306995253102e-05,0.047380093423918405,0.06754622704956388,9.54824919234797e-05,0.06723615317648113
530,0.00872116499787943,5.8983205909428e-05,0.008478286397824657,0.023260552603103953,8.136663133636899e-05,0.022898228737447467,0.0479236529731688,9.654688428423508e-05,0.047380093423918405,0.06793744186391501,9.629066027513473e-05,0.06723615317648113
531,0.008689946758159497,5.863932608756487e-05,0.008478286397824657,0.023223252865696195,8.130050409779249e-05,0.022898228737447467,0.047884300963822526,9.637357271663769e-05,0.047380093423918405,0.06789309852669632,9.589428572476827e-05,0.06723615317648113
532,0.00866510459188342,5.8480113289148735e-05,0.008478286397824657,0.02318294437617918,8.118104784657637e-05,0.022898228737447467,0.04783974177718323,9.61831822229266e-05,0.047380093423918405,0.06784652100977533,9.596850113876245e-05,0.06723615317648113
533,0.008641209143019043,5.82406453229238e-05,0.008478286397824657,0.02315219682692099,8.123227898153707e-05,0.022898228737447467,0.04779511178163065,9.587775019858735e-05,0.047380093423918405,0.06779737204526227,9.58393183727259e-05,0.06723615317648113
534,0.008608143288800439,5.814443219014721e-05,0.008478286397824657,0.023108043737607744,8.100547649432035e-05,0.022898228737447467,0.047752747156845375,9.571493624368586e-05,0.047380093423918405,0.06775256047083472,9.596761813035468e-05,0.06723615317648113
535,0.00858240775025591,5.7969557622431086e-05,0.008478286397824657,0.023066688622814722,8.074302344488081e-05,0.022898228737447467,0.047710588824270775,9.571321063403906e-05,0.047380093423918405,0.06770622534454873,9.589233944622342e-05,0.06723615317648113
536,0.008552141638010661,5.785072215632571e-05,0.008478286397824657,0.02303586957927049,8.010967489774725e-05,0.022898228737447467,0.04767568211185075,9.571751371296479e-05,0.047380093423918405,0.06766033393741867,9.557720982825907e-05,0.06723615317648113
537,0.008520771735490375,5.755333345233335e-05,0.008478286397824657,0.023001311014987143,7.991611423419742e-05,0.022898228737447467,0.04762739544249815,9.54001894430875e-05,0.047380093423918405,0.0676149284066893,9.521910951926198e-05,0.06723615317648113
538,0.008500014652642685,5.742872370142598e-05,0.008478286397824657,0.022966039658521144,7.960293049213032e-05,0.022898228737447467,0.047583846638144606,9.523252301329894e-05,0.047380093423918405,0.0675794481275544,9.51029760736034e-05,0.06723615317648113
539,0.008477054811015336,5.717874193755366e-05,0.008477054811015336,0.022935868643811266,7.94356647667043e-05,0.022898228737447467,0.04753634839815817,9.49626198961538e-05,0.047380093423918405,0.06754555914761903,9.509520572293813e-05,0.06723615317648113
540,0.008702022775352468,5.775461730554382e-05,0.008477054811015336,0.023264376273986056,8.045985892203924e-05,0.022898228737447467,0.047905469890566384,9.63494050050077e-05,0.047380093423918405,0.06793095664329334,9.609638709713269e-05,0.06723615317648113
541,0.00867873825493265,5.782150077551502e-05,0.008477054811015336,0.02321851334835625,7.987192376253119e-05,0.022898228737447467,0.04786789351542899,9.637824292632641e-05,0.047380093423918405,0.0678910516052133,9.601632206595288e-05,0.06723615317648113
542,0.00865298515847964,5.780360741753609e-05,0.008477054811015336,0.023177799664760343,7.989232825930358e-05,0.022898228737447467,0.04782858225406167,9.594398032530012e-05,0.047380093423918405,0.06784202530359451,9.573546948335789e-05,0.06723615317648113
543,0.008625007028687057,5.77310501716762e-05,0.008477054811015336,0.02314235354400671,7.999227025981534e-05,0.022898228737447467,0.047795540739249236,9.569538042589116e-05,0.047380093423918405,0.06780483590856824,9.553720154057612e-05,0.06723615317648113
544,0.008603268573429487,5.766238589444124e-05,0.008477054811015336,0.023114910137935114,7.99906126860893e-05,0.022898228737447467,0.04775092845398274,9.551060331829207e-05,0.047380093423918405,0.0677663999558069,9.524833475289394e-05,0.06723615317648113
545,0.008576708173320888,5.7564703889793606e-05,0.008477054811015336,0.023083265956680695,8.003439790860881e-05,0.022898228737447467,0.047712807173310626,9.523220334439968e-05,0.047380093423918405,0.06772035760697358,9.49067586425475e-05,0.06723615317648113
546,0.008553155334464749,5.7327934825642563e-05,0.008477054811015336,0.023051084486566606,7.933561088577733e-05,0.022898228737447467,0.04765814014211099,9.474750688245233e-05,0.047380093423918405,0.0676851413707582,9.495634219258848e-05,0.06723615317648113
547,0.008523378700247245,5.7168059758958163e-05,0.008477054811015336,0.023015542686321874,7.943145884321155e-05,0.022898228737447467,0.04762210117805059,9.444866744660414e-05,0.047380093423918405,0.0676493901283667,9.477728186548701e-05,0.06723615317648113
548,0.008502631083196661,5.7043416273257085e-05,0.008477054811015336,0.022971628122866926,7.911846865772874e-05,0.022898228737447467,0.04758743416561346,9.424182477792316e-05,0.047380093423918405,0.06760028164309184,9.434272712973777e-05,0.06723615317648113
549,0.008478121477432331,5.693228308385677e-05,0.008477054811015336,0.022946796786994593,7.885436915566955e-05,0.022898228737447467,0.047555671903355745,9.377120884528366e-05,0.047380093423918405,0.06755178349699233,9.40880545948467e-05,0.06723615317648113
550,0.008700433533684162,5.768063709397685e-05,0.008477054811015336,0.023277148123732723,7.974524126007999e-05,0.022898228737447467,0.04793044543270811,9.539319117984966e-05,0.047380093423918405,0.06792948085151207,9.55073953231081e-05,0.06723615317648113
551,0.008681762744909796,5.7697393140158564e-05,0.008477054811015336,0.023241265440502253,7.959224786899275e-05,0.022898228737447467,0.0478940548325868,9.515638118036038e-05,0.047380093423918405,0.06787684941114447,9.50190511109332e-05,0.06723615317648113
552,0.008654500634362893,5.765102439361701e-05,0.008477054811015336,0.023208649586951666,7.957352248850471e-05,0.022898228737447467,0.04784446956421904,9.473609916358294e-05,0.047380093423918405,0.06784034200839602,9.47911615228752e-05,0.06723615317648113
553,0.008624885288267027,5.750178913770407e-05,0.008477054811015336,0.023181800808651003,7.942218361594917e-05,0.022898228737447467,0.04781173809191031,9.450804019061738e-05,0.047380093423918405,0.06779945695659109,9.428074176375589e-05,0.06723615317648113
554,0.008600477047555163,5.7496705720310444e-05,0.008477054811015336,0.02313587649639235,7.907125272970748e-05,0.022898228737447467,0.0477793827398078,9.441434378276738e-05,0.047380093423918405,0.06776173732771525,9.413376809947533e-05,0.06723615317648113
555,0.008578000406718533,5.7353457686301244e-05,0.008477054811015336,0.023103037310765226,7.899131741214639e-05,0.022898228737447467,0.04772996983968308,9.410169420841417e-05,0.047380093423918405,0.06772967211534149,9.380917761162844e-05,0.06723615317648113
556,0.008554040564500823,5.706901674362923e-05,0.008477054811015336,0.023067801749679973,7.912663914136841e-05,0.022898228737447467,0.047697061429348514,9.377529667081434e-05,0.047380093423918405,0.06767948194114222,9.342526517040035e-05,0.06723615317648113
557,0.008528921140404315,5.6868546446970875e-05,0.008477054811015336,0.02303344814447459,7.888070142314784e-05,0.022898228737447467,0.047653319129159544,9.35044212122464e-05,0.047380093423918405,0.06764070890487357,9.307755098741455e-05,0.06723615317648113
558,0.008501401703194482,5.68653029868826e-05,0.008477054811015336,0.022990043072197822,7.849309697134858e-05,0.022898228737447467,0.047621764067441875,9.351227037081643e-05,0.047380093423918405,0.06759377920298967,9.237231092420785e-05,0.06723615317648113
559,0.00847862219332655,5.686994996401969e-05,0.008477054811015336,0.022951421909590135,7.828279359014541e-05,0.022898228737447467,0.04758048637001973,9.346007789957533e-05,0.047380093423918405,0.06755066889242306,9.214241046468989e-05,0.06723615317648113
560,0.008702622580111397,5.770358008936908e-05,0.008477054811015336,0.0232601212979269,7.918569550450616e-05,0.022898228737447467,0.04794359801958165,9.45808252191466e-05,0.047380093423918405,0.06789948582467938,9.36240486035681e-05,0.06723615317648113
561,0.008685423308062714,5.776921382780181e-05,0.008477054811015336,0.02322305517379121,7.91702836851813e-05,0.022898228737447467,0.04790402558284435,9.447985458308136e-05,0.047380093423918405,0.0678526496394199,9.347919337130408e-05,0.06723615317648113
562,0.008659859588393307,5.7586279603818946e-05,0.008477054811015336,0.02318873993636737,7.891829172396655e-05,0.022898228737447467,0.047868980280739,9.387941772344932e-05,0.047380093423918405,0.06781983451914352,9.33722545038102e-05,0.06723615317648113
563,0.008635653321220111,5.7518152092420574e-05,0.008477054811015336,0.02314847768832532,7.862421566700883e-05,0.022898228737447467,0.0478237956385495,9.34475980125249e-05,0.047380093423918405,0.06778061158358813,9.315944584441734e-05,0.06723615317648113
564,0.008608626803383724,5.723529771384187e-05,0.008477054811015336,0.02310859139852196,7.846484046330064e-05,0.022898228737447467,0.0477815455043843,9.30710013324505e-05,0.047380093423918405,0.06773893094586461,9.312109783015997e-05,0.06723615317648113
565,0.008585001461445915,5.723008405457442e-05,0.008477054811015336,0.023075517229969728,7.810361492280025e-05,0.022898228737447467,0.047738941002280516,9.280868480263801e-05,0.047380093423918405,0.06769132717274104,9.244538942164657e-05,0.06723615317648113
566,0.008559575780415593,5.7123049735760197e-05,0.008477054811015336,0.023039244574469517,7.806804729438847e-05,0.022898228737447467,0.047706054200345224,9.259658043819917e-05,0.047380093423918405,0.06765918269213157,9.219968967986188e-05,0.06723615317648113
567,0.00852529643392833,5.684052642042388e-05,0.008477054811015336,0.023011334878831276,7.784310029024482e-05,0.022898228737447467,0.047664759292066504,9.249635538520766e-05,0.047380093423918405,0.06761819126189991,9.195151838383664e-05,0.06723615317648113
568,0.008489533329597482,5.649629074496749e-05,0.008477054811015336,0.0229737739934973,7.761901509353717e-05,0.022898228737447467,0.047629884409309854,9.240277192240389e-05,0.047380093423918405,0.06757836831762547,9.166865035485301e-05,0.06723615317648113
569,0.008463307575778246,5.63895185616002e-05,0.008463307575778246,0.02294074126416075,7.729368760971665e-05,0.022898228737447467,0.04758772691998428,9.237550210533774e-05,0.047380093423918405,0.06754027681113386,9.175081015772265e-05,0.06723615317648113
570,0.008691750695369514,5.740067749090657e-05,0.008463307575778246,0.02324788915240204,7.794601449628327e-05,0.022898228737447467,0.04793859941874892,9.35373094248782e-05,0.047380093423918405,0.06789370435531447,9.246314052808462e-05,0.06723615317648113
571,0.008671520304317155,5.7268247712896705e-05,0.008463307575778246,0.023218098443265524,7.782067898796807e-05,0.022898228737447467,0.04789988933302221,9.347674880577017e-05,0.047380093423918405,0.06785050243227722,9.228704825432143e-05,0.06723615317648113
572,0.00864269866010426,5.7159888359716395e-05,0.008463307575778246,0.023189590090192048,7.756242526660967e-05,0.022898228737447467,0.04786377697396244,9.344731642492983e-05,0.047380093423918405,0.06780883212991731,9.194687876570969e-05,0.06723615317648113
573,0.008613354369546113,5.712757962044266e-05,0.008463307575778246,0.023157649203876328,7.741171975804583e-05,0.022898228737447467,0.04782766546491956,9.32093768861499e-05,0.047380093423918405,0.06777578775113925,9.17799350109765e-05,0.06723615317648113
574,0.008591231138988402,5.701599474994385e-05,0.008463307575778246,0.02312134085728602,7.707158114541111e-05,0.022898228737447467,0.04778794608937642,9.282053538651635e-05,0.047380093423918405,0.06773248027183365,9.145948221100399e-05,0.06723615317648113
575,0.008569241177216169,5.687449266535066e-05,0.008463307575778246,0.023083606500983556,7.665831647444917e-05,0.022898228737447467,0.04774183854375002,9.274341679006672e-05,0.047380093423918405,0.06769243487205154,9.1606418184452e-05,0.06723615317648113
576,0.008543951769217612,5.679891073215608e-05,0.008463307575778246,0.023052973664527316,7.676964939401245e-05,0.022898228737447467,0.04770242180084758,9.259482357160039e-05,0.047380093423918405,0.06765599232554019,9.16547550844255e-05,0.06723615317648113
577,0.0085186481556294,5.6693363901275853e-05,0.008463307575778246,0.02300885483175185,7.663609574794911e-05,0.022898228737447467,0.047672916201785216,9.250152645227869e-05,0.047380093423918405,0.06761742613294595,9.153630998183984e-05,0.06723615317648113
578,0.008491507428174557,5.646474288138193e-05,0.008463307575778246,0.0229771984170227,7.657209396577845e-05,0.022898228737447467,0.04762645671087811,9.260581230171065e-05,0.047380093423918405,0.06758133719530579,9.143177448851789e-05,0.06723615317648113
579,0.008464876046615949,5.6127361215898345e-05,0.008463307575778246,0.022939183129162287,7.621806363928008e-05,0.022898228737447467,0.04759086568427084,9.242051223814502e-05,0.047380093423918405,0.06754190872122524,9.13092949821892e-05,0.06723615317648113
580,0.008686158872365155,5.711980879477921e-05,0.008463307575778246,0.02323455475967888,7.766242702830977e-05,0.022898228737447467,0.047920633212508376,9.286011252782926e-05,0.047380093423918405,0.06789885489984705,9.149309555087963e-05,0.06723615317648113
581,0.008664819132178734,5.706990162458591e-05,0.008463307575778246,0.023194506625259455,7.730335766999707e-05,0.022898228737447467,0.0478790270692379,9.224751975057866e-05,0.047380093423918405,0.06786323336851617,9.138393700269144e-05,0.06723615317648113
582,0.008638479342951274,5.702224276108933e-05,0.008463307575778246,0.02315759363999409,7.705511111969895e-05,0.022898228737447467,0.047834336257428986,9.226811790560682e-05,0.047380093423918405,0.06782874095743611,9.115538852614659e-05,0.06723615317648113
583,0.008609074721195077,5.679259615434968e-05,0.008463307575778246,0.023120740926496415,7.6839950409838e-05,0.022898228737447467,0.04779847312151634,9.241255704211127e-05,0.047380093423918405,0.06778963221050438,9.131385882156273e-05,0.06723615317648113
584,0.008583754140390325,5.646232198320178e-05,0.008463307575778246,0.02309680366378683,7.675785188539417e-05,0.022898228737447467,0.04775943470682784,9.215026264451145e-05,0.047380093423918405,0.0677506153577086,9.122519165984211e-05,0.06723615317648113
585,0.008563978719677857,5.6334796474234235e-05,0.008463307575778246,0.023061898711893132,7.642001018621077e-05,0.022898228737447467,0.04771548012307086,9.195486406690014e-05,0.047380093423918405,0.06772114911415462,9.116547224686131e-05,0.06723615317648113
586,0.008537988395439086,5.606084346233815e-05,0.008463307575778246,0.02302957743864044,7.636679234180003e-05,0.022898228737447467,0.04768464062957669,9.177184246248875e-05,0.047380093423918405,0.06768148159264656,9.097025711344295e-05,0.06723615317648113
587,0.008515186846246928,5.591934379226706e-05,0.008463307575778246,0.022989564597192723,7.619873116411767e-05,0.022898228737447467,0.047653591255771253,9.168120733617098e-05,0.047380093423918405,0.06764593867312103,9.089058303511981e-05,0.06723615317648113
588,0.008490973871913525,5.566913506358187e-05,0.008463307575778246,0.02295364177601044,7.593507345807584e-05,0.022898228737447467,0.04761459542474921,9.137238469358325e-05,0.047380093423918405,0.06760459000151452,9.104099387332234e-05,0.06723615317648113
589,0.008464410433974667,5.55885093389912e-05,0.008463307575778246,0.022919662985155385,7.555220353099312e-05,0.022898228737447467,0.04757924272478869,9.141139884459709e-05,0.047380093423918405,0.06756223032707726,9.081236534183863e-05,0.06723615317648113
590,0.008686701638764742,5.645103881052414e-05,0.008463307575778246,0.02321479043809557,7.605717484414937e-05,0.022898228737447467,0.047929450277967786,9.183318189751342e-05,0.047380093423918405,0.0679199086807033,9.089458450748552e-05,0.06723615317648113
591,0.008660599592878194,5.635658945797304e-05,0.008463307575778246,0.023183672230239413,7.612277858301978e-05,0.022898228737447467,0.04789037449493641,9.156844309380308e-05,0.047380093423918405,0.06788606752844248,9.067906088951347e-05,0.06723615317648113
592,0.008640727400268182,5.6268869936293836e-05,0.008463307575778246,0.023148771120639986,7.606836712856793e-05,0.022898228737447467,0.04785141047988838,9.129953164511231e-05,0.047380093423918405,0.06784638633078606,9.055245594826326e-05,0.06723615317648113
593,0.00861727354488557,5.606548545481681e-05,0.008463307575778246,0.023116169863570454,7.59675463604526e-05,0.022898228737447467,0.047811771973944775,9.075755240220172e-05,0.047380093423918405,0.06780921675673941,9.033575120815892e-05,0.06723615317648113
594,0.008596552432250878,5.590312710975507e-05,0.008463307575778246,0.023083415610075476,7.578852503738271e-05,0.022898228737447467,0.04777820922696827,9.057502446021615e-05,0.047380093423918405,0.06776707649258054,8.975640736501006e-05,0.06723615317648113
595,0.008571893200482145,5.571602724243751e-05,0.008463307575778246,0.02305233906445507,7.559802196145833e-05,0.022898228737447467,0.04773069674363032,9.054204269828024e-05,0.047380093423918405,0.06772007825096261,8.962312577336856e-05,0.06723615317648113
596,0.008546826626081281,5.54485479716519e-05,0.008463307575778246,0.023025313113476657,7.514502225462673e-05,0.022898228737447467,0.047704819287385986,9.03930405737338e-05,0.047380093423918405,0.0676774055237162,8.942628106664208e-05,0.06723615317648113
597,0.008515785121194492,5.507575082214285e-05,0.008463307575778246,0.0229980392947503,7.511419613483075e-05,0.022898228737447467,0.0476658579888162,8.999802147753431e-05,0.047380093423918405,0.06763772576332255,8.938569693934539e-05,0.06723615317648113
598,0.008494619002159363,5.493860988343183e-05,0.008463307575778246,0.02296595962743644,7.505657956694087e-05,0.022898228737447467,0.04762611765337441,8.996216107138284e-05,0.047380093423918405,0.06759596509417849,8.909417532670809e-05,0.06723615317648113
599,0.008469586979930653,5.4665767823849714e-05,0.008463307575778246,0.02294357468148047,7.51105023668171e-05,0.022898228737447467,0.04758882912571756,9.014097567753182e-05,0.047380093423918405,0.06756027538056628,8.921374161889771e-05,0.06723615317648113
600,0.008676568765628275,5.5635443634059384e-05,0.008463307575778246,0.023226536971591296,7.578360827152792e-05,0.022898228737447467,0.04791602997685706,9.080852039225862e-05,0.047380093423918405,0.06790137718341159,9.023669301854954e-05,0.06723615317648113
601,0.008651869257337602,5.5357898356694724e-05,0.008463307575778246,0.023181811477401757,7.567632642544723e-05,0.022898228737447467,0.04787507253896273,9.039145418119636e-05,0.047380093423918405,0.06786993904478539,9.020430496889213e-05,0.06723615317648113
602,0.00862719405912191,5.512193071698734e-05,0.008463307575778246,0.02315288349917199,7.547771121161297e-05,0.022898228737447467,0.04784166643584582,9.004823592271335e-05,0.047380093423918405,0.06782489207850213,8.99652254961071e-05,0.06723615317648113
603,0.008599370686798977,5.495219151830802e-05,0.008463307575778246,0.023114598815074244,7.520587820155551e-05,0.022898228737447467,0.047801344720651326,9.016271087408934e-05,0.047380093423918405,0.06778386144590624,8.984112751809208e-05,0.06723615317648113
604,0.008574614728740507,5.489671727163694e-05,0.008463307575778246,0.023082092255548255,7.499825094657829e-05,0.022898228737447467,0.04776027011007665,9.031762392059308e-05,0.047380093423918405,0.0677421249160374,8.971952481101683e-05,0.06723615317648113
605,0.008555664557998522,5.476247698562819e-05,0.008463307575778246,0.023054192285344343,7.483797364713521e-05,0.022898228737447467,0.04772198750757664,9.00177541574253e-05,0.047380093423918405,0.06771032434758434,8.980734044852403e-05,0.06723615317648113
606,0.008531215714300064,5.448851700257563e-05,0.008463307575778246,0.023019749178357984,7.424928461138451e-05,0.022898228737447467,0.04768403290044779,9.00785296883121e-05,0.047380093423918405,0.06768115383335879,8.967144887602774e-05,0.06723615317648113
607,0.008507139003035543,5.431779723765024e-05,0.008463307575778246,0.022984681988122063,7.432933193294798e-05,0.022898228737447467,0.0476499562868743,8.990754958561257e-05,0.047380093423918405,0.06764311599323565,8.945808877098752e-05,0.06723615317648113
608,0.008485524293574482,5.414387249567478e-05,0.008463307575778246,0.022949064854720307,7.40052966716379e-05,0.022898228737447467,0.04761559031569281,8.977765421607218e-05,0.047380093423918405,0.06760214320027907,8.910486201346444e-05,0.06723615317648113
609,0.008457950814150813,5.394352724973929e-05,0.008457950814150813,0.022918995634917002,7.412393764103127e-05,0.022898228737447467,0.04757795542116349,8.949866828138504e-05,0.047380093423918405,0.06755940664906154,8.881289139622542e-05,0.06723615317648113
610,0.008675099510243459,5.5190477090589445e-05,0.008457950814150813,0.023196552557839298,7.467816231500595e-05,0.022898228737447467,0.0479023451130266,9.100443346274722e-05,0.047380093423918405,0.06792050084756827,8.9266713772779e-05,0.06723615317648113
611,0.008648697870847826,5.4909255088970596e-05,0.008457950814150813,0.023164410490095867,7.459695695873413e-05,0.022898228737447467,0.04787564974874618,9.094580719969125e-05,0.047380093423918405,0.06787984036810402,8.939512535659854e-05,0.06723615317648113
612,0.008627448112227022,5.475567021664385e-05,0.008457950814150813,0.023134905234230573,7.462653075050966e-05,0.022898228737447467,0.047840548508090365,9.076404857219965e-05,0.047380093423918405,0.06784149298694414,8.931257417929054e-05,0.06723615317648113
613,0.008608512958206567,5.459274624170524e-05,0.008457950814150813,0.02310093350921396,7.447712092141031e-05,0.022898228737447467,0.0477951709850665,9.000641780029895e-05,0.047380093423918405,0.06780468762699993,8.921550652980319e-05,0.06723615317648113
614,0.008582476005114994,5.44119068710366e-05,0.008457950814150813,0.02307414891496676,7.431546333945186e-05,0.022898228737447467,0.04775489972434609,8.961618166670757e-05,0.047380093423918405,0.06776554132146208,8.8834670151928e-05,0.06723615317648113
615,0.008560420659004291,5.416766402690241e-05,0.008457950814150813,0.023043213895442036,7.404736872267784e-05,0.022898228737447467,0.04771806679058289,8.913721773911634e-05,0.047380093423918405,0.06772315243164947,8.851716319706238e-05,0.06723615317648113
616,0.008536153365763384,5.400066531442516e-05,0.008457950814150813,0.023013197260263192,7.382769298222488e-05,0.022898228737447467,0.04769267447015838,8.924746842451731e-05,0.047380093423918405,0.06768529983114888,8.848596195711553e-05,0.06723615317648113
617,0.008506255779152296,5.371991112641932e-05,0.008457950814150813,0.022985822324853158,7.376732761085312e-05,0.022898228737447467,0.047656586688820154,8.912579241376535e-05,0.047380093423918405,0.06764784971782573,8.841032601536504e-05,0.06723615317648113
618,0.008485380467815285,5.37544407270634e-05,0.008457950814150813,0.02295767535283123,7.379258987692294e-05,0.022898228737447467,0.04762220874452434,8.877954090416794e-05,0.047380093423918405,0.0676151969369228,8.83149656109465e-05,0.06723615317648113
619,0.00845816307794164,5.353048168654022e-05,0.008457950814150813,0.022922429207367558,7.375943511075248e-05,0.022898228737447467,0.047582905205731774,8.88147562112509e-05,0.047380093423918405,0.06757586335645513,8.833036727675018e-05,0.06723615317648113
620,0.008676755710929488,5.460069028558962e-05,0.008457950814150813,0.023197360288208804,7.448830990363931e-05,0.022898228737447467,0.047904641417851127,8.905152299990366e-05,0.047380093423918405,0.0679073292256629,8.824689387554445e-05,0.06723615317648113
621,0.008656207583490609,5.440224167880219e-05,0.008457950814150813,0.02316194168529172,7.455184379776216e-05,0.022898228737447467,0.04786365817427088,8.895217821680557e-05,0.047380093423918405,0.0678701617276561,8.812872029403258e-05,0.06723615317648113
622,0.008632795737988518,5.440338584471018e-05,0.008457950814150813,0.023133188612712564,7.451080346551385e-05,0.022898228737447467,0.04782734393164751,8.875135902234541e-05,0.047380093423918405,0.06782588856880153,8.767154090596929e-05,0.06723615317648113
623,0.008610039740599108,5.428099804147761e-05,0.008457950814150813,0.023103050278510687,7.460989566171731e-05,0.022898228737447467,0.047786290896610635,8.877435043059595e-05,0.047380093423918405,0.0677819867171049,8.76649417096056e-05,0.06723615317648113
624,0.00858370538865904,5.410104736210633e-05,0.008457950814150813,0.02307577484889101,7.448345626285966e-05,0.022898228737447467,0.04775089348689179,8.858486008692043e-05,0.047380093423918405,0.0677526353942452,8.753568747231179e-05,0.06723615317648113
625,0.008558120043826419,5.396737291215438e-05,0.008457950814150813,0.023050237983868193,7.449969922283406e-05,0.022898228737447467,0.04771194362887585,8.863890953681383e-05,0.047380093423918405,0.06771454574241056,8.731426420678111e-05,0.06723615317648113
626,0.008533849875883504,5.370123165523651e-05,0.008457950814150813,0.023014599350261872,7.43357863715753e-05,0.022898228737447467,0.04767772758292081,8.865495733262094e-05,0.047380093423918405,0.06767165902156594,8.742664142092545e-05,0.06723615317648113
627,0.008509147292117205,5.362466304875255e-05,0.008457950814150813,0.022985033477539295,7.421837685882161e-05,0.022898228737447467,0.04764658345305715,8.857478361088535e-05,0.047380093423918405,0.06763583920021436,8.762932874397745e-05,0.06723615317648113
628,0.008488082579701708,5.3441110444099354e-05,0.008457950814150813,0.022958278837182777,7.387914604676733e-05,0.022898228737447467,0.04761447087086929,8.84474810298424e-05,0.047380093423918405,0.06760135677093855,8.750899936045897e-05,0.06723615317648113
629,0.008463212496554316,5.328162739885544e-05,0.008457950814150813,0.022919913976600446,7.376746140880525e-05,0.022898228737447467,0.04757652666798287,8.812010036032995e-05,0.047380093423918405,0.06756181926139683,8.713377839818369e-05,0.06723615317648113
630,0.008670483583541803,5.3832799970688503e-05,0.008457950814150813,0.023191899658571102,7.413826371432893e-05,0.022898228737447467,0.04790150428628361,8.873291833893862e-05,0.047380093423918405,0.06789149519902293,8.748484311958908e-05,0.06723615317648113
631,0.00864875754062076,5.3824346992880804e-05,0.008457950814150813,0.02316346812262104,7.401466538821703e-05,0.022898228737447467,0.047876510681839464,8.871345319239201e-05,0.047380093423918405,0.06785689426704454,8.764918521590563e-05,0.06723615317648113
632,0.008618451969952801,5.357384577621711e-05,0.008457950814150813,0.023133005570601106,7.410440013045432e-05,0.022898228737447467,0.04784243672085795,8.865914943162932e-05,0.047380093423918405,0.06782843719444878,8.755647832632568e-05,0.06723615317648113
633,0.008594232163613946,5.3271104506821144e-05,0.008457950814150813,0.023104507358507675,7.382192093626687e-05,0.022898228737447467,0.04781091040467307,8.857041089433574e-05,0.047380093423918405,0.06779510314050602,8.745045100123896e-05,0.06723615317648113
634,0.008565204071278322,5.3157916337903606e-05,0.008457950814150813,0.023079755097233652,7.386428660166845e-05,0.022898228737447467,0.04776655887112166,8.821987011348749e-05,0.047380093423918405,0.06775477152830965,8.713895660641092e-05,0.06723615317648113
635,0.008546653907490863,5.300714530346011e-05,0.008457950814150813,0.023047778129601872,7.370527238617838e-05,0.022898228737447467,0.04773211572145714,8.803175707068896e-05,0.047380093423918405,0.067717342184067,8.692436038640947e-05,0.06723615317648113
636,0.00852564724874517,5.2995361824976376e-05,0.008457950814150813,0.023018814999993777,7.356132658986195e-05,0.022898228737447467,0.04769238585505627,8.80073102797163e-05,0.047380093423918405,0.06768874587014888,8.685284110852392e-05,0.06723615317648113
637,0.008504662519685197,5.285751617205845e-05,0.008457950814150813,0.022986886902635964,7.342531052499299e-05,0.022898228737447467,0.047646498317765906,8.76874366820035e-05,0.047380093423918405,0.06765954731184894,8.67141862915429e-05,0.06723615317648113
638,0.008484931595478567,5.2712794312803946e-05,0.008457950814150813,0.02295464032549212,7.335457785139412e-05,0.022898228737447467,0.047608647743755055,8.757642682434764e-05,0.047380093423918405,0.06763069209665772,8.675741999940111e-05,0.06723615317648113
639,0.008464758149313422,5.263948243298843e-05,0.008457950814150813,0.022925852685807536,7.306290260892938e-05,0.022898228737447467,0.047575444421130035,8.732948679653359e-05,0.047380093423918405,0.06759316057815001,8.65708386926201e-05,0.06723615317648113
640,0.008659571574463065,5.354912734495132e-05,0.008457950814150813,0.023179586999311552,7.339508409069794e-05,0.022898228737447467,0.047891596133262056,8.795994564200123e-05,0.047380093423918405,0.06790630249056737,8.705942429305621e-05,0.06723615317648113
641,0.00863770543055577,5.341879216915679e-05,0.008457950814150813,0.02315604948682632,7.334531708237797e-05,0.022898228737447467,0.04784725950435088,8.803974697978544e-05,0.047380093423918405,0.06786800190523293,8.679044761964155e-05,0.06723615317648113
642,0.008615534997160947,5.327107694107345e-05,0.008457950814150813,0.023126211526131115,7.342850682161381e-05,0.022898228737447467,0.04780946249017673,8.78707954282593e-05,0.047380093423918405,0.06783868834794395,8.676791137054711e-05,0.06723615317648113
643,0.008594987291529606,5.32076107955862e-05,0.008457950814150813,0.02309359657163941,7.341053777252527e-05,0.022898228737447467,0.047777435775899664,8.764130344924487e-05,0.047380093423918405,0.06780193168134604,8.656125531595989e-05,0.06723615317648113
644,0.008575527065931695,5.3179372792320004e-05,0.008457950814150813,0.023069990722686937,7.332506124979199e-05,0.022898228737447467,0.047740178396457604,8.721239058101273e-05,0.047380093423918405,0.06776956079351945,8.65701129666346e-05,0.06723615317648113
645,0.00855312680798283,5.3009958830356414e-05,0.008457950814150813,0.02304510848038228,7.339350957011141e-05,0.022898228737447467,0.04769570321117978,8.690236177956968e-05,0.047380093423918405,0.06772824480868454,8.65902354639134e-05,0.06723615317648113
646,0.00852973629461788,5.28045670866989e-05,0.008457950814150813,0.0230148317891858,7.315462154951575e-05,0.022898228737447467,0.04765706639401223,8.67604809057375e-05,0.047380093423918405,0.067698306969068,8.66247371491478e-05,0.06723615317648113
647,0.008505572685105047,5.2720010058146566e-05,0.008457950814150813,0.02298501863609338,7.2853442109956e-05,0.022898228737447467,0.047626775476060174,8.66957095312261e-05,0.047380093423918405,0.06766382984550383,8.647414692871029e-05,0.06723615317648113
648,0.00848945542047279,5.271139826761277e-05,0.008457950814150813,0.022953712368568312,7.269743949329226e-05,0.022898228737447467,0.04759078636350189,8.666036168004328e-05,0.047380093423918405,0.06763327256210581,8.622418691462333e-05,0.06723615317648113
649,0.008465287761945573,5.24881741177827e-05,0.008457950814150813,0.02292016318995163,7.266563578299173e-05,0.022898228737447467,0.0475496873301415,8.682510632190935e-05,0.047380093423918405,0.06760021686285429,8.613893973523016e-05,0.06723615317648113
650,0.008654101270988085,5.317851576874199e-05,0.008457950814150813,0.023193264192277154,7.307388026897361e-05,0.022898228737447467,0.04786336876809503,8.687456951869343e-05,0.047380093423918405,0.06794227838705368,8.66749080285806e-05,0.06723615317648113
651,0.008631707848574102,5.3065607549853506e-05,0.008457950814150813,0.023161843649130178,7.324558795178056e-05,0.022898228737447467,0.047825728766369154,8.645687483192474e-05,0.047380093423918405,0.0679014439401491,8.66949915428299e-05,0.06723615317648113
652,0.008608296656832664,5.2962719443158726e-05,0.008457950814150813,0.023137080340998803,7.316895792104208e-05,0.022898228737447467,0.047786133344721746,8.611594867821012e-05,0.047380093423918405,0.06787408363960916,8.667290878020297e-05,0.06723615317648113
653,0.008591137528682508,5.278043021037155e-05,0.008457950814150813,0.023112452517648225,7.316274950503852e-05,0.022898228737447467,0.047749682855523445,8.60226998009893e-05,0.047380093423918405,0.06783515980891472,8.611386306540592e-05,0.06723615317648113
654,0.00857264683495163,5.2725995004192836e-05,0.008457950814150813,0.023085073140384865,7.328048019514105e-05,0.022898228737447467,0.04771278177776063,8.58574158352037e-05,0.047380093423918405,0.06779921350130146,8.602641062042112e-05,0.06723615317648113
655,0.008552464495680106,5.27653724821036e-05,0.008457950814150813,0.023053607314381986,7.325444355580725e-05,0.022898228737447467,0.04768294980117784,8.590411200119582e-05,0.047380093423918405,0.06776364686920482,8.58748198397025e-05,0.06723615317648113
656,0.008524138409525574,5.2656173012077604e-05,0.008457950814150813,0.0230187644633021,7.31078228250613e-05,0.022898228737447467,0.047646942509043784,8.594787759307549e-05,0.047380093423918405,0.06773400889777849,8.555601556917059e-05,0.06723615317648113
657,0.008497199634135137,5.2459337001595365e-05,0.008457950814150813,0.022987020511245227,7.272062001514638e-05,0.022898228737447467,0.04761011534213309,8.579410766295266e-05,0.047380093423918405,0.06769361112772009,8.567217213790792e-05,0.06723615317648113
658,0.008478507892657191,5.2351309427953394e-05,0.008457950814150813,0.022951843033456192,7.251969755925992e-05,0.022898228737447467,0.0475770400948062,8.585538192027002e-05,0.047380093423918405,0.06765684951538435,8.546512455061746e-05,0.06723615317648113
659,0.008455778856357983,5.233848686444254e-05,0.008455778856357983,0.022921980217839474,7.238682927346524e-05,0.022898228737447467,0.04754615027817327,8.576763723388752e-05,0.047380093423918405,0.06762646464814863,8.519581247996399e-05,0.06723615317648113
660,0.008646572175448732,5.310912944431054e-05,0.008455778856357983,0.023195201632036047,7.325359119751743e-05,0.022898228737447467,0.04783246096643758,8.630221291993426e-05,0.047380093423918405,0.06792680963323934,8.537732111631317e-05,0.06723615317648113
661,0.008622595312739085,5.302953145990206e-05,0.008455778856357983,0.023171507879021478,7.302973925816732e-05,0.022898228737447467,0.047804484042997246,8.622916898199073e-05,0.047380093423918405,0.06789203076327191,8.531268888171483e-05,0.06723615317648113
662,0.008602388454717811,5.290683047380433e-05,0.008455778856357983,0.02314392233627346,7.265071834541533e-05,0.022898228737447467,0.04776918773183078,8.61129565009791e-05,0.047380093423918405,0.06786149642940358,8.51137644666643e-05,0.06723615317648113
663,0.008581871097311186,5.28160448707398e-05,0.008455778856357983,0.023118195516465528,7.261302148341902e-05,0.022898228737447467,0.04772980514635781,8.597293144383037e-05,0.047380093423918405,0.06782304944204959,8.489805375266126e-05,0.06723615317648113
664,0.008561474168007675,5.2729855546106e-05,0.008455778856357983,0.023082746052787987,7.252609594610272e-05,0.022898228737447467,0.04770359821285497,8.581752384524268e-05,0.047380093423918405,0.06778811090811976,8.473968716137555e-05,0.06723615317648113
665,0.008542149870597456,5.253169131943524e-05,0.008455778856357983,0.023044894520321043,7.212587996099078e-05,0.022898228737447467,0.04767121895610785,8.56863869312502e-05,0.047380093423918405,0.06774841148558781,8.478786973769708e-05,0.06723615317648113
666,0.008525236932214597,5.249184440212814e-05,0.008455778856357983,0.023016093718646147,7.195426527936747e-05,0.022898228737447467,0.04764297207208611,8.563588478911973e-05,0.047380093423918405,0.06771553357667816,8.456880803697836e-05,0.06723615317648113
667,0.008501915978099015,5.2294303406014476e-05,0.008455778856357983,0.022985842199594906,7.184947447894997e-05,0.022898228737447467,0.0476002785136786,8.544205998429005e-05,0.047380093423918405,0.067681494102286,8.42649673211711e-05,0.06723615317648113
668,0.008479916471849754,5.213420856369333e-05,0.008455778856357983,0.022958127687089228,7.177197235223427e-05,0.022898228737447467,0.04756422882426949,8.509328670050872e-05,0.047380093423918405,0.06764739159551925,8.399473579968172e-05,0.06723615317648113
669,0.008454963691724413,5.199240599179832e-05,0.008454963691724413,0.02292686972843686,7.182231675536283e-05,0.022898228737447467,0.047531655735264224,8.500785159341118e-05,0.047380093423918405,0.06761890859125273,8.377716407628539e-05,0.06723615317648113
670,0.008637290265445234,5.2389993854946836e-05,0.008454963691724413,0.023176041070946733,7.255490719103397e-05,0.022898228737447467,0.04783689833130948,8.539323689852582e-05,0.047380093423918405,0.06791906104759467,8.477078995641772e-05,0.06723615317648113
671,0.008616899384906323,5.239910628562315e-05,0.008454963691724413,0.023148849557570017,7.243603678596472e-05,0.022898228737447467,0.04780438154992379,8.547021072975567e-05,0.047380093423918405,0.0678851111489057,8.45673598345334e-05,0.06723615317648113
672,0.008594704044140632,5.236146715471758e-05,0.008454963691724413,0.0231248248155061,7.228065951099515e-05,0.022898228737447467,0.04776492632426722,8.521625755269291e-05,0.047380093423918405,0.06785508864835975,8.425953673044508e-05,0.06723615317648113
673,0.008576560791082873,5.231345270552359e-05,0.008454963691724413,0.02309194567259886,7.21292797155888e-05,0.022898228737447467,0.047729763930763405,8.530117185445271e-05,0.047380093423918405,0.06782104066643294,8.384785513578611e-05,0.06723615317648113
674,0.008554300074408274,5.2287356398566125e-05,0.008454963691724413,0.023062952740357523,7.187104641868327e-05,0.022898228737447467,0.047697780441881873,8.508865223911832e-05,0.047380093423918405,0.06778141817539246,8.377292595366872e-05,0.06723615317648113
675,0.008531665570717141,5.218439753917439e-05,0.008454963691724413,0.023032459664151836,7.15065559426159e-05,0.022898228737447467,0.04765662856568988,8.516624923365368e-05,0.047380093423918405,0.06774708755430281,8.354983299085726e-05,0.06723615317648113
676,0.008506917476897559,5.2019753427594976e-05,0.008454963691724413,0.02300495524203167,7.122363189718575e-05,0.022898228737447467,0.04762017217836927,8.507047038740742e-05,0.047380093423918405,0.06770226291762527,8.314962731348412e-05,0.06723615317648113
677,0.008487418939182624,5.200619642710989e-05,0.008454963691724413,0.02298070492409925,7.10697225070219e-05,0.022898228737447467,0.04758599732628995,8.491238202718748e-05,0.047380093423918405,0.06766740174832106,8.314723567562239e-05,0.06723615317648113
678,0.008466823613467376,5.187101050557218e-05,0.008454963691724413,0.022955569946955287,7.086610214786125e-05,0.022898228737447467,0.047550907484476344,8.473345382815307e-05,0.047380093423918405,0.06763652228518593,8.30606372153516e-05,0.06723615317648113
679,0.0084507325485113,5.1864694974302265e-05,0.0084507325485113,0.022926237848829027,7.097503984145073e-05,0.022898228737447467,0.04752266551611117,8.468925103269951e-05,0.047380093423918405,0.06759468448898784,8.310675314348893e-05,0.06723615317648113
680,0.008636803456073924,5.244532167624289e-05,0.0084507325485113,0.023172819813673095,7.161228895246427e-05,0.022898228737447467,0.04782273639720375,8.495669068996948e-05,0.047380093423918405,0.06789484664577887,8.365021275019806e-05,0.06723615317648113
681,0.008611089576746696,5.226778256959581e-05,0.0084507325485113,0.023141547260054688,7.14124787229919e-05,0.022898228737447467,0.04779112390935592,8.486472062032951e-05,0.047380093423918405,0.0678546701696499,8.351610180641213e-05,0.06723615317648113
682,0.008593882786742855,5.228606792942096e-05,0.0084507325485113,0.02311288432074243,7.140261691011314e-05,0.022898228737447467,0.047758536185484673,8.468098200955914e-05,0.047380093423918405,0.06782270933866624,8.336717653791018e-05,0.06723615317648113
683,0.0085746101517845,5.23144585964751e-05,0.0084507325485113,0.023085890603186544,7.116266911239538e-05,0.022898228737447467,0.04772322989766539,8.447368597890069e-05,0.047380093423918405,0.06778496759339857,8.328406481824597e-05,0.06723615317648113
684,0.008552994567152226,5.2299245982007456e-05,0.0084507325485113,0.02306454252866158,7.094206665340671e-05,0.022898228737447467,0.047691860089768646,8.449589211448113e-05,0.047380093423918405,0.06775316115763001,8.314332614478938e-05,0.06723615317648113
685,0.008529962218098161,5.2186982652102535e-05,0.0084507325485113,0.02304056607551882,7.07316285621267e-05,0.022898228737447467,0.047656177980921186,8.426647871788129e-05,0.047380093423918405,0.06772312027188429,8.281972713373431e-05,0.06723615317648113
686,0.008512636145339985,5.207888742025246e-05,0.0084507325485113,0.02301116059776143,7.061353897346675e-05,0.022898228737447467,0.04762715482277469,8.403335178442062e-05,0.047380093423918405,0.06769279051239253,8.257849656942269e-05,0.06723615317648113
687,0.008496168607833943,5.1980954538451685e-05,0.0084507325485113,0.02297979208624578,7.073521082325918e-05,0.022898228737447467,0.04759766744137386,8.405127638372378e-05,0.047380093423918405,0.06766295629957755,8.237415002261633e-05,0.06723615317648113
688,0.008473262515738468,5.157789414204627e-05,0.0084507325485113,0.022949138722435283,7.049894757763993e-05,0.022898228737447467,0.04756637057932106,8.41252738039485e-05,0.047380093423918405,0.0676259937435417,8.219877535702415e-05,0.06723615317648113
689,0.008448802974924239,5.1527380756504e-05,0.008448802974924239,0.022925930573427688,7.04017099254598e-05,0.022898228737447467,0.047534085344549795,8.387281691789344e-05,0.047380093423918405,0.06758799444560987,8.227180970284974e-05,0.06723615317648113
690,0.008635371342033092,5.21283145389183e-05,0.008448802974924239,0.023170311942026733,7.075474724210875e-05,0.022898228737447467,0.0478169383752536,8.436253869115337e-05,0.047380093423918405,0.06788953968799705,8.344140546911342e-05,0.06723615317648113
691,0.008615338753016434,5.201796688660095e-05,0.008448802974924239,0.0231427998421579,7.06970138673472e-05,0.022898228737447467,0.0477894022305274,8.430640332976726e-05,0.047380093423918405,0.06785504508570842,8.335935015439506e-05,0.06723615317648113
692,0.008595778139743441,5.1924801025759835e-05,0.008448802974924239,0.02311677969217161,7.054772155011396e-05,0.022898228737447467,0.04775824955815544,8.416415682890262e-05,0.047380093423918405,0.06782124902385374,8.311936834483246e-05,0.06723615317648113
693,0.008574196041195126,5.1728296570318044e-05,0.008448802974924239,0.023090839982961412,7.057043851834846e-05,0.022898228737447467,0.04772443832545341,8.39544406545203e-05,0.047380093423918405,0.06778871763719366,8.299247910418304e-05,0.06723615317648113
694,0.00855525980412721,5.164056162084315e-05,0.008448802974924239,0.023059568889465285,7.050739147826302e-05,0.022898228737447467,0.04769576325065928,8.345058431370714e-05,0.047380093423918405,0.06775540867703538,8.287544230678326e-05,0.06723615317648113
695,0.008535640392654925,5.155158396776468e-05,0.008448802974924239,0.0230268379495951,7.039218074643437e-05,0.022898228737447467,0.04765679687075094,8.305312645670296e-05,0.047380093423918405,0.0677237432060563,8.28736618949878e-05,0.06723615317648113
696,0.008516684577021538,5.144168399929379e-05,0.008448802974924239,0.022999437782077106,7.026739192893169e-05,0.022898228737447467,0.04762338036965956,8.281815018647413e-05,0.047380093423918405,0.06768601160485713,8.273927419832031e-05,0.06723615317648113
697,0.008497483648009861,5.114966043767119e-05,0.008448802974924239,0.022969583671984272,7.006923093600653e-05,0.022898228737447467,0.04758517375732704,8.295717921921136e-05,0.047380093423918405,0.06765245741317794,8.302435462894364e-05,0.06723615317648113
698,0.008478632387344342,5.102911038491653e-05,0.008448802974924239,0.02294174574707225,6.979218825711653e-05,0.022898228737447467,0.04755152982497731,8.261207557752292e-05,0.047380093423918405,0.06761857532430221,8.297625999914809e-05,0.06723615317648113
699,0.008459511340201233,5.083881923796491e-05,0.008448802974924239,0.022915105399874642,6.970706689533336e-05,0.022898228737447467,0.04751949233197233,8.269184191448002e-05,0.047380093423918405,0.06757891369506541,8.302718565870895e-05,0.06723615317648113
700,0.00863905126511853,5.150923443363781e-05,0.008448802974924239,0.02316828041394951,7.031643624167112e-05,0.022898228737447467,0.04780027097026661,8.298094912873563e-05,0.047380093423918405,0.06789088304226809,8.319969436911696e-05,0.06723615317648113
701,0.008624429996163623,5.135427986992035e-05,0.008448802974924239,0.023139029282312273,7.013642144578266e-05,0.022898228737447467,0.04777839532783478,8.300150487910101e-05,0.047380093423918405,0.0678564309178335,8.310006836138817e-05,0.06723615317648113
702,0.008602542433089092,5.109342159997796e-05,0.008448802974924239,0.023106174804741825,7.001314685393538e-05,0.022898228737447467,0.04774666045017166,8.274914629906537e-05,0.047380093423918405,0.06781258077043748,8.32521477080941e-05,0.06723615317648113
703,0.008578798089226073,5.084210707592858e-05,0.008448802974924239,0.02307709094010627,6.999980536251483e-05,0.022898228737447467,0.04771666516863375,8.259513666549682e-05,0.047380093423918405,0.06777247347486222,8.301363037821889e-05,0.06723615317648113
704,0.0085645920810563,5.0852517620070104e-05,0.008448802974924239,0.023050901715795078,6.967890772133263e-05,0.022898228737447467,0.047682182055069376,8.261188514767685e-05,0.047380093423918405,0.06774340811776361,8.308885015866443e-05,0.06723615317648113
705,0.008545139163233822,5.0814331416039074e-05,0.008448802974924239,0.02302053355610918,6.960169374885302e-05,0.022898228737447467,0.04765344814213494,8.260458720075972e-05,0.047380093423918405,0.06770326990714856,8.290207907496282e-05,0.06723615317648113
706,0.008522399929233317,5.070920517019438e-05,0.008448802974924239,0.022993630643115402,6.938948187719784e-05,0.022898228737447467,0.04761810606006158,8.247201622656945e-05,0.047380093423918405,0.06766985073087543,8.282936677168352e-05,0.06723615317648113
707,0.008504797932477057,5.063064738912252e-05,0.008448802974924239,0.022969033687008086,6.916581332301635e-05,0.022898228737447467,0.04759351198402263,8.236881631999128e-05,0.047380093423918405,0.06763214925951584,8.243330712891002e-05,0.06723615317648113
708,0.008483842942470291,5.0486163057395844e-05,0.008448802974924239,0.02293886801709074,6.900095409610781e-05,0.022898228737447467,0.04755726575750225,8.238546866446975e-05,0.047380093423918405,0.06759925333031128,8.235265557457898e-05,0.06723615317648113
709,0.008461589675619732,5.0184845132685317e-05,0.008448802974924239,0.02291242886628752,6.896124661245484e-05,0.022898228737447467,0.04753302605122528,8.238048600865965e-05,0.047380093423918405,0.06755416813180604,8.199276717387214e-05,0.06723615317648113
710,0.008636587946379849,5.091466021165776e-05,0.008448802974924239,0.02315479701532923,6.955171216583134e-05,0.022898228737447467,0.047803394540662326,8.282425240487474e-05,0.047380093423918405,0.06785282273356016,8.264105679745972e-05,0.06723615317648113
711,0.008614675748706993,5.06597126904942e-05,0.008448802974924239,0.023130124439430504,6.947708811415463e-05,0.022898228737447467,0.04777358609646657,8.274037952231562e-05,0.047380093423918405,0.06781682596604738,8.262694619369278e-05,0.06723615317648113
712,0.00859286560141382,5.042368175183517e-05,0.008448802974924239,0.02310373014962512,6.93699117693413e-05,0.022898228737447467,0.04773963444928889,8.246326596362173e-05,0.047380093423918405,0.06778167367390417,8.243425055807062e-05,0.06723615317648113
713,0.008572282807516188,5.0368880004662615e-05,0.008448802974924239,0.023076645909870713,6.930563422707995e-05,0.022898228737447467,0.047708910848494504,8.248000217517329e-05,0.047380093423918405,0.06774296943158745,8.202092672357367e-05,0.06723615317648113
714,0.008554858372530822,5.029986987510836e-05,0.008448802974924239,0.023053771329854464,6.939327288660534e-05,0.022898228737447467,0.0476695123430384,8.225594075136162e-05,0.047380093423918405,0.06770291562178264,8.191013135055807e-05,0.06723615317648113
715,0.008536811768541678,5.016807220918236e-05,0.008448802974924239,0.023024352708556513,6.918904686233138e-05,0.022898228737447467,0.04763627286161919,8.20063743444259e-05,0.047380093423918405,0.06767708593700869,8.193136865890146e-05,0.06723615317648113
716,0.008522452345866889,5.0060982469590036e-05,0.008448802974924239,0.022999277578979942,6.92374598305401e-05,0.022898228737447467,0.04760719862850881,8.181660380484352e-05,0.047380093423918405,0.06764947816432214,8.209659508075958e-05,0.06723615317648113
717,0.00850892745630881,5.003609813371332e-05,0.008448802974924239,0.022968196070041656,6.911222129115439e-05,0.022898228737447467,0.047576911624283916,8.176505438621432e-05,0.047380093423918405,0.06761712225966532,8.178953606819392e-05,0.06723615317648113
718,0.008487310675276347,4.9996539932474314e-05,0.008448802974924239,0.022943975417841843,6.890864341642918e-05,0.022898228737447467,0.04754894637407891,8.13927934584417e-05,0.047380093423918405,0.06758351579516461,8.159133135337846e-05,0.06723615317648113
719,0.00846779968008769,4.99896355664976e-05,0.008448802974924239,0.022918019717476836,6.868762199928914e-05,0.022898228737447467,0.04752895347476523,8.120467414831755e-05,0.047380093423918405,0.0675435829390213,8.151662991554236e-05,0.06723615317648113
720,0.008642143606112008,5.069816883819514e-05,0.008448802974924239,0.02314110401470837,6.912891147106772e-05,0.022898228737447467,0.047814323357808705,8.259573856827912e-05,0.047380093423918405,0.06783789624496356,8.197952618816676e-05,0.06723615317648113
721,0.008624362265075784,5.059223906653215e-05,0.008448802974924239,0.0231143398084699,6.903406586587104e-05,0.022898228737447467,0.04778879039286452,8.239650138912568e-05,0.047380093423918405,0.06780317857884208,8.178736570898831e-05,0.06723615317648113
722,0.00860248712717269,5.035979447425892e-05,0.008448802974924239,0.023083341479651315,6.878203039133522e-05,0.022898228737447467,0.0477524357719141,8.193792842217171e-05,0.047380093423918405,0.06777306832675774,8.153988049963884e-05,0.06723615317648113
723,0.00857998678189621,5.009615386455721e-05,0.008448802974924239,0.023055443107645596,6.873209094974594e-05,0.022898228737447467,0.04772660738762595,8.172224664393077e-05,0.047380093423918405,0.06774113822402134,8.15024031059618e-05,0.06723615317648113
724,0.008556269863150357,5.007672045170421e-05,0.008448802974924239,0.023028347177202868,6.864691400573222e-05,0.022898228737447467,0.04769361964230487,8.162051791550395e-05,0.047380093423918405,0.06770273383992712,8.16312403424045e-05,0.06723615317648113
725,0.008535653709861845,5.014161861640624e-05,0.008448802974924239,0.023006188046794954,6.851139728030996e-05,0.022898228737447467,0.04766251449518387,8.121313171819538e-05,0.047380093423918405,0.06766413733759655,8.143263628848664e-05,0.06723615317648113
726,0.008517679541610966,4.9951389115314314e-05,0.008448802974924239,0.022977382161792726,6.844582331631868e-05,0.022898228737447467,0.04763109023512266,8.116251022318768e-05,0.047380093423918405,0.06764056660485313,8.108318725177826e-05,0.06723615317648113
727,0.00849770358554625,4.987798630262627e-05,0.008448802974924239,0.02295451873464946,6.834943715206649e-05,0.022898228737447467,0.04760332036403274,8.10527308274355e-05,0.047380093423918405,0.06760730496277693,8.094366136885737e-05,0.06723615317648113
728,0.008475189089132674,4.9911102830505155e-05,0.008448802974924239,0.022928332027007833,6.798810617351338e-05,0.022898228737447467,0.04757132909913803,8.096356189529177e-05,0.047380093423918405,0.06758030380509956,8.082552925590015e-05,0.06723615317648113
729,0.00845780038110923,4.979814308176555e-05,0.008448802974924239,0.02290551607544251,6.774376159174788e-05,0.022898228737447467,0.04754062400597847,8.096664450220997e-05,0.047380093423918405,0.06754632615337092,8.08093166459085e-05,0.06723615317648113
730,0.008630967361478325,5.0096253015948216e-05,0.008448802974924239,0.023149854396628793,6.828272454674859e-05,0.022898228737447467,0.04780587527059974,8.178570797996947e-05,0.047380093423918405,0.06784574292765223,8.158107284992204e-05,0.06723615317648113
731,0.008611738819290421,5.004739631231401e-05,0.008448802974924239,0.02311875221890166,6.792386793704598e-05,0.022898228737447467,0.0477673755702474,8.134348214548868e-05,0.047380093423918405,0.06780674124979919,8.138551224009104e-05,0.06723615317648113
732,0.00859338785680555,4.989938756418932e-05,0.008448802974924239,0.02309473583666516,6.784254413379082e-05,0.022898228737447467,0.04773556676439977,8.132385762939786e-05,0.047380093423918405,0.06777771569808405,8.142787438337655e-05,0.06723615317648113
733,0.008574650382106284,4.978053405685426e-05,0.008448802974924239,0.023063611926466464,6.758788138675708e-05,0.022898228737447467,0.04770751383162186,8.132971164919261e-05,0.047380093423918405,0.06774648569144141,8.10841345712511e-05,0.06723615317648113
734,0.008557631349924702,4.969837966878328e-05,0.008448802974924239,0.02304264715943621,6.746865200576336e-05,0.022898228737447467,0.0476785121426404,8.123230111841799e-05,0.047380093423918405,0.06771392529996964,8.083737360835974e-05,0.06723615317648113
735,0.008538945502366918,4.950134579012465e-05,0.008448802974924239,0.02302674034825033,6.735145962933051e-05,0.022898228737447467,0.047648730234862574,8.115418438060517e-05,0.047380093423918405,0.06769023223549198,8.07975904806367e-05,0.06723615317648113
736,0.0085220011278216,4.938086001823529e-05,0.008448802974924239,0.023004817560724197,6.717747660453024e-05,0.022898228737447467,0.04761395881655886,8.129428777720792e-05,0.047380093423918405,0.06765820522592282,8.084196757904988e-05,0.06723615317648113
737,0.008501470527842262,4.9423943501512315e-05,0.008448802974924239,0.022982202434149505,6.702020752789495e-05,0.022898228737447467,0.04758596340337351,8.120456429369512e-05,0.047380093423918405,0.06762094061706,8.070817834815534e-05,0.06723615317648113
738,0.008484631702875625,4.938868725060021e-05,0.008448802974924239,0.022959158384731313,6.693679862060399e-05,0.022898228737447467,0.047554699861174055,8.102944328006744e-05,0.047380093423918405,0.06759828861549105,8.059651315355459e-05,0.06723615317648113
739,0.008460332076620525,4.929292196613384e-05,0.008448802974924239,0.022934353824527652,6.694165375471114e-05,0.022898228737447467,0.04752058672217059,8.068298822358543e-05,0.047380093423918405,0.0675729941142977,8.045959398854323e-05,0.06723615317648113
740,0.008630357957723793,4.970430890836433e-05,0.008448802974924239,0.023150807368413986,6.740903010801324e-05,0.022898228737447467,0.04778517944716736,8.164305932434926e-05,0.047380093423918405,0.06785440584801909,8.139284197774808e-05,0.06723615317648113
741,0.008612551495370985,4.9612983925490087e-05,0.008448802974924239,0.023124936448740016,6.731988829364898e-05,0.022898228737447467,0.04775560225531992,8.148045800657165e-05,0.047380093423918405,0.06781896525390187,8.142593864041871e-05,0.06723615317648113
742,0.008594124332115547,4.955582011670863e-05,0.008448802974924239,0.023100408426999654,6.719912175498402e-05,0.022898228737447467,0.04773233941850688,8.146233352454895e-05,0.047380093423918405,0.06778493390201953,8.140704895672186e-05,0.06723615317648113
743,0.008574136593724788,4.9460634788348186e-05,0.008448802974924239,0.02307581769822685,6.704205430033173e-05,0.022898228737447467,0.04770067493117281,8.12243571241099e-05,0.047380093423918405,0.06775143242222709,8.115515853944793e-05,0.06723615317648113
744,0.008555250944932457,4.9461309939435295e-05,0.008448802974924239,0.023054717486975258,6.701753524537818e-05,0.022898228737447467,0.04766657338394666,8.097663400965427e-05,0.047380093423918405,0.0677232627612183,8.108596905176357e-05,0.06723615317648113
745,0.008536400342370826,4.9344548211240896e-05,0.008448802974924239,0.023028944128226165,6.684264149109057e-05,0.022898228737447467,0.047637830124538365,8.080032199146933e-05,0.047380093423918405,0.06768797449772851,8.107975694588939e-05,0.06723615317648113
746,0.008517153902335026,4.935100402118368e-05,0.008448802974924239,0.023003643123794288,6.660704327442622e-05,0.022898228737447467,0.04760523716661979,8.087396705104305e-05,0.047380093423918405,0.06765622275721538,8.088584038471128e-05,0.06723615317648113
747,0.008498015808486966,4.9224910284041214e-05,0.008448802974924239,0.022985801535388234,6.663288297817806e-05,0.022898228737447467,0.04757512154075454,8.082699666219466e-05,0.047380093423918405,0.0676260885432057,8.07812560507001e-05,0.06723615317648113
748,0.008477740788781208,4.906654537913275e-05,0.008448802974924239,0.0229607352058212,6.653730926797785e-05,0.022898228737447467,0.047548226625977345,8.100737797569228e-05,0.047380093423918405,0.0675912908025917,8.070975800716428e-05,0.06723615317648113
749,0.008459613403651343,4.905076430777212e-05,0.008448802974924239,0.022929921305915944,6.648496519835034e-05,0.022898228737447467,0.04751646759147707,8.092130740368625e-05,0.047380093423918405,0.06756209082898101,8.042394842630346e-05,0.06723615317648113
750,0.008628474649115364,4.9333152453721844e-05,0.008448802974924239,0.02316004972376376,6.704552322561182e-05,0.022898228737447467,0.047772870454160156,8.135333457392746e-05,0.047380093423918405,0.06784892010785672,8.055381004890736e-05,0.06723615317648113
751,0.008611141590640962,4.929234519311875e-05,0.008448802974924239,0.023135251274710583,6.684595651677907e-05,0.022898228737447467,0.0477439285951324,8.119497155294097e-05,0.047380093423918405,0.06781292217105724,8.050913494360314e-05,0.06723615317648113
752,0.008592440711317066,4.935600834202107e-05,0.008448802974924239,0.02311584745240719,6.679457371640712e-05,0.022898228737447467,0.04771536043572161,8.10461515240605e-05,0.047380093423918405,0.06777805765934816,8.054737834458513e-05,0.06723615317648113
753,0.008575429078031419,4.932741508399346e-05,0.008448802974924239,0.023090077475751557,6.66033821995193e-05,0.022898228737447467,0.04769379077824129,8.095830971537575e-05,0.047380093423918405,0.06775633597656705,8.052309717632584e-05,0.06723615317648113
754,0.008556688504569863,4.925283257606313e-05,0.008448802974924239,0.023064171512173322,6.650384629179646e-05,0.022898228737447467,0.04766190716729273,8.046227814941801e-05,0.047380093423918405,0.06772578374277097,8.019606889860843e-05,0.06723615317648113
755,0.008539465059524489,4.9201947916394994e-05,0.008448802974924239,0.023040227715024494,6.65562504220962e-05,0.022898228737447467,0.047632826510660434,8.042923568810903e-05,0.047380093423918405,0.06769975714457155,8.011829510017583e-05,0.06723615317648113
756,0.008521173003895875,4.9047875993631664e-05,0.008448802974924239,0.02301796685924733,6.629414273724402e-05,0.022898228737447467,0.04760476888108258,8.041770845788757e-05,0.047380093423918405,0.06766476404396368,8.010380103608538e-05,0.06723615317648113
757,0.008500960263019173,4.898038880564722e-05,0.008448802974924239,0.022992907370057557,6.622990455005455e-05,0.022898228737447467,0.04758329065136738,8.020963901930589e-05,0.047380093423918405,0.06763639367252186,7.991791220654558e-05,0.06723615317648113
758,0.008481380859594285,4.8741509703814555e-05,0.008448802974924239,0.02297218360691401,6.613008001386518e-05,0.022898228737447467,0.04755246578090341,8.003451691526032e-05,0.047380093423918405,0.06760489751038858,7.955788832085773e-05,0.06723615317648113
759,0.008463368861570434,4.871921520137688e-05,0.008448802974924239,0.022945818763823362,6.603183138140466e-05,0.022898228737447467,0.04751814214703517,7.989228185324894e-05,0.047380093423918405,0.06756750902828591,7.940163213469167e-05,0.06723615317648113
760,0.008624127056490493,4.9530022239761866e-05,0.008448802974924239,0.02317616314039181,6.660499343885072e-05,0.022898228737447467,0.04777109411911218,8.050894403349341e-05,0.047380093423918405,0.06785078525648135,7.981925714471644e-05,0.06723615317648113
761,0.008607933701177014,4.925312801401852e-05,0.008448802974924239,0.023149299710451408,6.65540913715095e-05,0.022898228737447467,0.04774333692996113,8.03821311008369e-05,0.047380093423918405,0.0678226854469774,7.972197498962389e-05,0.06723615317648113
762,0.008587690194990831,4.908159766450591e-05,0.008448802974924239,0.023128029066408283,6.625581426688669e-05,0.022898228737447467,0.0477081550614981,8.00809017507992e-05,0.047380093423918405,0.06779000518660915,7.958700437858016e-05,0.06723615317648113
763,0.008568237630167402,4.911978133589286e-05,0.008448802974924239,0.023107445529902716,6.626869587302108e-05,0.022898228737447467,0.04768046699311776,8.034823521185758e-05,0.047380093423918405,0.06775700207169416,7.952827764036046e-05,0.06723615317648113
764,0.008549056476917631,4.895790759483728e-05,0.008448802974924239,0.023087981236319315,6.637234290327151e-05,0.022898228737447467,0.047646391664089134,8.01645157793085e-05,0.047380093423918405,0.06772370383201771,7.933382993575386e-05,0.06723615317648113
765,0.008530956932204237,4.879615606316925e-05,0.008448802974924239,0.02306593828351566,6.637868819175088e-05,0.022898228737447467,0.04761967896676968,8.009269125368731e-05,0.047380093423918405,0.06769300384447562,7.932538763723265e-05,0.06723615317648113
766,0.008511313681014427,4.872787641803486e-05,0.008448802974924239,0.02304467909342244,6.631563987970148e-05,0.022898228737447467,0.047589671278583545,8.008534027372839e-05,0.047380093423918405,0.06766637259355564,7.907071378169349e-05,0.06723615317648113
767,0.008496826825105523,4.870417334213301e-05,0.008448802974924239,0.02301154319407246,6.645533588559852e-05,0.022898228737447467,0.047567988937547545,8.003771697730338e-05,0.047380093423918405,0.06763315516201211,7.890198535659431e-05,0.06723615317648113
768,0.008480086635597553,4.868926847690728e-05,0.008448802974924239,0.0229866235373714,6.646707403636162e-05,0.022898228737447467,0.04753581677104923,7.983054929402066e-05,0.047380093423918405,0.06760911352277413,7.886216399529792e-05,0.06723615317648113
769,0.008464121636843165,4.856396768645374e-05,0.008448802974924239,0.022961439568221734,6.635698470937766e-05,0.022898228737447467,0.04751073030258109,7.965937702821021e-05,0.047380093423918405,0.06758015698459803,7.871209042626958e-05,0.06723615317648113
770,0.00863294998828237,4.899953310811104e-05,0.008448802974924239,0.02319076699954063,6.683859477415896e-05,0.022898228737447467,0.047786197544057,7.993121635693717e-05,0.047380093423918405,0.06786610123728364,7.929821795136435e-05,0.06723615317648113
771,0.008614292574167301,4.901945068634176e-05,0.008448802974924239,0.023163015006326323,6.671585153052068e-05,0.022898228737447467,0.04775296645220323,7.980244458669643e-05,0.047380093423918405,0.0678313255999995,7.932495437151266e-05,0.06723615317648113
772,0.008591027722879764,4.892608736375927e-05,0.008448802974924239,0.02313535198395591,6.674494525128538e-05,0.022898228737447467,0.047727671677749724,7.988323781141185e-05,0.047380093423918405,0.06780423681682918,7.916811510412892e-05,0.06723615317648113
773,0.00857492450930715,4.884447518660899e-05,0.008448802974924239,0.023110171062892374,6.670338448688677e-05,0.022898228737447467,0.047699042027794604,7.988589452579102e-05,0.047380093423918405,0.06776922695683556,7.889079621267594e-05,0.06723615317648113
774,0.008556485925832235,4.873227295493746e-05,0.008448802974924239,0.023085958705312392,6.645279299334777e-05,0.022898228737447467,0.04767103172440497,7.979995343183024e-05,0.047380093423918405,0.0677343565201019,7.86379300205088e-05,0.06723615317648113
775,0.008533655536980121,4.85150465111899e-05,0.008448802974924239,0.023064239823049996,6.642025559283119e-05,0.022898228737447467,0.04764138681053095,7.973554035685236e-05,0.047380093423918405,0.067706944719694,7.85017544382197e-05,0.06723615317648113
776,0.008519098705087217,4.8603024391306434e-05,0.008448802974924239,0.02304524564070465,6.637869006392455e-05,0.022898228737447467,0.047610905262503396,7.949930984962514e-05,0.047380093423918405,0.06768145010097837,7.864499111740164e-05,0.06723615317648113
777,0.008501656165620063,4.853795483105253e-05,0.008448802974924239,0.023012549231598286,6.619710073602957e-05,0.022898228737447467,0.047589110269227804,7.953383993180884e-05,0.047380093423918405,0.0676551255327274,7.848926133340233e-05,0.06723615317648113
778,0.008482118785921765,4.8419779690549413e-05,0.008448802974924239,0.02298642324868625,6.595041663637218e-05,0.022898228737447467,0.04756327719085734,7.958854598265264e-05,0.047380093423918405,0.06762344626209994,7.831475805841957e-05,0.06723615317648113
779,0.008465038925355033,4.82874517161413e-05,0.008448802974924239,0.02296231856654136,6.584926069240943e-05,0.022898228737447467,0.04753659586187969,7.939155860299544e-05,0.047380093423918405,0.06760049528770783,7.846380567798151e-05,0.06723615317648113
780,0.008629063193971553,4.856857109095128e-05,0.008448802974924239,0.023170197102848705,6.652733699929184e-05,0.022898228737447467,0.047793248107610556,7.954778890826547e-05,0.047380093423918405,0.06786300167974713,7.92512928690018e-05,0.06723615317648113
781,0.008613060681584923,4.8440949114841574e-05,0.008448802974924239,0.023146804535845156,6.629832240178158e-05,0.022898228737447467,0.04776143216127899,7.955109532029377e-05,0.047380093423918405,0.0678301191375635,7.891333962751885e-05,0.06723615317648113
782,0.00858680086010089,4.8137066948431794e-05,0.008448802974924239,0.02312386786648932,6.628496852000403e-05,0.022898228737447467,0.047732890574954626,7.93041925178335e-05,0.047380093423918405,0.06780376296900273,7.899576560182004e-05,0.06723615317648113
783,0.008570931106884129,4.802469649255739e-05,0.008448802974924239,0.023100039940318225,6.619362639004687e-05,0.022898228737447467,0.04770081695810962,7.907774238847677e-05,0.047380093423918405,0.06777781028480548,7.887209003040465e-05,0.06723615317648113
784,0.008552995498479769,4.7965716720701044e-05,0.008448802974924239,0.023079360211238586,6.617804820696265e-05,0.022898228737447467,0.047669983569517314,7.903776596075924e-05,0.047380093423918405,0.0677452309502685,7.874298427192708e-05,0.06723615317648113
785,0.008539979011596487,4.790975451560757e-05,0.008448802974924239,0.023058035255008897,6.608711296629872e-05,0.022898228737447467,0.04763843886787568,7.888918056418486e-05,0.047380093423918405,0.06771643122525012,7.860417883343143e-05,0.06723615317648113
786,0.008523911743226769,4.7831902360403626e-05,0.008448802974924239,0.02303465544877646,6.604928803510476e-05,0.022898228737447467,0.047607786103732314,7.858228536877066e-05,0.047380093423918405,0.06768936968115168,7.852598415009804e-05,0.06723615317648113
787,0.00850015431883694,4.787582471906382e-05,0.008448802974924239,0.023013809764657295,6.562242356595728e-05,0.022898228737447467,0.047580617359066706,7.844541366003015e-05,0.047380093423918405,0.06766486043038245,7.855878915314958e-05,0.06723615317648113
788,0.008481058968007818,4.7841176614607824e-05,0.008448802974924239,0.022984541103472523,6.573033735969379e-05,0.022898228737447467,0.047551704162455966,7.814262634792852e-05,0.047380093423918405,0.06762977610295579,7.864177222943707e-05,0.06723615317648113
789,0.008463507951858453,4.787443436791048e-05,0.008448802974924239,0.022961986245743325,6.58095109587969e-05,0.022898228737447467,0.04752661924365401,7.806123948824936e-05,0.047380093423918405,0.06760377114302392,7.857464752717547e-05,0.06723615317648113
790,0.008627854344544219,4.838098666455235e-05,0.008448802974924239,0.023172658519428034,6.617303522224265e-05,0.022898228737447467,0.0477710919952727,7.846169579816022e-05,0.047380093423918405,0.06787273569287956,7.898331019595754e-05,0.06723615317648113
791,0.008613091845166702,4.839664299238225e-05,0.008448802974924239,0.023149114419150973,6.604035969883896e-05,0.022898228737447467,0.04774578970686402,7.842398000547582e-05,0.047380093423918405,0.06784493617376905,7.900233437729822e-05,0.06723615317648113
792,0.008592737947475228,4.829777087935624e-05,0.008448802974924239,0.023125323979699325,6.60833226819736e-05,0.022898228737447467,0.047720454708676495,7.844473386651241e-05,0.047380093423918405,0.06781890627513511,7.901417483795965e-05,0.06723615317648113
793,0.008574009260556157,4.820662887854642e-05,0.008448802974924239,0.023101263413071175,6.612756162931251e-05,0.022898228737447467,0.04769223194370009,7.840626301111679e-05,0.047380093423918405,0.06778228255976974,7.899335422064925e-05,0.06723615317648113
794,0.008553874401353955,4.814327863713868e-05,0.008448802974924239,0.023078217947840058,6.620141097304565e-05,0.022898228737447467,0.047665717913132136,7.82309385977602e-05,0.047380093423918405,0.06775399252193995,7.878872838920697e-05,0.06723615317648113
795,0.008538415119914494,4.815019290645835e-05,0.008448802974924239,0.023057537869326582,6.610741227350187e-05,0.022898228737447467,0.0476370198699147,7.820372907886458e-05,0.047380093423918405,0.06772459830954144,7.861159098732163e-05,0.06723615317648113
796,0.008520876994172573,4.797900978795226e-05,0.008448802974924239,0.023035372589081667,6.604666290533075e-05,0.022898228737447467,0.04760526398483523,7.805332063618922e-05,0.047380093423918405,0.0676972319304506,7.824377269733185e-05,0.06723615317648113
797,0.008504956655074919,4.79018018761366e-05,0.008448802974924239,0.023013387162520698,6.593162236617143e-05,0.022898228737447467,0.0475731648032019,7.81074164997736e-05,0.047380093423918405,0.06766892277582781,7.812829200643849e-05,0.06723615317648113
798,0.008487277134082998,4.773561569456136e-05,0.008448802974924239,0.022988330789745128,6.577332905739431e-05,0.022898228737447467,0.04755260884904534,7.794501944608428e-05,0.047380093423918405,0.06763453846035894,7.816012988250907e-05,0.06723615317648113
799,0.00846551325967576,4.769615639822012e-05,0.008448802974924239,0.022967261695223996,6.554941638762336e-05,0.022898228737447467,0.04752241789013605,7.780895910342195e-05,0.047380093423918405,0.06760714224641946,7.814800642721145e-05,0.06723615317648113
800,0.008626217677528292,4.8143790205638204e-05,0.008448802974924239,0.02317532161176697,6.588148411504298e-05,0.022898228737447467,0.04777269474814798,7.796124693664639e-05,0.047380093423918405,0.06787414199279396,7.869961122053173e-05,0.06723615317648113
801,0.008606957683496041,4.788104147471239e-05,0.008448802974924239,0.023159282593187776,6.591895243230756e-05,0.022898228737447467,0.04774173849478568,7.754532199093648e-05,0.047380093423918405,0.06784499172482304,7.844887802752934e-05,0.06723615317648113
802,0.008588813764474458,4.7717767018806946e-05,0.008448802974924239,0.023141088104420775,6.587888459922469e-05,0.022898228737447467,0.047717775979506195,7.721629742148284e-05,0.047380093423918405,0.06781646195376206,7.846724681777845e-05,0.06723615317648113
803,0.00856881320447959,4.765811180540516e-05,0.008448802974924239,0.02311717224079869,6.555676567976699e-05,0.022898228737447467,0.047692656213363424,7.709296813921898e-05,0.047380093423918405,0.06778727066776835,7.837852319698837e-05,0.06723615317648113
804,0.00854955466501149,4.74967407035694e-05,0.008448802974924239,0.02309842683181374,6.53015723271382e-05,0.022898228737447467,0.0476610555515344,7.700659784280265e-05,0.047380093423918405,0.0677574231929874,7.814218175330074e-05,0.06723615317648113
805,0.00853491705394367,4.738219061723305e-05,0.008448802974924239,0.02307043516560615,6.530044431078375e-05,0.022898228737447467,0.04763290963192602,7.685406621235746e-05,0.047380093423918405,0.06773036577819977,7.806179774512449e-05,0.06723615317648113
806,0.00851607129369803,4.726379518371582e-05,0.008448802974924239,0.0230490874956002,6.525632526081543e-05,0.022898228737447467,0.04760696088849922,7.67576358296563e-05,0.047380093423918405,0.06769929527700906,7.79729503732915e-05,0.06723615317648113
807,0.008503038981147966,4.723473049410633e-05,0.008448802974924239,0.023020405633279752,6.521789510066622e-05,0.022898228737447467,0.04758067353849028,7.675606315092226e-05,0.047380093423918405,0.06767406237947583,7.781637322165845e-05,0.06723615317648113
808,0.008484690825278193,4.717131342073783e-05,0.008448802974924239,0.02299626354928887,6.507000516327351e-05,0.022898228737447467,0.04754801718753095,7.658285017450987e-05,0.047380093423918405,0.06764523479652916,7.781312146061555e-05,0.06723615317648113
809,0.008465057571062336,4.700733057540871e-05,0.008448802974924239,0.022970399137400267,6.510176313190985e-05,0.022898228737447467,0.047519234594895036,7.64631909628473e-05,0.047380093423918405,0.06761808084180583,7.787517373750116e-05,0.06723615317648113
810,0.008621586307660151,4.750820177872753e-05,0.008448802974924239,0.023178674696616174,6.549250258891706e-05,0.022898228737447467,0.047770988873446205,7.679793802663062e-05,0.047380093423918405,0.06787389814423753,7.82800910122031e-05,0.06723615317648113
811,0.008600453606010137,4.746407977330394e-05,0.008448802974924239,0.023157698939968937,6.548068420568327e-05,0.022898228737447467,0.04774220256121851,7.664319380281466e-05,0.047380093423918405,0.06783988635037778,7.810812354632728e-05,0.06723615317648113
812,0.008581700864891944,4.7334816867114584e-05,0.008448802974924239,0.02313755479668149,6.531493973945783e-05,0.022898228737447467,0.047714842195593916,7.653946799639731e-05,0.047380093423918405,0.06781547437711423,7.806464051790701e-05,0.06723615317648113
813,0.008563639118535313,4.717514454238897e-05,0.008448802974924239,0.023111608629275443,6.516700894112275e-05,0.022898228737447467,0.04768672416785189,7.652902633427672e-05,0.047380093423918405,0.0677840981541526,7.802004705129435e-05,0.06723615317648113
814,0.00854563966065747,4.71751482063049e-05,0.008448802974924239,0.023082244672706195,6.508891424818201e-05,0.022898228737447467,0.04766103139054007,7.634034593432963e-05,0.047380093423918405,0.0677522564249089,7.790948118309591e-05,0.06723615317648113
815,0.00852851092336221,4.708943483348761e-05,0.008448802974924239,0.023056101121703695,6.506593429991444e-05,0.022898228737447467,0.0476353176064416,7.630266581893589e-05,0.047380093423918405,0.06773014454692014,7.785212292817709e-05,0.06723615317648113
816,0.008511123385203913,4.702233235153898e-05,0.008448802974924239,0.023035370200910302,6.483451308469182e-05,0.022898228737447467,0.04761035516298483,7.608707894066495e-05,0.047380093423918405,0.06769617061222334,7.773711466557547e-05,0.06723615317648113
817,0.008494555289301235,4.702802031041197e-05,0.008448802974924239,0.02300938915023616,6.471770473400661e-05,0.022898228737447467,0.04758528082563598,7.605189547960688e-05,0.047380093423918405,0.06766578711639724,7.74305198875109e-05,0.06723615317648113
818,0.008474981185758804,4.692856141286631e-05,0.008448802974924239,0.02298777509510339,6.46180278412333e-05,0.022898228737447467,0.04756145010112847,7.60233917333136e-05,0.047380093423918405,0.06763707628713664,7.731040581012707e-05,0.06723615317648113
819,0.008458930523311151,4.692213231773965e-05,0.008448802974924239,0.022972123499464907,6.445376069680663e-05,0.022898228737447467,0.04752904974432141,7.563895163639463e-05,0.047380093423918405,0.06761086404752177,7.740820285097147e-05,0.06723615317648113
820,0.008619563653421376,4.7326720846015136e-05,0.008448802974924239,0.02317531252285059,6.508816627523551e-05,0.022898228737447467,0.04776513843481982,7.631717259257781e-05,0.047380093423918405,0.06786094843944684,7.801487053348887e-05,0.06723615317648113
821,0.008599470419805709,4.7271236445789063e-05,0.008448802974924239,0.02315053328811306,6.493764804139928e-05,0.022898228737447467,0.047743767253331716,7.604605859960718e-05,0.047380093423918405,0.06783318944548136,7.799971793872062e-05,0.06723615317648113
822,0.008584271384595974,4.711822422742345e-05,0.008448802974924239,0.02312326787098896,6.491456345651034e-05,0.022898228737447467,0.04771592718948452,7.591508064134578e-05,0.047380093423918405,0.0678053356384398,7.775298374767135e-05,0.06723615317648113
823,0.008568968662473244,4.714716327102258e-05,0.008448802974924239,0.023092741039074955,6.477930042649093e-05,0.022898228737447467,0.04767948796386236,7.569509822979053e-05,0.047380093423918405,0.067781163127573,7.767815887715835e-05,0.06723615317648113
824,0.008552120860608354,4.7030235356447956e-05,0.008448802974924239,0.023071818317280002,6.46954240741909e-05,0.022898228737447467,0.04765479427147858,7.568400274561426e-05,0.047380093423918405,0.06775862479135789,7.767649070846839e-05,0.06723615317648113
825,0.008537075478975491,4.694333378976651e-05,0.008448802974924239,0.023049582623937432,6.468878364674632e-05,0.022898228737447467,0.04762857991847688,7.57054287966604e-05,0.047380093423918405,0.06773184203004304,7.770405294597905e-05,0.06723615317648113
826,0.008522675666202975,4.6853342451146853e-05,0.008448802974924239,0.023026806755701783,6.448063622720926e-05,0.022898228737447467,0.04760639452909139,7.557042353374833e-05,0.047380093423918405,0.06770122297845509,7.772255803784368e-05,0.06723615317648113
827,0.008502513466593427,4.682724609030201e-05,0.008448802974924239,0.023005827236900665,6.44731439033978e-05,0.022898228737447467,0.04758393732457762,7.539918137369822e-05,0.047380093423918405,0.06766952285306516,7.745047807238092e-05,0.06723615317648113
828,0.008483822928621812,4.674723269983699e-05,0.008448802974924239,0.022988420429229536,6.446868154511015e-05,0.022898228737447467,0.04756002490526609,7.526191175148801e-05,0.047380093423918405,0.06764219652271047,7.723395002343015e-05,0.06723615317648113
829,0.008463558915670284,4.669157210236943e-05,0.008448802974924239,0.022965001665931097,6.415250747289539e-05,0.022898228737447467,0.047530185562660386,7.543572647071862e-05,0.047380093423918405,0.0676169156558858,7.716192277694909e-05,0.06723615317648113
830,0.008611340027772793,4.7004280827918624e-05,0.008448802974924239,0.02315531945848037,6.462621352879831e-05,0.022898228737447467,0.047769774410290046,7.601087418549717e-05,0.047380093423918405,0.06787583768247885,7.747306033918433e-05,0.06723615317648113
831,0.008594141956247844,4.690312685367023e-05,0.008448802974924239,0.02312908890568539,6.444680060873274e-05,0.022898228737447467,0.04774573293766089,7.5838196036421e-05,0.047380093423918405,0.0678474375806401,7.757401811953917e-05,0.06723615317648113
832,0.008577526600796965,4.689464045531177e-05,0.008448802974924239,0.02310997616494796,6.430958008144883e-05,0.022898228737447467,0.047706633475689375,7.574638364116891e-05,0.047380093423918405,0.06782246256876641,7.750444928548061e-05,0.06723615317648113
833,0.008561161404512173,4.687193606720363e-05,0.008448802974924239,0.02308759553683152,6.430765485099287e-05,0.022898228737447467,0.04767850396706297,7.571796713099175e-05,0.047380093423918405,0.06779340250791918,7.752867756599044e-05,0.06723615317648113
834,0.008544821895434132,4.6730326401446746e-05,0.008448802974924239,0.02306842040548028,6.427236849177439e-05,0.022898228737447467,0.04765383567838505,7.56209995704527e-05,0.047380093423918405,0.06775849879109805,7.7410091529863e-05,0.06723615317648113
835,0.00852736768802915,4.653818413071492e-05,0.008448802974924239,0.023047583133272896,6.424963928512569e-05,0.022898228737447467,0.04762921975592736,7.5346969573096e-05,0.047380093423918405,0.06772592356536525,7.727704926580258e-05,0.06723615317648113
836,0.008511982633041846,4.65506336498492e-05,0.008448802974924239,0.023024273132006067,6.421033078460409e-05,0.022898228737447467,0.04760147786178894,7.503510769493156e-05,0.047380093423918405,0.06770232502035815,7.708355825917053e-05,0.06723615317648113
837,0.008496685925401832,4.651688694069991e-05,0.008448802974924239,0.02300268815769081,6.406885951518538e-05,0.022898228737447467,0.047570844378523804,7.489767165970032e-05,0.047380093423918405,0.06767206955139604,7.72094198599359e-05,0.06723615317648113
838,0.008479886480279178,4.6459739411413415e-05,0.008448802974924239,0.02298244480982887,6.407149844637379e-05,0.022898228737447467,0.04754053770772188,7.477872665990294e-05,0.047380093423918405,0.06765134065477468,7.708129960813107e-05,0.06723615317648113
839,0.0084626548364383,4.6498343822799666e-05,0.008448802974924239,0.022963210673960618,6.400931482059576e-05,0.022898228737447467,0.047514179089705844,7.457811506115066e-05,0.047380093423918405,0.06762314955912115,7.678303684299612e-05,0.06723615317648113
840,0.008612288568335286,4.686831573924621e-05,0.008448802974924239,0.02316912036786509,6.493435265781494e-05,0.022898228737447467,0.04774276278672893,7.53953369037453e-05,0.047380093423918405,0.06787745684562087,7.678521529152525e-05,0.06723615317648113
841,0.008597094415290853,4.674375700137135e-05,0.008448802974924239,0.023147312648206457,6.475853354927721e-05,0.022898228737447467,0.04771634399545271,7.536001427949136e-05,0.047380093423918405,0.06784543263590256,7.662672749403663e-05,0.06723615317648113
842,0.008580558997025875,4.6702513920716964e-05,0.008448802974924239,0.02312151065557042,6.472019849109882e-05,0.022898228737447467,0.0476876969285076,7.524224832699159e-05,0.047380093423918405,0.06781635245426594,7.671417173678095e-05,0.06723615317648113
843,0.00856340996292646,4.6671408086703665e-05,0.008448802974924239,0.02310080112747304,6.470270844381765e-05,0.022898228737447467,0.04766430743404817,7.512679051686551e-05,0.047380093423918405,0.06779040958932525,7.654333251284437e-05,0.06723615317648113
844,0.008541575451061422,4.652373583873103e-05,0.008448802974924239,0.023080136840176534,6.48519787707872e-05,0.022898228737447467,0.04763961746183925,7.499164898837067e-05,0.047380093423918405,0.0677606622470253,7.648972637438065e-05,0.06723615317648113
845,0.00851968474233549,4.6551093167294526e-05,0.008448802974924239,0.02305302928062189,6.472035366925345e-05,0.022898228737447467,0.04761425254103593,7.469685694247971e-05,0.047380093423918405,0.06774034950666726,7.637136117619745e-05,0.06723615317648113
846,0.008500272164391781,4.642522085583094e-05,0.008448802974924239,0.023032683732929073,6.464294966469131e-05,0.022898228737447467,0.04758533087005404,7.442620189781701e-05,0.047380093423918405,0.06771102400305859,7.620174391429094e-05,0.06723615317648113
847,0.008486096669897464,4.6297062487809314e-05,0.008448802974924239,0.023012958300627582,6.460564998850361e-05,0.022898228737447467,0.04756006347876915,7.420132455502606e-05,0.047380093423918405,0.06768349154471784,7.627976481662581e-05,0.06723615317648113
848,0.008465377529087874,4.61509664272985e-05,0.008448802974924239,0.022990480996975763,6.448801313297414e-05,0.022898228737447467,0.047529489697753315,7.409165753094716e-05,0.047380093423918405,0.067650497089628,7.6140889735205e-05,0.06723615317648113
849,0.00844647840241564,4.611557581706751e-05,0.00844647840241564,0.02297152603993396,6.429454542574616e-05,0.022898228737447467,0.04750325013232778,7.409415704341051e-05,0.047380093423918405,0.06762179032513393,7.590580993568415e-05,0.06723615317648113
850,0.008607974667434768,4.657319072948471e-05,0.00844647840241564,0.02315868623556247,6.487352255585993e-05,0.022898228737447467,0.04775427262206189,7.502584839123184e-05,0.047380093423918405,0.06786906849072127,7.633782084572396e-05,0.06723615317648113
851,0.008590272307232567,4.635198415784923e-05,0.00844647840241564,0.0231357905372402,6.480270272475188e-05,0.022898228737447467,0.047719804844377885,7.479953353131619e-05,0.047380093423918405,0.06783947196626056,7.604198343001213e-05,0.06723615317648113
852,0.008573677861518534,4.6303754529742025e-05,0.00844647840241564,0.02311770188989396,6.471584546168969e-05,0.022898228737447467,0.04769432621495526,7.475293125789767e-05,0.047380093423918405,0.06780969784346397,7.591862958740315e-05,0.06723615317648113
853,0.008555165319893593,4.6197453166030774e-05,0.00844647840241564,0.02310202055033701,6.458823646244495e-05,0.022898228737447467,0.04766676772066175,7.462887289033725e-05,0.047380093423918405,0.06777897093408375,7.56783744944229e-05,0.06723615317648113
854,0.008537540813545673,4.616588895435717e-05,0.00844647840241564,0.02308251747296014,6.446653434208011e-05,0.022898228737447467,0.047641974691609607,7.459714456353783e-05,0.047380093423918405,0.06774308747949696,7.527696476889833e-05,0.06723615317648113
855,0.008522167318333922,4.603178062797464e-05,0.00844647840241564,0.02306429171801377,6.439263502415346e-05,0.022898228737447467,0.04761384846860659,7.450120687336284e-05,0.047380093423918405,0.06771518777305044,7.527215741681192e-05,0.06723615317648113
856,0.008503261689180126,4.5989565194600475e-05,0.00844647840241564,0.02304221568082738,6.417264965888593e-05,0.022898228737447467,0.04758119470023323,7.424256913776259e-05,0.047380093423918405,0.06768795330314561,7.511194812452613e-05,0.06723615317648113
857,0.008486759514243866,4.605192985805406e-05,0.00844647840241564,0.023022809082894655,6.390985789230586e-05,0.022898228737447467,0.047550705474124,7.42149459324435e-05,0.047380093423918405,0.06765756414151915,7.498745527592283e-05,0.06723615317648113
858,0.008466004474890041,4.6016615784276686e-05,0.00844647840241564,0.023000986674819538,6.369917124597567e-05,0.022898228737447467,0.04751757322866554,7.39578120962081e-05,0.047380093423918405,0.06763218228991258,7.494581477714241e-05,0.06723615317648113
859,0.008452244561582898,4.610557729011668e-05,0.00844647840241564,0.02297809656257975,6.366501168465953e-05,0.022898228737447467,0.047489844207504364,7.392502368255624e-05,0.047380093423918405,0.06760431930260592,7.442257532386842e-05,0.06723615317648113
860,0.008599081707487645,4.655627165545308e-05,0.00844647840241564,0.023164210667856188,6.415795515953625e-05,0.022898228737447467,0.04774725483316284,7.469787803011885e-05,0.047380093423918405,0.06784942984445763,7.468792513490683e-05,0.06723615317648113
861,0.00858203833928246,4.6564639856118824e-05,0.00844647840241564,0.023143863193432004,6.410340499746594e-05,0.022898228737447467,0.04771741922321612,7.447203455772218e-05,0.047380093423918405,0.06782493182055845,7.472886478615982e-05,0.06723615317648113
862,0.008565132888251784,4.658286549977919e-05,0.00844647840241564,0.023120175016686863,6.392242470071519e-05,0.022898228737447467,0.047691076677828965,7.440054315710925e-05,0.047380093423918405,0.06779461638653109,7.461928759954212e-05,0.06723615317648113
863,0.008549230572347563,4.646290414215604e-05,0.00844647840241564,0.023097843339613667,6.373308012412825e-05,0.022898228737447467,0.047659865740395,7.387170078317472e-05,0.047380093423918405,0.06776299917654882,7.47586193749812e-05,0.06723615317648113
864,0.008532147306778065,4.633607925712008e-05,0.00844647840241564,0.023077256290420713,6.357918122328689e-05,0.022898228737447467,0.04762419056509208,7.363289574475384e-05,0.047380093423918405,0.06773795370212943,7.464931270785628e-05,0.06723615317648113
865,0.008510378502013133,4.617339960950275e-05,0.00844647840241564,0.0230550458198053,6.354557886320038e-05,0.022898228737447467,0.04759053861940574,7.331145031608754e-05,0.047380093423918405,0.0677129980380972,7.45618257072018e-05,0.06723615317648113
866,0.00849569825613721,4.608064709461818e-05,0.00844647840241564,0.02303317777874069,6.341908851038141e-05,0.022898228737447467,0.0475555908923736,7.304910278262991e-05,0.047380093423918405,0.06768262428616015,7.444528781789538e-05,0.06723615317648113
867,0.008477282224221944,4.6041408337744824e-05,0.00844647840241564,0.023019524364034205,6.342742659125021e-05,0.022898228737447467,0.047534820624593695,7.3049448978076e-05,0.047380093423918405,0.06765302738286923,7.419842729545455e-05,0.06723615317648113
868,0.00846171770729525,4.595498356737361e-05,0.00844647840241564,0.023000464882148713,6.334174561549021e-05,0.022898228737447467,0.04750980716167733,7.30818087597276e-05,0.047380093423918405,0.06762301961961294,7.416988423163984e-05,0.06723615317648113
869,0.008445362115917525,4.581496921340739e-05,0.008445362115917525,0.022986081395785944,6.330406615158744e-05,0.022898228737447467,0.047488800400532515,7.304578964505635e-05,0.047380093423918405,0.06759464962780089,7.407385474740768e-05,0.06723615317648113
870,0.008592109070355413,4.599219175336717e-05,0.008445362115917525,0.023174683633243057,6.36148007635737e-05,0.022898228737447467,0.047724799356646024,7.324947931357368e-05,0.047380093423918405,0.06784851189752772,7.430163272084426e-05,0.06723615317648113
871,0.008576475023014916,4.593100208866812e-05,0.008445362115917525,0.02314571137758975,6.342195227201314e-05,0.022898228737447467,0.04769975442765224,7.327347537653858e-05,0.047380093423918405,0.06781770355126204,7.426710326644224e-05,0.06723615317648113
872,0.008556771905832832,4.5753317581053456e-05,0.008445362115917525,0.023124662917862825,6.326353715593838e-05,0.022898228737447467,0.04766410276427349,7.30079949382627e-05,0.047380093423918405,0.06778865445254141,7.43390812341984e-05,0.06723615317648113
873,0.008539599872850868,4.5801786649689396e-05,0.008445362115917525,0.023100564469578568,6.312445925354198e-05,0.022898228737447467,0.04764154553989098,7.292407274852062e-05,0.047380093423918405,0.06775837187580608,7.407754020123572e-05,0.06723615317648113
874,0.00852251454792231,4.577871077172668e-05,0.008445362115917525,0.023074063616564465,6.297819653454746e-05,0.022898228737447467,0.04762176836792605,7.288282319146665e-05,0.047380093423918405,0.06773584104444239,7.398898026668527e-05,0.06723615317648113
875,0.008503621395573922,4.570970599779221e-05,0.008445362115917525,0.02305305023990896,6.293331478528351e-05,0.022898228737447467,0.04760013638211,7.292036470655714e-05,0.047380093423918405,0.06771003054237706,7.394009800062759e-05,0.06723615317648113
876,0.008491752546322194,4.557994943344891e-05,0.008445362115917525,0.023030806320300107,6.288093001304095e-05,0.022898228737447467,0.04757126347416963,7.299966432704907e-05,0.047380093423918405,0.06768191892378655,7.401992973385276e-05,0.06723615317648113
877,0.008477841050633131,4.563585553328139e-05,0.008445362115917525,0.023013101221868622,6.281218580928433e-05,0.022898228737447467,0.04754597223813131,7.280139115681096e-05,0.047380093423918405,0.0676551203646636,7.400282143297625e-05,0.06723615317648113
878,0.008463028614853834,4.552534771629619e-05,0.008445362115917525,0.0229959735678708,6.263837690588898e-05,0.022898228737447467,0.04752183739524172,7.254115052411579e-05,0.047380093423918405,0.06762303229299362,7.401858311316745e-05,0.06723615317648113
879,0.008446274071864579,4.53999312006949e-05,0.008445362115917525,0.022974961845022283,6.255142418770757e-05,0.022898228737447467,0.04749549671320096,7.235008494590741e-05,0.047380093423918405,0.06759089799144331,7.36795284039545e-05,0.06723615317648113
880,0.00860124280300894,4.61341495763492e-05,0.008445362115917525,0.02317426126733958,6.291983700442547e-05,0.022898228737447467,0.047730698150360525,7.272221675780912e-05,0.047380093423918405,0.06784883426137085,7.395165854990384e-05,0.06723615317648113
881,0.008578533384297975,4.5846915769303855e-05,0.008445362115917525,0.023150125907643034,6.28754052880622e-05,0.022898228737447467,0.04770743285840159,7.25820103135428e-05,0.047380093423918405,0.06782062894413654,7.405298320588451e-05,0.06723615317648113
882,0.008557410160064158,4.5944771387984636e-05,0.008445362115917525,0.02312644836670256,6.284899784787398e-05,0.022898228737447467,0.04768210660665309,7.250304866920976e-05,0.047380093423918405,0.06779005731167836,7.381257948191957e-05,0.06723615317648113
883,0.008542421724981823,4.591100889672666e-05,0.008445362115917525,0.023104966521175933,6.267310684585077e-05,0.022898228737447467,0.04765681046913141,7.233455215574192e-05,0.047380093423918405,0.06776571510774029,7.381844040907794e-05,0.06723615317648113
884,0.008524936463267073,4.581050465456954e-05,0.008445362115917525,0.0230813341540062,6.244312812601107e-05,0.022898228737447467,0.0476341979145856,7.221392397420693e-05,0.047380093423918405,0.0677368865662227,7.363241738054984e-05,0.06723615317648113
885,0.008510704538987937,4.5619331850386835e-05,0.008445362115917525,0.023061528074542353,6.241396315165517e-05,0.022898228737447467,0.04760993026109368,7.212719260398664e-05,0.047380093423918405,0.06770840977114963,7.368376958723444e-05,0.06723615317648113
886,0.008496292778250933,4.554891409135806e-05,0.008445362115917525,0.023042330292015734,6.24495686526863e-05,0.022898228737447467,0.0475834362142663,7.203070280869124e-05,0.047380093423918405,0.0676766606174275,7.35931219336289e-05,0.06723615317648113
887,0.008479219868228494,4.5389499484563846e-05,0.008445362115917525,0.023021693855114787,6.237306593019454e-05,0.022898228737447467,0.047558475326584713,7.201578886840661e-05,0.047380093423918405,0.06765047324382147,7.344620938814933e-05,0.06723615317648113
888,0.008462807343697861,4.531618597170256e-05,0.008445362115917525,0.023002289819374716,6.231580734820629e-05,0.022898228737447467,0.04752899223839165,7.211290520469117e-05,0.047380093423918405,0.06762214090054706,7.316508235037794e-05,0.06723615317648113
889,0.008448740059581423,4.526798118203439e-05,0.008445362115917525,0.022982344750361854,6.232382226267209e-05,0.022898228737447467,0.04750572422322911,7.198864829156315e-05,0.047380093423918405,0.06760046224352095,7.324095000931935e-05,0.06723615317648113
890,0.008592076338927064,4.5701082574538836e-05,0.008445362115917525,0.02317974657006126,6.269423229206191e-05,0.022898228737447467,0.0477293442348529,7.220362860915435e-05,0.047380093423918405,0.06783430867606624,7.361270476046652e-05,0.06723615317648113
891,0.008575297731161769,4.5473121630956144e-05,0.008445362115917525,0.02315913101365547,6.250733019005403e-05,0.022898228737447467,0.047698683868234816,7.212916931265134e-05,0.047380093423918405,0.06781672664383115,7.355266348413425e-05,0.06723615317648113
892,0.00856065286235113,4.5407093087218585e-05,0.008445362115917525,0.02313865054241762,6.250018636162944e-05,0.022898228737447467,0.04767114193461714,7.191544101825424e-05,0.047380093423918405,0.06779306310851592,7.345169800920503e-05,0.06723615317648113
893,0.008540490604514546,4.528827350672104e-05,0.008445362115917525,0.023122792619693057,6.215207165585654e-05,0.022898228737447467,0.04764469371431864,7.18577330397676e-05,0.047380093423918405,0.06777159792028588,7.337724787536892e-05,0.06723615317648113
894,0.008524186752408236,4.507911234549397e-05,0.008445362115917525,0.023100188869539212,6.213184463209279e-05,0.022898228737447467,0.04762456163348099,7.185278883558477e-05,0.047380093423918405,0.06775088208360219,7.328555082182987e-05,0.06723615317648113
895,0.008508580009409001,4.502913664634725e-05,0.008445362115917525,0.023080335564150404,6.21471278023816e-05,0.022898228737447467,0.04759990316338198,7.164552019266819e-05,0.047380093423918405,0.06772429078319697,7.333011929653026e-05,0.06723615317648113
896,0.00849224239203247,4.491686627119632e-05,0.008445362115917525,0.023057979594884807,6.200382259597118e-05,0.022898228737447467,0.047570968126634784,7.157612160282368e-05,0.047380093423918405,0.06769805701924676,7.314574689041148e-05,0.06723615317648113
897,0.008471802462894857,4.4794851105199215e-05,0.008445362115917525,0.023036936930097625,6.1904995470673e-05,0.022898228737447467,0.04754793852406479,7.157265009055e-05,0.047380093423918405,0.06767000347337121,7.304752450779208e-05,0.06723615317648113
898,0.008455193391769573,4.4730111480787214e-05,0.008445362115917525,0.023016463452978593,6.195444380717448e-05,0.022898228737447467,0.04752197818461059,7.144337100327427e-05,0.047380093423918405,0.0676428455538957,7.294618868786664e-05,0.06723615317648113
899,0.00844081591642502,4.476762189042937e-05,0.00844081591642502,0.02299569565717287,6.192569277430139e-05,0.022898228737447467,0.047497072381644266,7.131195621730802e-05,0.047380093423918405,0.06761768847180025,7.292041987069094e-05,0.06723615317648113
900,0.00859450452943284,4.509210328761296e-05,0.00844081591642502,0.023192345710980517,6.247322971719426e-05,0.022898228737447467,0.047724923290563756,7.196308012460461e-05,0.047380093423918405,0.06784933206393856,7.315053794014069e-05,0.06723615317648113
901,0.008581187099689165,4.503344830712828e-05,0.00844081591642502,0.023171674251375996,6.240489296838841e-05,0.022898228737447467,0.047698262343891754,7.178263520099133e-05,0.047380093423918405,0.0678274624501968,7.30094950553832e-05,0.06723615317648113
902,0.00856345362249316,4.4984465088714965e-05,0.00844081591642502,0.023155328375510688,6.23475209925643e-05,0.022898228737447467,0.047674706543730974,7.170734947503829e-05,0.047380093423918405,0.06780437260467317,7.296544377369102e-05,0.06723615317648113
903,0.008545029078542396,4.483468894381558e-05,0.00844081591642502,0.023135418335189527,6.218873000434306e-05,0.022898228737447467,0.047653553270014325,7.156415455028344e-05,0.047380093423918405,0.06777902500843437,7.282977564136756e-05,0.06723615317648113
904,0.008526301124277822,4.4719768026263155e-05,0.00844081591642502,0.023115240365973472,6.211069787388832e-05,0.022898228737447467,0.04763220387014104,7.149070530570102e-05,0.047380093423918405,0.0677531419480625,7.255972318407555e-05,0.06723615317648113
905,0.008509804390044676,4.471753352216504e-05,0.00844081591642502,0.02309126087336106,6.208009545156102e-05,0.022898228737447467,0.04760902462644928,7.130551375171104e-05,0.047380093423918405,0.06772213485191515,7.225265555471419e-05,0.06723615317648113
906,0.008494021962835857,4.461245966181678e-05,0.00844081591642502,0.023072762226718557,6.186246311446552e-05,0.022898228737447467,0.047587785351964035,7.12208571801789e-05,0.047380093423918405,0.06769268457933277,7.210756454781473e-05,0.06723615317648113
907,0.00847720299900493,4.447526251994723e-05,0.00844081591642502,0.023054004009570087,6.185836746471685e-05,0.022898228737447467,0.047561267711405494,7.112679843148028e-05,0.047380093423918405,0.06766431725556044,7.1980568523613e-05,0.06723615317648113
908,0.008462020105440974,4.4440878571975765e-05,0.00844081591642502,0.023027178694668065,6.196555757169137e-05,0.022898228737447467,0.047535982018143935,7.121343911752097e-05,0.047380093423918405,0.06763673335365164,7.195979801938014e-05,0.06723615317648113
909,0.008446514736652304,4.43579614317938e-05,0.00844081591642502,0.02300223498461546,6.1702507278652e-05,0.022898228737447467,0.0475112838423257,7.112437210344855e-05,0.047380093423918405,0.06761091896444253,7.182503332227233e-05,0.06723615317648113
910,0.008591964740819556,4.4684997127485663e-05,0.00844081591642502,0.023182775149514886,6.202806898441254e-05,0.022898228737447467,0.04772970921010175,7.167551774704812e-05,0.047380093423918405,0.06783761217221394,7.167650337651358e-05,0.06723615317648113
911,0.008576994066627059,4.465747883788558e-05,0.00844081591642502,0.023160085730693954,6.183891506424789e-05,0.022898228737447467,0.04770624175283593,7.144949558971036e-05,0.047380093423918405,0.0678105378039813,7.170007305094528e-05,0.06723615317648113
912,0.008561235690848578,4.4644431129597234e-05,0.00844081591642502,0.023142804696084804,6.171652157217276e-05,0.022898228737447467,0.047679523803360754,7.143847523067614e-05,0.047380093423918405,0.06779289837475902,7.16614484843958e-05,0.06723615317648113
913,0.008546394200024572,4.4672398273994874e-05,0.00844081591642502,0.023121038230826937,6.144523968096375e-05,0.022898228737447467,0.047653499778826956,7.154686643715916e-05,0.047380093423918405,0.06776157196046995,7.16143871329224e-05,0.06723615317648113
914,0.00852888194668348,4.455115306505352e-05,0.00844081591642502,0.02309537884902162,6.131649343233447e-05,0.022898228737447467,0.04763206933659022,7.144459431323795e-05,0.047380093423918405,0.06774053320566585,7.144782388473243e-05,0.06723615317648113
915,0.008514709141793564,4.455897043978451e-05,0.00844081591642502,0.023072194731950255,6.121061834429466e-05,0.022898228737447467,0.04760715375302626,7.112729583772414e-05,0.047380093423918405,0.0677153240242141,7.141056584474897e-05,0.06723615317648113
916,0.00849746826639825,4.444108793640827e-05,0.00844081591642502,0.02305174746524363,6.105410880331948e-05,0.022898228737447467,0.047585194890103835,7.104918093726736e-05,0.047380093423918405,0.06769284698023449,7.140262435309535e-05,0.06723615317648113
917,0.008485352798575986,4.4285186071512894e-05,0.00844081591642502,0.023032679139476337,6.097208468275517e-05,0.022898228737447467,0.04756066102931912,7.100986143181203e-05,0.047380093423918405,0.0676699893281388,7.13491566365332e-05,0.06723615317648113
918,0.008472379152091597,4.426113800515298e-05,0.00844081591642502,0.023016800440847217,6.0903818146072994e-05,0.022898228737447467,0.04753954934329375,7.106418814030498e-05,0.047380093423918405,0.06764268698595717,7.12626916269648e-05,0.06723615317648113
919,0.008458605922395791,4.4298648308571556e-05,0.00844081591642502,0.022994292102132746,6.077507756380513e-05,0.022898228737447467,0.047519123855463266,7.0983809335661e-05,0.047380093423918405,0.06761370965848897,7.12096917361307e-05,0.06723615317648113
920,0.0085940180242812,4.484610938173423e-05,0.00844081591642502,0.023178015340974283,6.119109723342325e-05,0.022898228737447467,0.04773823131233635,7.11615796467416e-05,0.047380093423918405,0.06783445536944749,7.151993673046973e-05,0.06723615317648113
921,0.008577949109021276,4.4711995751565966e-05,0.00844081591642502,0.023152997119582908,6.094902671015665e-05,0.022898228737447467,0.0477169457245377,7.127664555416937e-05,0.047380093423918405,0.06780928231149522,7.146160060768251e-05,0.06723615317648113
922,0.008560754478163984,4.466801216394991e-05,0.00844081591642502,0.023135552420385678,6.09493734533128e-05,0.022898228737447467,0.04769310553228502,7.118621027454634e-05,0.047380093423918405,0.06778666446673004,7.126038287394956e-05,0.06723615317648113
923,0.008545951653954316,4.4700971310654245e-05,0.00844081591642502,0.02311127749453773,6.0971603395550115e-05,0.022898228737447467,0.047674128998402315,7.116906796728807e-05,0.047380093423918405,0.06776322168443803,7.118985211311268e-05,0.06723615317648113
924,0.008533756268936845,4.468954774429138e-05,0.00844081591642502,0.023097320551902646,6.085544570381514e-05,0.022898228737447467,0.04764473886754718,7.116492775111727e-05,0.047380093423918405,0.06774238185283406,7.113572424661834e-05,0.06723615317648113
925,0.008515161327710876,4.456613666266916e-05,0.00844081591642502,0.023079687006441883,6.078283425811486e-05,0.022898228737447467,0.04761513423144587,7.100321431242776e-05,0.047380093423918405,0.06771731861289734,7.105733927278336e-05,0.06723615317648113
926,0.008499184909595711,4.4590674309782055e-05,0.00844081591642502,0.023060846093683272,6.0752714515164155e-05,0.022898228737447467,0.047589072113102864,7.08080249860809e-05,0.047380093423918405,0.06769371032932768,7.104564172092155e-05,0.06723615317648113
927,0.00848435102773885,4.451205144011106e-05,0.00844081591642502,0.023043523398568595,6.076888544110794e-05,0.022898228737447467,0.04756651498242419,7.069752659533517e-05,0.047380093423918405,0.06766646892285827,7.111296720088346e-05,0.06723615317648113
928,0.008465713018879186,4.453007466368003e-05,0.00844081591642502,0.02302123166332761,6.087563455815034e-05,0.022898228737447467,0.04754232381363801,7.069960601683475e-05,0.047380093423918405,0.06763670726810009,7.103081061475501e-05,0.06723615317648113
929,0.00845395730147942,4.442347643054791e-05,0.00844081591642502,0.02300024115672997,6.0699733108720495e-05,0.022898228737447467,0.04751852804642315,7.063977061552334e-05,0.047380093423918405,0.06760763953591077,7.086712446830515e-05,0.06723615317648113
930,0.008594925842595207,4.4973153302863206e-05,0.00844081591642502,0.023187688056179507,6.150832486818674e-05,0.022898228737447467,0.0477246219767796,7.105093021229164e-05,0.047380093423918405,0.06783456065257581,7.124330108139371e-05,0.06723615317648113
931,0.008578810231365726,4.4959113943506005e-05,0.00844081591642502,0.02316279780498975,6.14486068042112e-05,0.022898228737447467,0.04770087566147471,7.10564101319763e-05,0.047380093423918405,0.06780613809196716,7.093790739387652e-05,0.06723615317648113
932,0.008563401687755344,4.4903303917398355e-05,0.00844081591642502,0.02314496291019687,6.143260761654795e-05,0.022898228737447467,0.047672357339415765,7.103826089111961e-05,0.047380093423918405,0.06778544826477077,7.077325600684763e-05,0.06723615317648113
933,0.00854648229521055,4.47686387094402e-05,0.00844081591642502,0.023125549317471284,6.139155029779306e-05,0.022898228737447467,0.047650178159272326,7.087950803254149e-05,0.047380093423918405,0.06775876978980488,7.084941090072677e-05,0.06723615317648113
934,0.008528785625150906,4.471860136779567e-05,0.00844081591642502,0.023103333545445148,6.12830606959502e-05,0.022898228737447467,0.047631225448515474,7.081029188210337e-05,0.047380093423918405,0.06773414778079666,7.078756232123825e-05,0.06723615317648113
935,0.00851520296145311,4.468993693018215e-05,0.00844081591642502,0.02308200441756326,6.115233100090103e-05,0.022898228737447467,0.04760878027435957,7.059277847115319e-05,0.047380093423918405,0.06770865995957374,7.096785270000563e-05,0.06723615317648113
936,0.008501488720529532,4.458609085245095e-05,0.00844081591642502,0.02306480222596335,6.105788148990136e-05,0.022898228737447467,0.04759221024459252,7.042836136361976e-05,0.047380093423918405,0.06767680126763997,7.08838762137261e-05,0.06723615317648113
937,0.00848332170072893,4.4448111979797524e-05,0.00844081591642502,0.023046388240607462,6.090932993185924e-05,0.022898228737447467,0.04757213881436478,7.049201935258514e-05,0.047380093423918405,0.06764930826661128,7.080780353448575e-05,0.06723615317648113
938,0.008466273918757726,4.4358856579907425e-05,0.00844081591642502,0.023026431697393712,6.0900374281858446e-05,0.022898228737447467,0.04754661559463688,7.039000424885963e-05,0.047380093423918405,0.06762409695934579,7.079743250961515e-05,0.06723615317648113
939,0.008455135679971585,4.426057358725545e-05,0.00844081591642502,0.023004339291449988,6.089833858709153e-05,0.022898228737447467,0.04752327656718989,7.050871825939716e-05,0.047380093423918405,0.06759305575954946,7.05229688630099e-05,0.06723615317648113
940,0.008594730454633376,4.4704719047020796e-05,0.00844081591642502,0.02318088858195552,6.112372519257006e-05,0.022898228737447467,0.04772339449219201,7.099051817629955e-05,0.047380093423918405,0.06782382882828995,7.063766155487415e-05,0.06723615317648113
941,0.008579726705278018,4.457841061131355e-05,0.00844081591642502,0.023156697971666602,6.104839174609402e-05,0.022898228737447467,0.04770054960513414,7.087152618451806e-05,0.047380093423918405,0.06779531351254588,7.041312254878647e-05,0.06723615317648113
942,0.008564245091896126,4.454520029149203e-05,0.00844081591642502,0.023134981552713343,6.1008949262119996e-05,0.022898228737447467,0.04768188560643115,7.079849615994905e-05,0.047380093423918405,0.06777105974179068,7.040763840182653e-05,0.06723615317648113
943,0.008550993844915464,4.453972734486961e-05,0.00844081591642502,0.0231163167313458,6.0854262237410135e-05,0.022898228737447467,0.04766108685076739,7.057942311327047e-05,0.047380093423918405,0.06774815896997598,7.033842672019685e-05,0.06723615317648113
944,0.008537043787276327,4.44452015477045e-05,0.00844081591642502,0.023095155348722543,6.0830044530211284e-05,0.022898228737447467,0.04763319107066674,7.054183784763386e-05,0.047380093423918405,0.06772284007738995,7.026927046595967e-05,0.06723615317648113
945,0.00852318007080424,4.443524433877018e-05,0.00844081591642502,0.02307528313171284,6.063634878598208e-05,0.022898228737447467,0.047606970808952896,7.034594098963329e-05,0.047380093423918405,0.06769340848520715,7.023022140551488e-05,0.06723615317648113
946,0.008509301526565196,4.4271823489816346e-05,0.00844081591642502,0.023056579293885535,6.056478630067688e-05,0.022898228737447467,0.04758317573413987,7.000531131241082e-05,0.047380093423918405,0.06767190307199562,7.03402766213704e-05,0.06723615317648113
947,0.008495904628927659,4.4214764191508746e-05,0.00844081591642502,0.023036251419897263,6.045825087902167e-05,0.022898228737447467,0.047557418715954515,7.011801898029624e-05,0.047380093423918405,0.06764539878789438,7.036707292103253e-05,0.06723615317648113
948,0.008480470502792176,4.415238391483738e-05,0.00844081591642502,0.023018765681879137,6.042053780006674e-05,0.022898228737447467,0.047534838015013535,7.002532505607487e-05,0.047380093423918405,0.06761616850649378,7.030059246583998e-05,0.06723615317648113
949,0.008464939268652927,4.409908820593986e-05,0.00844081591642502,0.022992633749833707,6.0256092959857694e-05,0.022898228737447467,0.04750951788269586,7.00867901308355e-05,0.047380093423918405,0.06758957498046059,7.025568822984502e-05,0.06723615317648113
950,0.008593423987809557,4.466637972813535e-05,0.00844081591642502,0.02317121166295596,6.0911815521928905e-05,0.022898228737447467,0.04772373301514305,7.04274136536911e-05,0.047380093423918405,0.06781109731890786,7.034320695934551e-05,0.06723615317648113
951,0.008578585611812677,4.46619147049068e-05,0.00844081591642502,0.023155812580359914,6.080600706078833e-05,0.022898228737447467,0.04769688523925094,7.052554752844292e-05,0.047380093423918405,0.06779502907251907,7.047496832005273e-05,0.06723615317648113
952,0.008565140045229075,4.4667336097854264e-05,0.00844081591642502,0.02313533916183028,6.074335242458053e-05,0.022898228737447467,0.04767475175075046,7.045079393911812e-05,0.047380093423918405,0.0677714252469117,7.044926392532994e-05,0.06723615317648113
953,0.008550485980187901,4.458921728232954e-05,0.00844081591642502,0.02311158428254527,6.0620707711196855e-05,0.022898228737447467,0.047651008241082544,7.025780492494289e-05,0.047380093423918405,0.06775061853853,7.032914049378446e-05,0.06723615317648113
954,0.00853843657618885,4.461910718318743e-05,0.00844081591642502,0.023091231672438553,6.064335532521183e-05,0.022898228737447467,0.047629078442624956,7.038583573591206e-05,0.047380093423918405,0.06772175009237327,7.045630730286691e-05,0.06723615317648113
955,0.008521221815595814,4.463022755764212e-05,0.00844081591642502,0.02307238073698158,6.0589979660532735e-05,0.022898228737447467,0.04760404439934322,7.028135427757325e-05,0.047380093423918405,0.06769831074040365,7.033998124375138e-05,0.06723615317648113
956,0.00850643791731001,4.4527288148509924e-05,0.00844081591642502,0.02305286192010844,6.056171629523003e-05,0.022898228737447467,0.04757870848978926,7.011365172852794e-05,0.047380093423918405,0.06767303174184194,7.036379594944195e-05,0.06723615317648113
957,0.008493488103476825,4.451003918803316e-05,0.00844081591642502,0.02303440062776788,6.039367189054609e-05,0.022898228737447467,0.04755726199826782,6.999314833767014e-05,0.047380093423918405,0.06764991296772885,7.032046028877642e-05,0.06723615317648113
958,0.00847903747787169,4.436334435807142e-05,0.00844081591642502,0.02301039740765457,6.0364925582671203e-05,0.022898228737447467,0.04753377385506893,6.992743170390768e-05,0.047380093423918405,0.06762795964608223,7.026263251159597e-05,0.06723615317648113
959,0.008463530997196869,4.4291537996222496e-05,0.00844081591642502,0.022991267937002298,6.019781964138784e-05,0.022898228737447467,0.047507660979195565,6.976967233292989e-05,0.047380093423918405,0.06760503874549868,7.021143279594135e-05,0.06723615317648113
960,0.008596979887989551,4.456281729937918e-05,0.00844081591642502,0.023168072509349612,6.051158410385627e-05,0.022898228737447467,0.047718089919571244,7.030702541097866e-05,0.047380093423918405,0.06782352010378506,7.052981551948238e-05,0.06723615317648113
961,0.008583404885051351,4.457401130633091e-05,0.00844081591642502,0.023146706681014765,6.0417310612802875e-05,0.022898228737447467,0.04769791991883891,7.022221535294149e-05,0.047380093423918405,0.06779546565527468,7.051197571964468e-05,0.06723615317648113
962,0.00856882549059844,4.450839533632909e-05,0.00844081591642502,0.023128402080943678,6.0481907258131475e-05,0.022898228737447467,0.04767779105988488,7.007973587538651e-05,0.047380093423918405,0.06777133338358632,7.048855029265895e-05,0.06723615317648113
963,0.0085559652530674,4.4506403022810644e-05,0.00844081591642502,0.023111388823030172,6.0415256642228665e-05,0.022898228737447467,0.04765774003458871,6.988124771188839e-05,0.047380093423918405,0.067744477760908,7.039434870973623e-05,0.06723615317648113
964,0.008541947954390438,4.440305794120309e-05,0.00844081591642502,0.023091595651751225,6.0269772159942304e-05,0.022898228737447467,0.04762747001184611,6.982351607079246e-05,0.047380093423918405,0.06771574493797601,7.034430910976804e-05,0.06723615317648113
965,0.008524899183733075,4.418406362210716e-05,0.00844081591642502,0.023071575088932365,6.012366404379876e-05,0.022898228737447467,0.047604698626439255,6.984525810910507e-05,0.047380093423918405,0.06769303798600636,7.035732452387372e-05,0.06723615317648113
966,0.00851138566841331,4.4218669558709524e-05,0.00844081591642502,0.0230489605061379,5.996674350096973e-05,0.022898228737447467,0.047578297642807146,6.96432523339671e-05,0.047380093423918405,0.06767324788697436,7.006570896869734e-05,0.06723615317648113
967,0.008498624569941476,4.4130477955247875e-05,0.00844081591642502,0.023028163582646612,5.988288782949841e-05,0.022898228737447467,0.047556760919030126,6.945580687634825e-05,0.047380093423918405,0.06765212779389157,7.011706335358405e-05,0.06723615317648113
968,0.0084810346645618,4.417422088724317e-05,0.00844081591642502,0.023009543432884968,5.981250214572955e-05,0.022898228737447467,0.04752828344346578,6.949195937429736e-05,0.047380093423918405,0.067625924965076,7.002952992369603e-05,0.06723615317648113
969,0.008463992066671467,4.397296316877703e-05,0.00844081591642502,0.02299188446154784,5.982307661158829e-05,0.022898228737447467,0.047504346744199635,6.943798245043981e-05,0.047380093423918405,0.06760270511779286,6.988166578801801e-05,0.06723615317648113
970,0.008594119996467623,4.4333519425664383e-05,0.00844081591642502,0.02316883586577,6.0234205242665744e-05,0.022898228737447467,0.047717677472471014,6.973150190509249e-05,0.047380093423918405,0.06781644787282616,6.99998910489368e-05,0.06723615317648113
971,0.008578321522731311,4.429439189305576e-05,0.00844081591642502,0.02314876506156129,6.0183096795861165e-05,0.022898228737447467,0.04769263112166792,6.9796802889029e-05,0.047380093423918405,0.06779038014778732,6.999161737336645e-05,0.06723615317648113
972,0.008565798731129604,4.4354074305282436e-05,0.00844081591642502,0.02312873577823328,6.000855092092005e-05,0.022898228737447467,0.04766785788160212,6.961230217879202e-05,0.047380093423918405,0.06776964546058199,7.007669706651493e-05,0.06723615317648113
973,0.00855011355009675,4.4337699072386864e-05,0.00844081591642502,0.023110246892544487,5.9827064073404265e-05,0.022898228737447467,0.047644102751756255,6.950398152826284e-05,0.047380093423918405,0.06774422282240392,7.017971745598791e-05,0.06723615317648113
974,0.008538188347744466,4.435425301447952e-05,0.00844081591642502,0.023091655769554936,5.9776673933802134e-05,0.022898228737447467,0.04762435576125413,6.946646201580635e-05,0.047380093423918405,0.06772268713070913,7.018908969069158e-05,0.06723615317648113
975,0.008522823998116574,4.429047132926411e-05,0.00844081591642502,0.023076365142259452,5.975653666351063e-05,0.022898228737447467,0.04759524027366912,6.94858191865144e-05,0.047380093423918405,0.06769689797026592,7.023430410462674e-05,0.06723615317648113
976,0.008511626854662897,4.427823864037448e-05,0.00844081591642502,0.0230554623950465,5.9734418931335444e-05,0.022898228737447467,0.047570972825026474,6.951456290133785e-05,0.047380093423918405,0.06767199911793145,7.028522220995621e-05,0.06723615317648113
977,0.008495739472598237,4.420526019401411e-05,0.00844081591642502,0.023031794454707703,5.9480600670080664e-05,0.022898228737447467,0.0475509151347025,6.949197304979134e-05,0.047380093423918405,0.06764865784599373,7.021765689590611e-05,0.06723615317648113
978,0.008483471523230644,4.4010520135088e-05,0.00844081591642502,0.023015185203425877,5.9534850956435575e-05,0.022898228737447467,0.04752993205381617,6.942126193152521e-05,0.047380093423918405,0.06762368063582679,6.992363485507784e-05,0.06723615317648113
979,0.008469048394205451,4.3924154644574315e-05,0.00844081591642502,0.022998232719104592,5.9290088613385255e-05,0.022898228737447467,0.04750264992829746,6.953855230143916e-05,0.047380093423918405,0.06760339877528952,6.991936708573123e-05,0.06723615317648113
980,0.008596551088209925,4.425637086352138e-05,0.00844081591642502,0.023174902065235238,5.994373126964396e-05,0.022898228737447467,0.047717925905071255,6.973065077414736e-05,0.047380093423918405,0.067811938107186,7.02582722408856e-05,0.06723615317648113
981,0.008582152978203937,4.41706230989304e-05,0.00844081591642502,0.023151668676275692,5.976722128724601e-05,0.022898228737447467,0.047693040299338664,6.979997593769123e-05,0.047380093423918405,0.06779033966694925,7.032989077696965e-05,0.06723615317648113
982,0.008566565208995371,4.4020646194686026e-05,0.00844081591642502,0.023137320216906284,5.972724699559628e-05,0.022898228737447467,0.04766998903320146,6.964612477797441e-05,0.047380093423918405,0.06777051199645179,7.034537697708063e-05,0.06723615317648113
983,0.008552039741341642,4.40148482509111e-05,0.00844081591642502,0.023115265694629506,5.968829781924279e-05,0.022898228737447467,0.047645379785798754,6.954765324265004e-05,0.047380093423918405,0.06774985462169959,7.033129883804308e-05,0.06723615317648113
984,0.008541321935345006,4.399123019397678e-05,0.00844081591642502,0.02309637858975613,5.958933856491545e-05,0.022898228737447467,0.04762436519627366,6.963905222659089e-05,0.047380093423918405,0.06772860604786138,7.032063381351355e-05,0.06723615317648113
985,0.00852560906983024,4.385608798848814e-05,0.00844081591642502,0.023075850349198988,5.956314590955756e-05,0.022898228737447467,0.04759895394253277,6.950999215117796e-05,0.047380093423918405,0.06770469993232053,7.01853018622134e-05,0.06723615317648113
986,0.008515134101808023,4.3888830724760314e-05,0.00844081591642502,0.023052896009305053,5.952693764628894e-05,0.022898228737447467,0.04757183328652297,6.950390308549158e-05,0.047380093423918405,0.0676775053063403,7.002282516101234e-05,0.06723615317648113
987,0.008498705448755584,4.381130780753914e-05,0.00844081591642502,0.023036952578966128,5.947076100678854e-05,0.022898228737447467,0.04755372893850479,6.937991959126537e-05,0.047380093423918405,0.06765341436924611,7.000621981362364e-05,0.06723615317648113
988,0.008485845586312189,4.374285738185118e-05,0.00844081591642502,0.023016262536456226,5.943462383524984e-05,0.022898228737447467,0.047532322789037414,6.945750645178148e-05,0.047380093423918405,0.06762816548696958,6.984316978965915e-05,0.06723615317648113
989,0.008471490971752451,4.3655414672282875e-05,0.00844081591642502,0.022993943807889782,5.933817081435305e-05,0.022898228737447467,0.047513156748524986,6.951841417851509e-05,0.047380093423918405,0.06760814801125727,6.962934218524307e-05,0.06723615317648113
990,0.008596516912820082,4.405373606447726e-05,0.00844081591642502,0.023169700065415053,5.9641442720982176e-05,0.022898228737447467,0.047715331789270225,6.992743385716274e-05,0.047380093423918405,0.06781520364720514,6.980199657524606e-05,0.06723615317648113
991,0.008583470262326625,4.399641627466006e-05,0.00844081591642502,0.0231534201005748,5.9528894631371646e-05,0.022898228737447467,0.0476929303913701,6.987662975307832e-05,0.047380093423918405,0.06779747964609971,6.985010599416405e-05,0.06723615317648113
992,0.008572884418671933,4.39271866980713e-05,0.00844081591642502,0.023132884515958567,5.949013478243038e-05,0.022898228737447467,0.0476736217103505,6.99135068999049e-05,0.047380093423918405,0.06777683298307892,6.978888782463068e-05,0.06723615317648113
993,0.00855915442040715,4.385578094672169e-05,0.00844081591642502,0.023113893521765485,5.937770592717916e-05,0.022898228737447467,0.04764889970442452,6.972980293054731e-05,0.047380093423918405,0.06775020833792832,6.970853082454817e-05,0.06723615317648113
994,0.00854611987567689,4.376945956265487e-05,0.00844081591642502,0.02309593960126278,5.934112945344774e-05,0.022898228737447467,0.04762476462402953,6.958696657283517e-05,0.047380093423918405,0.06771892105267129,6.974165097399103e-05,0.06723615317648113
995,0.00853075828754959,4.377014952589997e-05,0.00844081591642502,0.02307884573706287,5.93602236202464e-05,0.022898228737447467,0.04760212646766728,6.952428193851733e-05,0.047380093423918405,0.06769491159803631,6.961771312133628e-05,0.06723615317648113
996,0.008516462438658884,4.3696225413867696e-05,0.00844081591642502,0.023057294935649984,5.9325391544708655e-05,0.022898228737447467,0.04758231341457185,6.936990429769915e-05,0.047380093423918405,0.06767459234542254,6.94785289358174e-05,0.06723615317648113
997,0.00850443971702536,4.363813531734851e-05,0.00844081591642502,0.023035873636901658,5.922312068532732e-05,0.022898228737447467,0.04756182119951312,6.939153146662237e-05,0.047380093423918405,0.0676570122086287,6.942430247224371e-05,0.06723615317648113
998,0.008488282642017208,4.3597800007401616e-05,0.00844081591642502,0.023019187560404,5.917276314280008e-05,0.022898228737447467,0.04753654760685467,6.92834053219365e-05,0.047380093423918405,0.06763078559390558,6.951364010816025e-05,0.06723615317648113
999,0.008473623674680462,4.3491064502743994e-05,0.00844081591642502,0.02300145548927189,5.8987743059071904e-05,0.022898228737447467,0.04751649956964877,6.934694119940254e-05,0.047380093423918405,0.06760963902966609,6.966519767578857e-05,0.06723615317648113


==> Data/res_norm_mu06_sigma03.csv <==
N,mean-eps=0.1,std-eps=0.1,min-eps=0.1,mean-eps=0.2,std-eps=0.2,min-eps=0.2,mean-eps=0.3,std-eps=0.3,min-eps=0.3,mean-eps=0.4,std-eps=0.4,min-eps=0.4
1,0.14406134450724903,0.004700045195114033,0.14406134450724903,0.1836611445457131,0.0054459039547446785,0.1836611445457131,0.23390448956092635,0.005590274733748287,0.23390448956092635,0.27994293582403873,0.0054681338516287,0.27994293582403873
2,0.06764962968222478,0.002807107219476984,0.06764962968222478,0.09098213373650842,0.003382473692814844,0.09098213373650842,0.13868219605763302,0.004368483428524449,0.13868219605763302,0.18771780930081763,0.004853927189428185,0.18771780930081763
3,0.03591273867191497,0.0015269197094848045,0.03591273867191497,0.057208066796701304,0.0022966143408906007,0.057208066796701304,0.09515846447622035,0.0032201125705893278,0.09515846447622035,0.13091649613634995,0.003726672516807149,0.13091649613634995
4,0.024262836591346128,0.0010635302535561358,0.024262836591346128,0.04018777290992047,0.0015771054474869373,0.04018777290992047,0.06931289597610954,0.0022595000200921977,0.06931289597610954,0.10409775534248268,0.0028588834667625062,0.10409775534248268
5,0.017578281665963175,0.0008281083245534097,0.017578281665963175,0.03146830949639032,0.0011211935581233706,0.03146830949639032,0.056189147290105226,0.001787338555008715,0.056189147290105226,0.08670007898283916,0.0021974097110839023,0.08670007898283916
6,0.012940501168433042,0.0006035732095199825,0.012940501168433042,0.025599061013281438,0.0008711533402899501,0.025599061013281438,0.046919013266377436,0.0013170630987141172,0.046919013266377436,0.07580520665856537,0.0017015755227281243,0.07580520665856537
7,0.010483249300701127,0.000501633552003572,0.010483249300701127,0.022305095795377747,0.0007573886504466215,0.022305095795377747,0.04188485412383532,0.0011617530049728277,0.04188485412383532,0.06776361472548348,0.0012860034199334617,0.06776361472548348
8,0.008858229194335586,0.00044601241711310206,0.008858229194335586,0.019088965389869036,0.0006195159400280016,0.019088965389869036,0.03818846259168437,0.001001481623721072,0.03818846259168437,0.0630629505736998,0.0010837462622990492,0.0630629505736998
9,0.007252391376095882,0.00037370147633174726,0.007252391376095882,0.017736896516914895,0.0005576776969526241,0.017736896516914895,0.03448915055055694,0.0007137611421335951,0.03448915055055694,0.05911346804751593,0.0009572428976674823,0.05911346804751593
10,0.017386581566022876,0.000594050070354651,0.007252391376095882,0.0321976165363051,0.0007626230149050419,0.017736896516914895,0.054954577482788015,0.0011035232522684831,0.03448915055055694,0.08707877619040388,0.0015383021264348778,0.05911346804751593
11,0.014811655610920361,0.0005206844082837868,0.007252391376095882,0.02891321468459665,0.0006581342078742552,0.017736896516914895,0.049863117172989406,0.0009612197270106455,0.03448915055055694,0.08013864254169765,0.0012872846949934264,0.05911346804751593
12,0.013083882042522327,0.0004671444248957687,0.007252391376095882,0.0267023808033467,0.0006109138061630077,0.017736896516914895,0.0463978962692766,0.0008627648496795371,0.03448915055055694,0.07566990047868415,0.0011799599700870408,0.05911346804751593
13,0.01146934989046501,0.00040998978555370177,0.007252391376095882,0.024885323528342544,0.000567534736592094,0.017736896516914895,0.04300778393131429,0.000753006052318442,0.03448915055055694,0.07118975926333376,0.0010478273500319486,0.05911346804751593
14,0.01020707614265119,0.0003765410531007557,0.007252391376095882,0.0229049469670888,0.0005209544518881468,0.017736896516914895,0.040505111463370325,0.0006793496550428976,0.03448915055055694,0.0678573076393365,0.0009443296170500107,0.05911346804751593
15,0.00929510330929844,0.0003480169203923009,0.007252391376095882,0.021288546148517797,0.0004723259386413202,0.017736896516914895,0.03819059833651298,0.0006244732577287135,0.03448915055055694,0.06464398405754836,0.000807804941192985,0.05911346804751593
16,0.00837761847263874,0.0003156963362787176,0.007252391376095882,0.020120879089078534,0.00043374168146113006,0.017736896516914895,0.03652483540694053,0.0005826947182243444,0.03448915055055694,0.062333695627752234,0.0007336662202597054,0.05911346804751593
17,0.007442181160308353,0.0002851113210286425,0.007252391376095882,0.01912125546436291,0.00040393364489607446,0.017736896516914895,0.035094391857340326,0.0005384748313044043,0.03448915055055694,0.06023757998391734,0.0006948425315390221,0.05911346804751593
18,0.006723870048990696,0.0002670891886015493,0.006723870048990696,0.018184791671851785,0.00037491350464921087,0.017736896516914895,0.033480328483053004,0.0004978890259762922,0.033480328483053004,0.05829119529944775,0.0006242399790701585,0.05829119529944775
19,0.006242622399776066,0.0002516540683896446,0.006242622399776066,0.01718502092947339,0.00034824610989420314,0.01718502092947339,0.032274033892500845,0.0004662186847440854,0.032274033892500845,0.05670241689917765,0.0005843368783297945,0.05670241689917765
20,0.010938921243605466,0.0003385154705807247,0.006242622399776066,0.024183252225787315,0.00045423702295336926,0.01718502092947339,0.04217043587003572,0.000588954811507025,0.032274033892500845,0.06856720000056017,0.0007259679785531578,0.05670241689917765
21,0.010044307046575088,0.0003169375462638936,0.006242622399776066,0.02294854954192538,0.0004336339195369041,0.01718502092947339,0.040777293165894304,0.0005641918940500266,0.032274033892500845,0.06668317934112059,0.000682586825240666,0.05670241689917765
22,0.009207400540977247,0.0002971176959592802,0.006242622399776066,0.021692180832409654,0.00041191970372564526,0.01718502092947339,0.03896169939466175,0.0005103119214904345,0.032274033892500845,0.06498932271433416,0.0006425216598791709,0.05670241689917765
23,0.008516168079808676,0.00027457142458743003,0.006242622399776066,0.020648336268410956,0.0003856260055687199,0.01718502092947339,0.037528851496152454,0.0004896235537523249,0.032274033892500845,0.06364055576174421,0.0006121758139484439,0.05670241689917765
24,0.007960421964479518,0.0002582497853879119,0.006242622399776066,0.01966524833944174,0.00035206922400659154,0.01718502092947339,0.03629865394145591,0.00046040957135021324,0.032274033892500845,0.06234637409529991,0.0005828552587097969,0.05670241689917765
25,0.0073506647404497395,0.0002380610164090204,0.006242622399776066,0.018925023719017296,0.00033316895857111767,0.01718502092947339,0.035430075567227035,0.0004440442443282193,0.032274033892500845,0.060864022328309744,0.000563485373251605,0.05670241689917765
26,0.006849270480124844,0.00021986234914358235,0.006242622399776066,0.01805068816747882,0.00031080902876492756,0.01718502092947339,0.034415812943553545,0.00040755893992799956,0.032274033892500845,0.059731619685640176,0.0005308741695433619,0.05670241689917765
27,0.006315781548417636,0.0002014701739040091,0.006242622399776066,0.01736388734498465,0.0002965749533008772,0.01718502092947339,0.03348369931745377,0.0003875952553905855,0.032274033892500845,0.0587044205143381,0.0005012178248922697,0.05670241689917765
28,0.005930083081279154,0.00019130776469351274,0.005930083081279154,0.016757078784010667,0.0002859855419196884,0.016757078784010667,0.032653788550348735,0.0003630340472701306,0.032274033892500845,0.05784573711597775,0.0004938647610098843,0.05670241689917765
29,0.005558290783669552,0.00017900493116616677,0.005558290783669552,0.016225813662426872,0.0002767138828378743,0.016225813662426872,0.031839922019622345,0.0003410360058831081,0.031839922019622345,0.056917104560755175,0.00047304377231849283,0.05670241689917765
30,0.008218544221453291,0.00022372862866733582,0.005558290783669552,0.020882322947049253,0.00033400321271160585,0.016225813662426872,0.038208011103186626,0.00042223046005380874,0.031839922019622345,0.06528134768034853,0.0005637823264050442,0.05670241689917765
31,0.007778963018804968,0.00021397234208661114,0.005558290783669552,0.020160195294468584,0.0003091349380925845,0.016225813662426872,0.037424244345659476,0.0004115856792236756,0.031839922019622345,0.06404069960797422,0.0005469660542419934,0.05670241689917765
32,0.007392061724561547,0.00020261661184018024,0.005558290783669552,0.019540253106350304,0.0002985421437736301,0.016225813662426872,0.03659857515819806,0.0003888782071780191,0.031839922019622345,0.06311755106783448,0.0005364289673715571,0.05670241689917765
33,0.007055928575602616,0.00019465574525313984,0.005558290783669552,0.019038223799790005,0.0002915268553452318,0.016225813662426872,0.03595385950124016,0.0003812701363718077,0.031839922019622345,0.062140024874537986,0.0005092678266546808,0.05670241689917765
34,0.006684981781682584,0.00018532576261384758,0.005558290783669552,0.018419569275326744,0.00027737431426185405,0.016225813662426872,0.03527361945117197,0.00036625239670572677,0.031839922019622345,0.0612207407358362,0.0004890185566650727,0.05670241689917765
35,0.006383030346383535,0.00017408791711123511,0.005558290783669552,0.017909902732030917,0.0002690226251736758,0.016225813662426872,0.034600120330737796,0.00035509138311710833,0.031839922019622345,0.060067291322613466,0.00046457200598249153,0.05670241689917765
36,0.006052481057558358,0.0001641822450048954,0.005558290783669552,0.01744119935495611,0.000260895349039213,0.016225813662426872,0.033946951603069736,0.0003412635688267158,0.031839922019622345,0.05934763696636979,0.0004580850461778537,0.05670241689917765
37,0.005809263271265088,0.00015849669027067118,0.005558290783669552,0.016960255571538595,0.0002525067731655695,0.016225813662426872,0.03347822267025281,0.000333766488602642,0.031839922019622345,0.05845651992312915,0.0004319555594167117,0.05670241689917765
38,0.005546536761357063,0.0001534608456611375,0.005546536761357063,0.016558620466994665,0.0002466162644566913,0.016225813662426872,0.032938511568472405,0.00032443675698294583,0.031839922019622345,0.057766849415766056,0.00042193541961912836,0.05670241689917765
39,0.005275492392082034,0.00014787440308110193,0.005275492392082034,0.016251123170291447,0.00023989955775563325,0.016225813662426872,0.03232393839327943,0.0003043921828942848,0.031839922019622345,0.056976279359071944,0.000407804994817115,0.05670241689917765
40,0.007375056199060359,0.00018115448945965585,0.005275492392082034,0.01964661196138607,0.00027933118556619225,0.016225813662426872,0.036965300647398086,0.00036003056547114767,0.031839922019622345,0.06335559084632196,0.00047991810502133556,0.05670241689917765
41,0.007017792556599074,0.0001730607168193771,0.005275492392082034,0.019256862756748146,0.00027612615622531943,0.016225813662426872,0.03619802155260154,0.0003444066144805909,0.031839922019622345,0.0625246121409878,0.00046536618817508276,0.05670241689917765
42,0.006735043231863609,0.00016373646711496004,0.005275492392082034,0.018870932685564952,0.00027017840220597993,0.016225813662426872,0.0356624211063548,0.00033494811509530374,0.031839922019622345,0.06173364799382147,0.00045265912839854446,0.05670241689917765
43,0.00645049924212449,0.00015806538242214897,0.005275492392082034,0.01837473723927151,0.00026320848553672494,0.016225813662426872,0.035019221646767865,0.0003234255304406806,0.031839922019622345,0.06095060940179312,0.00043566404158007396,0.05670241689917765
44,0.006140133799409163,0.00015100730283610286,0.005275492392082034,0.017987974850912074,0.00025707190266437016,0.016225813662426872,0.03429889064604548,0.00030336648755431366,0.031839922019622345,0.060140863700528166,0.0004200619708725188,0.05670241689917765
45,0.005883546605869733,0.00014750917030793986,0.005275492392082034,0.017572502450146407,0.00024583101819528394,0.016225813662426872,0.03388020124760702,0.00029725919236904265,0.031839922019622345,0.05951978897651455,0.00040432311539547903,0.05670241689917765
46,0.005692512207073702,0.0001425297861918389,0.005275492392082034,0.017158115242245416,0.00023244415095134477,0.016225813662426872,0.033311116135746235,0.00028588949634729107,0.031839922019622345,0.05888981572773704,0.00039854446535191946,0.05670241689917765
47,0.005444046287986396,0.00013876433532159445,0.005275492392082034,0.01683054817923634,0.00022817667027061643,0.016225813662426872,0.03276873131182026,0.000277836928393654,0.031839922019622345,0.05833534425399289,0.0003881447523170951,0.05670241689917765
48,0.0052394992293288405,0.00013486958397031137,0.0052394992293288405,0.016537721915690112,0.00022344828937578303,0.016225813662426872,0.03241792036822777,0.0002740213304206512,0.031839922019622345,0.057553748712389045,0.000372521044879144,0.05670241689917765
49,0.005025309855132526,0.00012825127696650926,0.005025309855132526,0.016239727748181606,0.0002176813360585366,0.016225813662426872,0.032057761517355746,0.00026947121679103746,0.031839922019622345,0.05686705380857149,0.00035838752116237893,0.05670241689917765
50,0.006642955322242262,0.00014897252022003633,0.005025309855132526,0.019031057270336504,0.0002446598284500301,0.016225813662426872,0.03588090466032645,0.0003054274003080096,0.031839922019622345,0.062065885828836674,0.00040535258335393806,0.05670241689917765
51,0.0064839399093332955,0.00014724934302101506,0.005025309855132526,0.018649543832936596,0.00023981107436906569,0.016225813662426872,0.035441161293796486,0.0002982530592501666,0.031839922019622345,0.061403358993734516,0.00039674768268831774,0.05670241689917765
52,0.006289274368179025,0.0001450387110840037,0.005025309855132526,0.018206109660786042,0.00023202121377151856,0.016225813662426872,0.03483242807373462,0.0002907282039837756,0.031839922019622345,0.060699686872593674,0.00038681391741428767,0.05670241689917765
53,0.0060603012573122155,0.00013868392241378269,0.005025309855132526,0.017855439461944064,0.00022526772858106126,0.016225813662426872,0.03436172872878862,0.00028616144871534965,0.031839922019622345,0.06001851098137093,0.0003767869022711721,0.05670241689917765
54,0.005837717538852347,0.00013213357161207285,0.005025309855132526,0.01756773859456647,0.00022290247017879529,0.016225813662426872,0.03394663832795863,0.0002810997281516165,0.031839922019622345,0.05925420084136743,0.0003632092110124788,0.05670241689917765
55,0.0056569232587916785,0.00012968962326802356,0.005025309855132526,0.0171964885090915,0.00021505334903604696,0.016225813662426872,0.03355520473839755,0.00027050182640144167,0.031839922019622345,0.05861416906840463,0.00035289147304167585,0.05670241689917765
56,0.00547970095077605,0.00012587394218082387,0.005025309855132526,0.016836477363405808,0.00020948034104793307,0.016225813662426872,0.03305057355955105,0.0002627971845000313,0.031839922019622345,0.05800670929771934,0.0003461647168094926,0.05670241689917765
57,0.005329249187656042,0.00012432444783529477,0.005025309855132526,0.016575384479145364,0.00020694294857568021,0.016225813662426872,0.032694179546507794,0.00026062584390116174,0.031839922019622345,0.05742216821081462,0.000337895401261831,0.05670241689917765
58,0.005098305106944838,0.00011996481190474529,0.005025309855132526,0.016356284836415783,0.0002036621420473174,0.016225813662426872,0.03235471329058564,0.000258076407815468,0.031839922019622345,0.05686624124488139,0.00032766936768529464,0.05670241689917765
59,0.004948365275526987,0.0001169964144114017,0.004948365275526987,0.016091079114384267,0.00020052392811117098,0.016091079114384267,0.032056546352899576,0.00025461490140539945,0.031839922019622345,0.05645706432564378,0.0003234206705032857,0.05645706432564378
60,0.006310739928923859,0.00013172996477568634,0.004948365275526987,0.018344156349852873,0.00021602498923337855,0.016091079114384267,0.035170019112833795,0.0002741965076180424,0.031839922019622345,0.060628512266438915,0.00035503168081980457,0.05645706432564378
61,0.0061340282295091215,0.00012870668876352283,0.004948365275526987,0.018051301968365754,0.00021366924817766778,0.016091079114384267,0.03471836236115275,0.0002694726789124576,0.031839922019622345,0.06010181032908007,0.00034860328428340585,0.05645706432564378
62,0.005987595594318666,0.0001274392384446542,0.004948365275526987,0.017831465631488512,0.00020996797887651566,0.016091079114384267,0.03444979820489837,0.000267477155213352,0.031839922019622345,0.05960666506922876,0.00034294783790098755,0.05645706432564378
63,0.005796063068367639,0.00012465378699399004,0.004948365275526987,0.017512167081157517,0.00020434012669500509,0.016091079114384267,0.03406760551996754,0.0002638976792298371,0.031839922019622345,0.05905398200724255,0.0003346634864066167,0.05645706432564378
64,0.005599788247109947,0.00012119331659479943,0.004948365275526987,0.01730219651576727,0.0002020476021196412,0.016091079114384267,0.033749090421570656,0.0002631045675156307,0.031839922019622345,0.05863458198760404,0.0003302203205074037,0.05645706432564378
65,0.005470464412024746,0.00011934059664016768,0.004948365275526987,0.017061019075572417,0.0001993270173518197,0.016091079114384267,0.03338760601732449,0.00025905189089694644,0.031839922019622345,0.058193666937100035,0.0003235029900529875,0.05645706432564378
66,0.00530274081680043,0.00011471272947761947,0.004948365275526987,0.016807875871982014,0.00019466834086356597,0.016091079114384267,0.032984382003935095,0.0002543736628730161,0.031839922019622345,0.05770746556693752,0.00031329603396221034,0.05645706432564378
67,0.005198942409263389,0.00011237053383577047,0.004948365275526987,0.016558836929098666,0.00019075260856017356,0.016091079114384267,0.03271498077118259,0.0002503830667652615,0.031839922019622345,0.057254112531357496,0.00030820711838333467,0.05645706432564378
68,0.005072475460988122,0.0001085705750356678,0.004948365275526987,0.016266778393101807,0.0001856772599210327,0.016091079114384267,0.03236391235835651,0.00024359586946544855,0.031839922019622345,0.05680928456726446,0.0003045074736400077,0.05645706432564378
69,0.004939393413702223,0.00010646795131990571,0.004939393413702223,0.016042882588467307,0.0001826419276788055,0.016042882588467307,0.03207931787402723,0.0002414785131322122,0.031839922019622345,0.05637011304317744,0.00029949126552418606,0.05637011304317744
70,0.00611370160990189,0.00012117092226308794,0.004939393413702223,0.017933567353816484,0.00019385425138687215,0.016042882588467307,0.03480490259357322,0.0002565979070985734,0.031839922019622345,0.06005989780084063,0.00032730239528000227,0.05637011304317744
71,0.00597506999616402,0.00011880638939192407,0.004939393413702223,0.01768773118490711,0.0001908655785755598,0.016042882588467307,0.0343567993559177,0.00024952774398934646,0.031839922019622345,0.05957665817627593,0.00031947034686476226,0.05637011304317744
72,0.005815144665579437,0.00011407771539629673,0.004939393413702223,0.017443607684962722,0.0001874090732389169,0.016042882588467307,0.034065996125619495,0.00024382681624878739,0.031839922019622345,0.05917460414657316,0.0003144799337215741,0.05637011304317744
73,0.005671920139758511,0.00011077434375800478,0.004939393413702223,0.017220739154275896,0.00018545797976673848,0.016042882588467307,0.03378752174782384,0.00024117757804375644,0.031839922019622345,0.05881301862244039,0.00031138838500054816,0.05637011304317744
74,0.005541741323850035,0.00010702078785422044,0.004939393413702223,0.01700841486123125,0.00018305675101993755,0.016042882588467307,0.03343829557343427,0.00023783344996356582,0.031839922019622345,0.058484352959043154,0.0003082234611582018,0.05637011304317744
75,0.005430332044097924,0.00010592236989613891,0.004939393413702223,0.016770607774357484,0.00017894400619580746,0.016042882588467307,0.03310850256710858,0.00023432779201546742,0.031839922019622345,0.05809798121790154,0.00030461457995493833,0.05637011304317744
76,0.005318318891479883,0.00010434077097515802,0.004939393413702223,0.01655526455008965,0.00017652890437395795,0.016042882588467307,0.03280389633997709,0.0002313996224475206,0.031839922019622345,0.05775543264520543,0.00029971548609808755,0.05637011304317744
77,0.005225020973202715,0.00010284189764342914,0.004939393413702223,0.0163465876583544,0.00017391327256328177,0.016042882588467307,0.03249783146061097,0.0002267572015459007,0.031839922019622345,0.05737909899168803,0.00029365304693613315,0.05637011304317744
78,0.005102645636901805,0.00010112671638842507,0.004939393413702223,0.01614201421875845,0.0001711377263295523,0.016042882588467307,0.03226618453411717,0.0002249050551291057,0.031839922019622345,0.0570291803264375,0.00028961336317709997,0.05637011304317744
79,0.0049598164520434015,9.873427306192498e-05,0.004939393413702223,0.01595283480444011,0.00016776142097610117,0.01595283480444011,0.032049302671660757,0.00022151285148110903,0.031839922019622345,0.05667394228706744,0.000286342059211484,0.05637011304317744
80,0.005967293969336822,0.00010936306031489639,0.004939393413702223,0.0175855220396526,0.0001799667293568706,0.01595283480444011,0.034422901546832,0.00023542163065028797,0.031839922019622345,0.05986905247063946,0.0003161029827451254,0.05637011304317744
81,0.005816808725716879,0.00010606980935796103,0.004939393413702223,0.01741897097943383,0.0001768546456715317,0.01595283480444011,0.03409381534488259,0.00023063567339982898,0.031839922019622345,0.059531685011850036,0.0003121037570301201,0.05637011304317744
82,0.005690420786102123,0.00010471900449213817,0.004939393413702223,0.017166312441929867,0.00017471523808117398,0.01595283480444011,0.03374258186627038,0.00022398212167556503,0.031839922019622345,0.059132728208768325,0.0003065147558827741,0.05637011304317744
83,0.005577735180171141,0.00010289054834237701,0.004939393413702223,0.016972257135110084,0.00017217428209429777,0.01595283480444011,0.03347380861373579,0.00022109642490537537,0.031839922019622345,0.0587019376199287,0.00030066529866890903,0.05637011304317744
84,0.0054783027281725795,0.00010094884613525664,0.004939393413702223,0.01678780636447866,0.0001706545426317463,0.01595283480444011,0.033235868179501735,0.00021926986261382137,0.031839922019622345,0.05836611003097995,0.0002951613263425229,0.05637011304317744
85,0.005348998344798225,9.954204135480137e-05,0.004939393413702223,0.01661599684784172,0.0001685818145557631,0.01595283480444011,0.03299855419109919,0.00021706699672489308,0.031839922019622345,0.05794863214605108,0.0002893789180440551,0.05637011304317744
86,0.005222489882547521,9.7124379208727e-05,0.004939393413702223,0.016444641304906474,0.00016691204004842298,0.01595283480444011,0.0327145187361899,0.00021360246882051232,0.031839922019622345,0.05764362961757426,0.0002858336480224856,0.05637011304317744
87,0.005117581533811137,9.529811106902958e-05,0.004939393413702223,0.016262949333385977,0.00016540526518119805,0.01595283480444011,0.03249149675094992,0.00021002679694966903,0.031839922019622345,0.05734789446888782,0.00028122327020846946,0.05637011304317744
88,0.004996720828665483,9.354699418679307e-05,0.004939393413702223,0.01609441562664795,0.0001620671016503695,0.01595283480444011,0.032234055928085315,0.00020566774252394766,0.031839922019622345,0.057043250086249046,0.00027667557584348806,0.05637011304317744
89,0.00491932953152935,9.24700541468673e-05,0.00491932953152935,0.015920925306159746,0.0001578337565871963,0.015920925306159746,0.032037985556903965,0.00020381311766613701,0.031839922019622345,0.05672783524060283,0.0002721139739661268,0.05637011304317744
90,0.005796312920434309,0.00010309540606417765,0.00491932953152935,0.017424383447730684,0.00016841765626474995,0.015920925306159746,0.033978618209762945,0.000215258289936705,0.031839922019622345,0.05941390097399289,0.0002876238849747799,0.05637011304317744
91,0.005662206455157882,9.975244735219004e-05,0.00491932953152935,0.017227986592690637,0.00016433908917292376,0.015920925306159746,0.03376913196995271,0.00021257314758287666,0.031839922019622345,0.05906285767700984,0.0002832629228985677,0.05637011304317744
92,0.0055515951751515654,9.827960608565035e-05,0.00491932953152935,0.01702827560276635,0.00016177366432572915,0.015920925306159746,0.033519254777993654,0.00021073645824225309,0.031839922019622345,0.05875800139456636,0.00027909013411090046,0.05637011304317744
93,0.005434022821179921,9.513879177332024e-05,0.00491932953152935,0.01686767340140769,0.00016017572358722486,0.015920925306159746,0.03328949275052974,0.0002087142251126658,0.031839922019622345,0.05844996086580409,0.000273629842437535,0.05637011304317744
94,0.005327768021649636,9.320645739968805e-05,0.00491932953152935,0.016702626665768713,0.00015805505564704737,0.015920925306159746,0.033071744097076715,0.0002058064752483548,0.031839922019622345,0.058134084911489615,0.0002695294282173902,0.05637011304317744
95,0.0052134149705196755,9.149634008223884e-05,0.00491932953152935,0.0165377946113065,0.00015651219921157685,0.015920925306159746,0.03281234942562679,0.00020405760750418368,0.031839922019622345,0.05782798476223196,0.0002648816334260577,0.05637011304317744
96,0.005119487058598629,8.988953132216519e-05,0.00491932953152935,0.016365044624461183,0.00015320135367170406,0.015920925306159746,0.03254554907274041,0.00020059652898433988,0.031839922019622345,0.0574870776436881,0.0002581442866367816,0.05637011304317744
97,0.005020487455489124,8.842828651123818e-05,0.00491932953152935,0.016182126921739762,0.00015036842107775912,0.015920925306159746,0.032337997787190674,0.00019667074063515333,0.031839922019622345,0.057220602526116764,0.00025677182003454524,0.05637011304317744
98,0.00493827602012156,8.781610069398382e-05,0.00491932953152935,0.016019517438697756,0.00014877886726607844,0.015920925306159746,0.03208216871149068,0.00019373188406833806,0.031839922019622345,0.056943346744570064,0.0002556338334199424,0.05637011304317744
99,0.004829255461892074,8.505172433516803e-05,0.004829255461892074,0.015912756920686846,0.0001476856719287446,0.015912756920686846,0.031900268281742285,0.00019074383362529626,0.031839922019622345,0.056647176601908614,0.00025250198817729956,0.05637011304317744
100,0.0056344701591168785,9.437486069424392e-05,0.004829255461892074,0.017235874484972095,0.00015588784886126845,0.015912756920686846,0.033785501712213464,0.0002009920970216252,0.031839922019622345,0.059209567333007654,0.0002735502436040386,0.05637011304317744
101,0.005539722344762356,9.343967897525751e-05,0.004829255461892074,0.01708883530291745,0.000153982025060401,0.015912756920686846,0.0335535887985748,0.00019853357269316883,0.031839922019622345,0.05888451613152688,0.00027013124966450544,0.05637011304317744
102,0.005433177164151589,9.141778245649151e-05,0.004829255461892074,0.016930044125163857,0.00015248072145629748,0.015912756920686846,0.0332980430987745,0.00019709503491319194,0.031839922019622345,0.05856439826941359,0.00026229911621417545,0.05637011304317744
103,0.00532530893178256,8.935917428734441e-05,0.004829255461892074,0.016726399340812263,0.00015029043525615151,0.015912756920686846,0.033104589647887435,0.00019546674322601948,0.031839922019622345,0.0581429430085078,0.00025921318595625663,0.05637011304317744
104,0.005224339144011729,8.77605761952495e-05,0.004829255461892074,0.01656078827071863,0.00014786558153090612,0.015912756920686846,0.03288986029805055,0.0001928317720592415,0.031839922019622345,0.05782444108487145,0.00025357626547207893,0.05637011304317744
105,0.005140075078036666,8.622974294769604e-05,0.004829255461892074,0.016415615867421417,0.00014663806686828049,0.015912756920686846,0.03265148867672224,0.00019016658139320758,0.031839922019622345,0.057564927945513225,0.0002493642367923426,0.05637011304317744
106,0.005035194942085793,8.505032499837093e-05,0.004829255461892074,0.016256635456967723,0.00014498091734071764,0.015912756920686846,0.03243397409745968,0.0001897605544785309,0.031839922019622345,0.057311933392546505,0.0002466080811495913,0.05637011304317744
107,0.004943454010430796,8.31956046504004e-05,0.004829255461892074,0.016102498462938434,0.00014203988863352893,0.015912756920686846,0.03225343413022934,0.0001878919887900344,0.031839922019622345,0.05697633492162011,0.0002443050069889371,0.05637011304317744
108,0.0048660234275984615,8.238403398146179e-05,0.004829255461892074,0.015963243466368397,0.00014192022945032202,0.015912756920686846,0.03212053585468758,0.00018618307943505261,0.031839922019622345,0.056706623382591366,0.00023875799429107423,0.05637011304317744
109,0.004791953186048952,8.148370929360457e-05,0.004791953186048952,0.015842531190616353,0.0001402122183919275,0.015842531190616353,0.03188058606657447,0.0001829269764187162,0.031839922019622345,0.05649090789735942,0.00023611098718586782,0.05637011304317744
110,0.005519393347817028,8.885598669735384e-05,0.004791953186048952,0.017132874618034602,0.0001497887982792563,0.015842531190616353,0.033603025322008775,0.0001912663519515993,0.031839922019622345,0.058825232739810496,0.00025411318963886053,0.05637011304317744
111,0.0054221738238691315,8.702300783729206e-05,0.004791953186048952,0.01696011593427222,0.0001484341966375549,0.015842531190616353,0.033428495388813415,0.0001903038596799097,0.031839922019622345,0.05852954665467591,0.0002512876669572044,0.05637011304317744
112,0.005326049852694583,8.558248260405056e-05,0.004791953186048952,0.01683895288469165,0.000147224518465277,0.015842531190616353,0.033181559752555184,0.00018764123403488617,0.031839922019622345,0.05827335203068217,0.00024767707483294997,0.05637011304317744
113,0.005242129492911856,8.433722001328168e-05,0.004791953186048952,0.016698035852917768,0.00014644391528693894,0.015842531190616353,0.03300414420478276,0.00018655533086678282,0.031839922019622345,0.0579757953341097,0.00024386228742702583,0.05637011304317744
114,0.005152530366383691,8.369529985492766e-05,0.004791953186048952,0.01655468067253577,0.0001446841053247878,0.015842531190616353,0.032868362765029926,0.00018550008177337115,0.031839922019622345,0.05775075077426726,0.0002417317209126947,0.05637011304317744
115,0.005076924646466664,8.23871735388046e-05,0.004791953186048952,0.016426070617481688,0.0001427475783422559,0.015842531190616353,0.03268467141396635,0.0001848235767721796,0.031839922019622345,0.0574366447528676,0.00023730227032870704,0.05637011304317744
116,0.005012569146268693,8.149855927902514e-05,0.004791953186048952,0.016304095419740254,0.0001415047040816939,0.015842531190616353,0.032517820048191697,0.00018265338224561557,0.031839922019622345,0.0571525038415174,0.00023607105605368654,0.05637011304317744
117,0.004930224105215571,8.076844211106871e-05,0.004791953186048952,0.01613966176679947,0.00013938239790536435,0.015842531190616353,0.0323208063201139,0.0001803549281641093,0.031839922019622345,0.056957760530731455,0.00023564778912165516,0.05637011304317744
118,0.004870043488419423,7.987036155245637e-05,0.004791953186048952,0.016021182111927795,0.00013920929382918343,0.015842531190616353,0.03215612141144648,0.00017937478788845784,0.031839922019622345,0.056706517499016576,0.00023310339757062867,0.05637011304317744
119,0.004801277143682016,7.895797924186621e-05,0.004791953186048952,0.015877442292278044,0.0001371048595375711,0.015842531190616353,0.03199681993465707,0.00017864200579743096,0.031839922019622345,0.05650342614956891,0.00022918541277867056,0.05637011304317744
120,0.0054548592314128345,8.462507815582714e-05,0.004791953186048952,0.016937614720671214,0.00014284923705096394,0.015842531190616353,0.03340719779647244,0.00018259064265052638,0.031839922019622345,0.05850822502257873,0.00024594782062934626,0.05637011304317744
121,0.005365592163473957,8.316941508886531e-05,0.004791953186048952,0.01680917273330854,0.00014128739251315756,0.015842531190616353,0.033237223808516396,0.0001807571816004615,0.031839922019622345,0.058306939550340005,0.00024513707675085945,0.05637011304317744
122,0.005287451815953105,8.209425892564505e-05,0.004791953186048952,0.016689064024886114,0.00013998423341799997,0.015842531190616353,0.03306153596365874,0.0001799918503827745,0.031839922019622345,0.058065244702451294,0.00024192648346499254,0.05637011304317744
123,0.005193999844750113,8.091783230217364e-05,0.004791953186048952,0.016571902334848516,0.00013862105680031888,0.015842531190616353,0.03289065726524471,0.00017843372501051682,0.031839922019622345,0.05784715650200965,0.00023781258739259117,0.05637011304317744
124,0.005107565923127174,8.016834871887556e-05,0.004791953186048952,0.01644645399839591,0.00013663772170392194,0.015842531190616353,0.03273012822587276,0.00017562172873663394,0.031839922019622345,0.05761065615654991,0.0002344436625239222,0.05637011304317744
125,0.005033665694769475,7.938402054531396e-05,0.004791953186048952,0.016310890126826058,0.00013572350340001617,0.015842531190616353,0.03255262005412772,0.0001721168659482332,0.031839922019622345,0.05736515453764841,0.00022885948314326244,0.05637011304317744
126,0.004964411244191601,7.850043671432647e-05,0.004791953186048952,0.016201357941947683,0.00013491137073380423,0.015842531190616353,0.03238051141556889,0.0001700970963274536,0.031839922019622345,0.0571668795368203,0.00022694821009429158,0.05637011304317744
127,0.004892324472105381,7.686706187371272e-05,0.004791953186048952,0.016105870473148723,0.00013405177899849735,0.015842531190616353,0.032204667291058954,0.00016930974600249158,0.031839922019622345,0.056964768149706455,0.000224913412622847,0.05637011304317744
128,0.004826086689637762,7.61627366240525e-05,0.004791953186048952,0.015995495752595585,0.0001336362943907328,0.015842531190616353,0.032008785338085904,0.00016894106457659993,0.031839922019622345,0.056748423131210216,0.0002236072476292448,0.05637011304317744
129,0.004753311578630544,7.565370092230219e-05,0.004753311578630544,0.015868252010513745,0.0001313060445019553,0.015842531190616353,0.03182154924252492,0.00016600984479223506,0.03182154924252492,0.05651933132161422,0.0002212597573706758,0.05637011304317744
130,0.005335369433780356,8.030983696486573e-05,0.004753311578630544,0.016960283207658838,0.00013946697055175331,0.015842531190616353,0.03319980370597375,0.00016985159353903392,0.03182154924252492,0.0583701501596131,0.00023226845982135405,0.05637011304317744
131,0.005267656685611133,8.004973272234183e-05,0.004753311578630544,0.01683274004517568,0.00013820716520864144,0.015842531190616353,0.03304944221191599,0.00016888866049744026,0.03182154924252492,0.05813912392613935,0.0002295668552000399,0.05637011304317744
132,0.005198938959447455,7.94473386165281e-05,0.004753311578630544,0.01670592599667012,0.00013743963772091462,0.015842531190616353,0.03288155296870651,0.0001683032525758636,0.03182154924252492,0.057924828487497464,0.00022810538438801047,0.05637011304317744
133,0.005124313034002258,7.795052636803021e-05,0.004753311578630544,0.01660032484538244,0.000136858967563808,0.015842531190616353,0.03273603813529189,0.00016709890242340317,0.03182154924252492,0.057704835435467415,0.00022683786079787487,0.05637011304317744
134,0.005066834370677898,7.695453710017955e-05,0.004753311578630544,0.01645549000836109,0.00013528824549234977,0.015842531190616353,0.03255533008276805,0.00016560563629176183,0.03182154924252492,0.05750975600406039,0.00022496382766094917,0.05637011304317744
135,0.0049884153506098506,7.646426450777807e-05,0.004753311578630544,0.016321472994705048,0.00013275060444262275,0.015842531190616353,0.03240630419895616,0.00016528136299697195,0.03182154924252492,0.05725186382739699,0.0002228494253641614,0.05637011304317744
136,0.004913786125986973,7.577028393880011e-05,0.004753311578630544,0.016221321945515874,0.00013185013843647903,0.015842531190616353,0.032264912396228,0.00016373741267791886,0.03182154924252492,0.05700653941648717,0.00021972163487742413,0.05637011304317744
137,0.004842132472153434,7.469454243641581e-05,0.004753311578630544,0.016097669942479697,0.0001312406158699059,0.015842531190616353,0.032086269049177135,0.0001627984838314106,0.03182154924252492,0.05672508824675491,0.00021798632547847738,0.05637011304317744
138,0.004788605851292436,7.42582126599736e-05,0.004753311578630544,0.015973584441239037,0.0001294656796539007,0.015842531190616353,0.031977787404843964,0.00016209450850640324,0.03182154924252492,0.0565057112015305,0.0002156452457906415,0.05637011304317744
139,0.00473089972222216,7.302271202636244e-05,0.00473089972222216,0.015837440110837066,0.00012820443659232884,0.015837440110837066,0.03182946240647163,0.00016070607948921603,0.03182154924252492,0.05635588568285785,0.00021342992750033308,0.05635588568285785
140,0.005281951664423369,7.80094707326023e-05,0.00473089972222216,0.01687755264224453,0.0001358969206709249,0.015837440110837066,0.03310380947670465,0.00016760828213474476,0.03182154924252492,0.058125798902661494,0.00022173118092798957,0.05635588568285785
141,0.005216503774635034,7.684000393909702e-05,0.00473089972222216,0.016760179025810444,0.0001345192775577939,0.015837440110837066,0.032962124456104684,0.00016497898103056256,0.03182154924252492,0.057905882056340625,0.00021904650436681438,0.05635588568285785
142,0.005149933072957508,7.611070638159394e-05,0.00473089972222216,0.016655996648935262,0.00013296046407047581,0.015837440110837066,0.03278789922758678,0.00016429978515632518,0.03182154924252492,0.05768929791444441,0.00021741503599988067,0.05635588568285785
143,0.005090620005964364,7.561508529381955e-05,0.00473089972222216,0.016538937994663567,0.0001308690711071254,0.015837440110837066,0.032653937134739734,0.00016211640139168545,0.03182154924252492,0.057531977623632706,0.0002172424690324503,0.05635588568285785
144,0.00501984728474103,7.538169458668645e-05,0.00473089972222216,0.016393396093468897,0.00012734789581093423,0.015837440110837066,0.032529949766186596,0.0001615323612447919,0.03182154924252492,0.05733114385519204,0.00021664736149180715,0.05635588568285785
145,0.004960917166460705,7.44299776259139e-05,0.00473089972222216,0.016275637761948916,0.00012699969457711046,0.015837440110837066,0.03241452794813516,0.0001615082646882292,0.03182154924252492,0.05711895590326295,0.0002135599065315053,0.05635588568285785
146,0.004883614532432549,7.348792569604763e-05,0.00473089972222216,0.01615112975091688,0.0001248238152231384,0.015837440110837066,0.03226600103458135,0.00015959606355765062,0.03182154924252492,0.056919279778888665,0.0002129948503239421,0.05635588568285785
147,0.004820242289510215,7.237347298944638e-05,0.00473089972222216,0.016056199443176086,0.00012340909850251072,0.015837440110837066,0.03208810890112496,0.0001574601854665059,0.03182154924252492,0.0567350062644862,0.0002108374853889293,0.05635588568285785
148,0.00476664118837034,7.145002614399383e-05,0.00473089972222216,0.015933054151155552,0.00012123173834456715,0.015837440110837066,0.031934309109643615,0.0001553276600251521,0.03182154924252492,0.056531576859146934,0.00020770809304456993,0.05635588568285785
149,0.0047093232878069975,7.106596437197362e-05,0.0047093232878069975,0.01581864592691442,0.00012006284571750042,0.01581864592691442,0.0317967662621794,0.0001534010319793211,0.0317967662621794,0.056334837447508564,0.00020578030566863068,0.056334837447508564
150,0.005200553897219232,7.374705124175915e-05,0.0047093232878069975,0.016768110295088796,0.0001279779152907613,0.01581864592691442,0.032987418626322124,0.00016009857117854764,0.0317967662621794,0.0580059506411582,0.00021408275855379206,0.056334837447508564
151,0.00513369655689889,7.337487635463633e-05,0.0047093232878069975,0.016667742229517443,0.00012651550990753756,0.01581864592691442,0.032793781598371215,0.00015794808773696403,0.0317967662621794,0.05776532203839492,0.0002118012032616511,0.056334837447508564
152,0.005077564618495025,7.306313429590454e-05,0.0047093232878069975,0.016549449915421042,0.00012531876293408458,0.01581864592691442,0.032646025405740915,0.00015640212863656495,0.0317967662621794,0.05761947128856645,0.00021046674102514568,0.056334837447508564
153,0.005003739285204221,7.232446870372187e-05,0.0047093232878069975,0.01645503944118125,0.00012443206505463624,0.01581864592691442,0.03247840722013186,0.00015382839472224415,0.0317967662621794,0.05740336106314905,0.00020806727701267393,0.056334837447508564
154,0.004940236365561727,7.12836154986311e-05,0.0047093232878069975,0.016321589848754096,0.00012119877234775772,0.01581864592691442,0.032338519239560534,0.00015308878191059027,0.0317967662621794,0.057210326487354066,0.0002066429573720163,0.056334837447508564
155,0.004868347090718195,6.990357857880657e-05,0.0047093232878069975,0.01622542412304343,0.00012024366336848946,0.01581864592691442,0.032234891301592516,0.00015240766129463338,0.0317967662621794,0.05704448455944656,0.00020585013900390183,0.056334837447508564
156,0.004810276035991796,6.907597899364368e-05,0.0047093232878069975,0.01609422009858815,0.00011738191548096574,0.01581864592691442,0.032077198887634835,0.00015135785416607635,0.0317967662621794,0.05689496270119889,0.0002035344398061137,0.056334837447508564
157,0.0047597863978664,6.86055233651539e-05,0.0047093232878069975,0.016004453139342203,0.00011559798398787044,0.01581864592691442,0.03196134505667047,0.0001497558233342842,0.0317967662621794,0.056719212559500506,0.00020149151606205074,0.056334837447508564
158,0.004710572165245699,6.79328886314106e-05,0.0047093232878069975,0.0159109244322921,0.00011457504321496394,0.01581864592691442,0.03180935336024669,0.0001469512422623474,0.0317967662621794,0.056545074918411244,0.0001995971116865999,0.056334837447508564
159,0.00465006845231069,6.715798530250737e-05,0.00465006845231069,0.015825790352332874,0.00011335648738351085,0.01581864592691442,0.03171442003636124,0.00014628959947280432,0.03171442003636124,0.05635606090054959,0.00019888977835719342,0.056334837447508564
160,0.005118657862660362,7.141006082626328e-05,0.00465006845231069,0.016690915931450504,0.00012016163506042194,0.01581864592691442,0.03285998769558356,0.00015387342661172276,0.03171442003636124,0.057873251709066424,0.00020520583209366426,0.056334837447508564
161,0.0050718365578743966,7.039273632268295e-05,0.00465006845231069,0.016577038434597357,0.00011843706766974393,0.01581864592691442,0.03270516548545517,0.00015154422144911605,0.03171442003636124,0.057705948122333366,0.0002023838536267391,0.056334837447508564
162,0.005025525420100694,6.992475543400184e-05,0.00465006845231069,0.016484228863826538,0.00011724742701733487,0.01581864592691442,0.03258183675938814,0.00015003185039610226,0.03171442003636124,0.05756253255409058,0.00020113091159147702,0.056334837447508564
163,0.004959452731650463,6.90485869321637e-05,0.00465006845231069,0.016371068072604997,0.00011573466761884066,0.01581864592691442,0.032446172803840594,0.00014799727589625143,0.03171442003636124,0.05738238082699286,0.0002004567055470742,0.056334837447508564
164,0.004895481461580633,6.821166908917655e-05,0.00465006845231069,0.016287764214134515,0.00011574419037317637,0.01581864592691442,0.03234374416245072,0.00014789297025793395,0.03171442003636124,0.057208150030181384,0.0001979695460334613,0.056334837447508564
165,0.004843623508131413,6.725679269458647e-05,0.00465006845231069,0.016189772889746316,0.0001154996540234692,0.01581864592691442,0.03219573099829836,0.00014635231618197918,0.03171442003636124,0.05702946740509005,0.0001955323215299354,0.056334837447508564
166,0.004786872730891247,6.623653964994702e-05,0.00465006845231069,0.01610986273565904,0.00011457588978648167,0.01581864592691442,0.032067994835454305,0.00014539221704848934,0.03171442003636124,0.05685370225139864,0.0001941079245701338,0.056334837447508564
167,0.004716407800938537,6.534577124004574e-05,0.00465006845231069,0.016022373210379293,0.00011339536157918285,0.01581864592691442,0.0319522703741627,0.00014355818344045706,0.03171442003636124,0.056716454291027854,0.0001937084626338618,0.056334837447508564
168,0.004666286781366001,6.448289200434795e-05,0.00465006845231069,0.01593810265058933,0.00011233698461536998,0.01581864592691442,0.03182752117940502,0.0001426053510434373,0.03171442003636124,0.056540053116768574,0.0001925202115990515,0.056334837447508564
169,0.004622545301089672,6.376606862347916e-05,0.004622545301089672,0.01584823855929321,0.00011142939781595126,0.01581864592691442,0.031705883579571645,0.00014143329447400505,0.031705883579571645,0.0563326669847933,0.00018701665140599625,0.0563326669847933
170,0.005088467690536869,6.707163412516688e-05,0.004622545301089672,0.016631616908238143,0.0001161998976962903,0.01581864592691442,0.03269578392862267,0.00014573564142726007,0.031705883579571645,0.05780764880394928,0.0001965862670624634,0.0563326669847933
171,0.005011493311281959,6.528677564131569e-05,0.004622545301089672,0.016525523108836183,0.00011478022402225548,0.01581864592691442,0.03253146667389485,0.000144311435013872,0.031705883579571645,0.057618252642855326,0.0001939380151500462,0.0563326669847933
172,0.004965131862949997,6.513898127593664e-05,0.004622545301089672,0.01643990966513499,0.00011353031310594839,0.01581864592691442,0.03242651911468986,0.00014436805100719312,0.031705883579571645,0.05747382960382414,0.00019335319316697022,0.0563326669847933
173,0.004913981273491789,6.450103633807793e-05,0.004622545301089672,0.016361095194717398,0.00011262506371679527,0.01581864592691442,0.03233171922833751,0.00014428774537192854,0.031705883579571645,0.05730640122958859,0.0001919692950666733,0.0563326669847933
174,0.0048669239991780975,6.390819054440693e-05,0.004622545301089672,0.016266231352649065,0.00011150547937464858,0.01581864592691442,0.0321946944640839,0.00014302135973380404,0.031705883579571645,0.05713444993698214,0.00019035654824377935,0.0563326669847933
175,0.004823666939829576,6.33312882672435e-05,0.004622545301089672,0.01617480924457815,0.00011089523658867861,0.01581864592691442,0.032106968392114285,0.00014258400080115893,0.031705883579571645,0.056937684524133086,0.00018751165011228642,0.0563326669847933
176,0.004787856994070382,6.289894333803003e-05,0.004622545301089672,0.016099359983163496,0.00011057042989386247,0.01581864592691442,0.03198944382661873,0.00014099281849957494,0.031705883579571645,0.056770647672371964,0.00018500733834536824,0.0563326669847933
177,0.004742448799536834,6.235306298706449e-05,0.004622545301089672,0.016018132324677702,0.0001093433884503482,0.01581864592691442,0.03188810760499551,0.00014042640127213992,0.031705883579571645,0.05662791255537313,0.00018471659171281216,0.0563326669847933
178,0.004701413172827102,6.211482721417153e-05,0.004622545301089672,0.015934882634870088,0.00010862951582440612,0.01581864592691442,0.031772979422760694,0.0001381877580746519,0.031705883579571645,0.05646383514900653,0.00018352447747023857,0.0563326669847933
179,0.0046469991838202105,6.140546634455249e-05,0.004622545301089672,0.015830812571828404,0.00010758817887182146,0.01581864592691442,0.03166683437341192,0.00013704127807149437,0.03166683437341192,0.05634169653689012,0.00018206987913645066,0.0563326669847933
180,0.005088351534879344,6.478616514760622e-05,0.004622545301089672,0.01655880077711739,0.00011277408120770374,0.01581864592691442,0.03265665008465563,0.00014178738405279547,0.03166683437341192,0.05769962932732498,0.00018940530069706235,0.0563326669847933
181,0.005021538060161417,6.387610855877399e-05,0.004622545301089672,0.01647082325136057,0.00011182549137904647,0.01581864592691442,0.032551444092361735,0.00014059081661616115,0.03166683437341192,0.05755040415672779,0.00018841018481185586,0.0563326669847933
182,0.004970988867032649,6.342689820356049e-05,0.004622545301089672,0.016386548792421313,0.0001111153804490854,0.01581864592691442,0.03243616979939348,0.0001401102111906253,0.03166683437341192,0.0573854957012952,0.00018661418204617567,0.0563326669847933
183,0.004921174857070778,6.305217210745702e-05,0.004622545301089672,0.01631408855600721,0.00011003448104586548,0.01581864592691442,0.03233169843853932,0.00013943942762926137,0.03166683437341192,0.05723725535800958,0.00018614946903831032,0.0563326669847933
184,0.004878574320859098,6.24119780968111e-05,0.004622545301089672,0.016227161593755954,0.0001093061199681738,0.01581864592691442,0.03221520571677719,0.00013899228154388193,0.03166683437341192,0.05708860339308795,0.0001854723029703752,0.0563326669847933
185,0.004834354456278593,6.170719340842079e-05,0.004622545301089672,0.01615155892509833,0.00010899418788337778,0.01581864592691442,0.03209308460972843,0.00013805203150171448,0.03166683437341192,0.05691757871694309,0.00018428499258872568,0.0563326669847933
186,0.0047907175494146985,6.156706322445696e-05,0.004622545301089672,0.016059959783917083,0.000107843713548582,0.01581864592691442,0.03196856136943248,0.00013757391548051655,0.03166683437341192,0.056776132266744286,0.00018334006031523018,0.0563326669847933
187,0.0047432757753424586,6.086180090674179e-05,0.004622545301089672,0.015975905747651745,0.00010654814662581885,0.01581864592691442,0.031824587322818024,0.00013720939037410197,0.03166683437341192,0.05667886565341661,0.00018241262850548161,0.0563326669847933
188,0.004693903227293529,6.059756349572782e-05,0.004622545301089672,0.015890455071259742,0.00010566502645891053,0.01581864592691442,0.031704128395503364,0.00013701110736587238,0.03166683437341192,0.05652459606918833,0.00018107930150654703,0.0563326669847933
189,0.00463574852854993,5.985666367415743e-05,0.004622545301089672,0.015785943455592838,0.00010440486830089299,0.015785943455592838,0.031585149250274835,0.00013531582340585676,0.031585149250274835,0.05639069782071613,0.00017983442112530482,0.0563326669847933
190,0.005047114022676142,6.278834360637313e-05,0.004622545301089672,0.01647541430148382,0.00010842811102850915,0.015785943455592838,0.03250742623848989,0.0001389241579745817,0.031585149250274835,0.05773619994715034,0.00018754107472811383,0.0563326669847933
191,0.004991757198511518,6.205627139740412e-05,0.004622545301089672,0.016411423638166226,0.00010776939170861913,0.015785943455592838,0.03242911409370336,0.00013808191603797537,0.031585149250274835,0.057580809542997866,0.00018529972491233683,0.0563326669847933
192,0.004949923336369395,6.154201263035713e-05,0.004622545301089672,0.016331712083033374,0.00010720750061644074,0.015785943455592838,0.03233611376639394,0.00013813342518766684,0.031585149250274835,0.057426192597920894,0.00018510123389240427,0.0563326669847933
193,0.004900208754583623,6.090761230676983e-05,0.004622545301089672,0.016240286289015148,0.00010641499110288272,0.015785943455592838,0.03225299757086836,0.00013783317769761408,0.031585149250274835,0.057275596926884435,0.00018397319082782238,0.0563326669847933
194,0.004851956065609915,6.0553107018882994e-05,0.004622545301089672,0.016134626029531633,0.00010496860273156995,0.015785943455592838,0.032137484913022325,0.00013756543451670696,0.031585149250274835,0.057124640160458325,0.00018333900276217916,0.0563326669847933
195,0.004807357413705788,6.031280999520143e-05,0.004622545301089672,0.016062427851642896,0.00010422334554609403,0.015785943455592838,0.032045303804722834,0.00013690564876014992,0.031585149250274835,0.05699771188964093,0.0001824941045083825,0.0563326669847933
196,0.004762200975714622,5.986320808222398e-05,0.004622545301089672,0.015986389290520885,0.00010288705820826956,0.015785943455592838,0.03192671804016724,0.0001361844672785335,0.031585149250274835,0.056869472159704275,0.00018092280857838643,0.0563326669847933
197,0.004704880266287905,5.904861703652146e-05,0.004622545301089672,0.01591250070999304,0.00010224898739711477,0.015785943455592838,0.031834157100758764,0.00013507308953341948,0.031585149250274835,0.05675742959111335,0.00018025038518047637,0.0563326669847933
198,0.004670742762682351,5.901453644114536e-05,0.004622545301089672,0.015852019285251272,0.00010151550410729973,0.015785943455592838,0.03174395166580879,0.00013395350240290636,0.031585149250274835,0.0566059720127587,0.00017915442818022657,0.0563326669847933
199,0.0046329050628432554,5.879110197243351e-05,0.004622545301089672,0.015779795456892804,0.00010123989857999336,0.015779795456892804,0.031637287940937946,0.00013290303407583848,0.031585149250274835,0.05647873744677877,0.00017753695047884938,0.0563326669847933
200,0.005039596693623471,6.15327216040235e-05,0.004622545301089672,0.016461516874827085,0.00010606353906742051,0.015779795456892804,0.0324803660478817,0.00013736108173508004,0.031585149250274835,0.05774520096408507,0.00018694306671230911,0.0563326669847933
201,0.004996955935365702,6.0789530666249763e-05,0.004622545301089672,0.01637967990854789,0.00010512764217403976,0.015779795456892804,0.03237044207979811,0.00013655328035008107,0.031585149250274835,0.05758271845961703,0.00018529411419553602,0.0563326669847933
202,0.004953782553433352,6.046966689300248e-05,0.004622545301089672,0.01630545110179469,0.00010427570032958977,0.015779795456892804,0.03227632774745771,0.0001358363193421444,0.031585149250274835,0.0574328940987362,0.00018372363819554375,0.0563326669847933
203,0.004914851279221054,5.986622122429997e-05,0.004622545301089672,0.016202867667677145,0.00010332256160850621,0.015779795456892804,0.03218699703481539,0.00013489310179509682,0.031585149250274835,0.05728366349441506,0.00018185878381273064,0.0563326669847933
204,0.004869309006758518,5.9657434689365925e-05,0.004622545301089672,0.016134757925499597,0.00010302246767723836,0.015779795456892804,0.03209292297953252,0.00013401486598697127,0.031585149250274835,0.05711653053944379,0.00018142602516938735,0.0563326669847933
205,0.004827925342391445,5.9056076195893865e-05,0.004622545301089672,0.0160560958051229,0.00010219176555261574,0.015779795456892804,0.031986922824021796,0.0001333828117757842,0.031585149250274835,0.056958437989391215,0.00017989298241150657,0.0563326669847933
206,0.004782254643166831,5.8562002714609746e-05,0.004622545301089672,0.015964801101551976,0.0001017518802580949,0.015779795456892804,0.03189998039613522,0.0001325563669194311,0.031585149250274835,0.05681295627502662,0.000178646875628297,0.0563326669847933
207,0.004737933465417129,5.809290486443729e-05,0.004622545301089672,0.015888568758847612,0.00010080757889341703,0.015779795456892804,0.03181393470098094,0.0001317535059363086,0.031585149250274835,0.05667433428970052,0.0001770247390863759,0.0563326669847933
208,0.004705078983118548,5.7737791122994486e-05,0.004622545301089672,0.0158108139746725,0.00010010546478346331,0.015779795456892804,0.03171988103845609,0.00013152720524961837,0.031585149250274835,0.05654561008154983,0.00017552687492233956,0.0563326669847933
209,0.004664345692332262,5.746746328532783e-05,0.004622545301089672,0.015731390963364365,9.923650779468527e-05,0.015731390963364365,0.03161018073052283,0.00013069784403612974,0.031585149250274835,0.056420490811381896,0.00017409914169177283,0.0563326669847933
210,0.005017920514873439,6.009595255118948e-05,0.004622545301089672,0.016417224621527275,0.000104035596264962,0.015731390963364365,0.032449256961246134,0.00013696081700668213,0.031585149250274835,0.05757926417905199,0.00017947858435143332,0.0563326669847933
211,0.004978602269196316,5.983515388528579e-05,0.004622545301089672,0.016325613751111974,0.00010367315870875269,0.015731390963364365,0.03236536837912823,0.00013657831225516345,0.031585149250274835,0.05740453574483509,0.00017715836560246997,0.0563326669847933
212,0.0049304716733448925,5.917036199081267e-05,0.004622545301089672,0.016231486681738284,0.00010210615386475702,0.015731390963364365,0.03228059136369866,0.00013602136411016206,0.031585149250274835,0.05727424410108225,0.00017705012094157513,0.0563326669847933
213,0.004890539852882198,5.875403171136815e-05,0.004622545301089672,0.01614628428735761,0.00010106611886280852,0.015731390963364365,0.03218815873227402,0.00013516115035978085,0.031585149250274835,0.05715267245294909,0.000176137960992727,0.0563326669847933
214,0.004853203712927517,5.859811732773194e-05,0.004622545301089672,0.016070392550383287,0.00010039216233597998,0.015731390963364365,0.03207219114111842,0.00013386073586437342,0.031585149250274835,0.05702641930603379,0.00017558547227599774,0.0563326669847933
215,0.004813571528773064,5.8075444053756665e-05,0.004622545301089672,0.01598771786627312,9.921250714233222e-05,0.015731390963364365,0.03199827128211937,0.00013240236785572418,0.031585149250274835,0.05689498757450366,0.00017525078998686922,0.0563326669847933
216,0.004778534139794235,5.7503812341154476e-05,0.004622545301089672,0.015920100488396424,9.830289237550779e-05,0.015731390963364365,0.03190944742773935,0.00013219345144445036,0.031585149250274835,0.05677339185418422,0.00017454293808608987,0.0563326669847933
217,0.004727938739693318,5.692925767314328e-05,0.004622545301089672,0.015833787322209403,9.791562505490161e-05,0.015731390963364365,0.031794076866910076,0.00013132935962883562,0.031585149250274835,0.05666010026424057,0.00017425439253281784,0.0563326669847933
218,0.0046873770897436755,5.628475833953841e-05,0.004622545301089672,0.01577763480012179,9.690013685058143e-05,0.015731390963364365,0.03170420642743099,0.00013021041619523655,0.031585149250274835,0.05651278274409577,0.00017279579648502895,0.0563326669847933
219,0.004647008618999153,5.5784182456566396e-05,0.004622545301089672,0.01572299876095403,9.698757231440561e-05,0.01572299876095403,0.031605253229201206,0.00012917308135803858,0.031585149250274835,0.05635720817367762,0.00017149123351843009,0.0563326669847933
220,0.00500353110742063,5.912529586720457e-05,0.004622545301089672,0.016328555536676555,9.965817045285666e-05,0.01572299876095403,0.032402658255556605,0.00013307803434687632,0.031585149250274835,0.0575476678844432,0.00017795998698296142,0.0563326669847933
221,0.004954622176164005,5.829394316548815e-05,0.004622545301089672,0.016261849458856902,9.850876563733784e-05,0.01572299876095403,0.03228831774704634,0.00013216457956196926,0.031585149250274835,0.057418421566748486,0.0001770966174961614,0.0563326669847933
222,0.004922724787229206,5.789197525014166e-05,0.004622545301089672,0.016193628516904278,9.797877254239521e-05,0.01572299876095403,0.03220676401557246,0.00013082024914128505,0.031585149250274835,0.05726930472407925,0.00017605297389864654,0.0563326669847933
223,0.00487656586980885,5.749915270800633e-05,0.004622545301089672,0.016124617989575665,9.751774021900994e-05,0.01572299876095403,0.03212017379031059,0.00012921912672406993,0.031585149250274835,0.05712384460799631,0.0001744632930817146,0.0563326669847933
224,0.00483754274584658,5.752539085405777e-05,0.004622545301089672,0.01605164212662783,9.615281304484297e-05,0.01572299876095403,0.032031607750272126,0.00012900509718447465,0.031585149250274835,0.05697007608235567,0.00017303339467688013,0.0563326669847933
225,0.004796866474762061,5.6896344228556824e-05,0.004622545301089672,0.015990341996077993,9.552679259794796e-05,0.01572299876095403,0.031945459965651006,0.0001277880079830166,0.031585149250274835,0.056867497172989986,0.00017202266655374829,0.0563326669847933
226,0.004763139414820591,5.642392965987266e-05,0.004622545301089672,0.01593960230260524,9.534177471158615e-05,0.01572299876095403,0.03183851877140674,0.00012719120339660793,0.031585149250274835,0.05674170602987957,0.00017129504115394353,0.0563326669847933
227,0.004714979579951111,5.541596769579463e-05,0.004622545301089672,0.01587391780055973,9.48460911384183e-05,0.01572299876095403,0.031757446593552494,0.00012600843787444345,0.031585149250274835,0.056638726772267764,0.0001706932370843367,0.0563326669847933
228,0.00468011617819385,5.52219610177607e-05,0.004622545301089672,0.015795305860307366,9.40103651992593e-05,0.01572299876095403,0.031647983105171404,0.00012601734056784354,0.031585149250274835,0.056500348882158435,0.00017001418303695703,0.0563326669847933
229,0.004642112181461945,5.476717555496383e-05,0.004622545301089672,0.0157344820827969,9.395859999530292e-05,0.01572299876095403,0.03155182540590668,0.00012556648268063238,0.03155182540590668,0.05639565492310936,0.00016902114231829332,0.0563326669847933
230,0.004986052356910424,5.723432479030648e-05,0.004622545301089672,0.016313318456671156,9.679329932328276e-05,0.01572299876095403,0.03230591612443428,0.0001285288164557237,0.03155182540590668,0.05743383354941264,0.00017467852704512117,0.0563326669847933
231,0.004948168601505218,5.669885888030347e-05,0.004622545301089672,0.016243732765572724,9.63576108446047e-05,0.01572299876095403,0.03222565559076536,0.0001274148223332959,0.03155182540590668,0.05729726477227747,0.00017300064455702687,0.0563326669847933
232,0.004906702747876193,5.586426755992398e-05,0.004622545301089672,0.0161877306993022,9.58052041731712e-05,0.01572299876095403,0.032110006678165715,0.0001266678311064579,0.03155182540590668,0.05719297433601649,0.00017263994392997144,0.0563326669847933
233,0.00486440173524801,5.5423338210161165e-05,0.004622545301089672,0.016109511974663936,9.491603318810255e-05,0.01572299876095403,0.03202285829531546,0.00012631703347219282,0.03155182540590668,0.057077093395945126,0.0001715153854527981,0.0563326669847933
234,0.00483120142005462,5.523375829810024e-05,0.004622545301089672,0.01603277507165803,9.385136488346186e-05,0.01572299876095403,0.03194337740003341,0.00012566935289699862,0.03155182540590668,0.05695308591859363,0.00017074543943587718,0.0563326669847933
235,0.004791195081246857,5.4762118865591905e-05,0.004622545301089672,0.015978107803009876,9.384033476606053e-05,0.01572299876095403,0.03185546281502427,0.00012434624398425967,0.03155182540590668,0.05682136318771559,0.00017000914910075723,0.0563326669847933
236,0.0047519915538160136,5.436983034333741e-05,0.004622545301089672,0.015923812755219348,9.321452523153805e-05,0.01572299876095403,0.03177395510947666,0.000123438945761577,0.03155182540590668,0.05668379045323937,0.00016991931526272148,0.0563326669847933
237,0.004716028245788341,5.4061741945453056e-05,0.004622545301089672,0.015863303145504062,9.289168730837343e-05,0.01572299876095403,0.031679015952507605,0.00012328711106366475,0.03155182540590668,0.05655912913490115,0.0001684759392650691,0.0563326669847933
238,0.004677526737299416,5.318950510275154e-05,0.004622545301089672,0.015801661996189032,9.243403355142988e-05,0.01572299876095403,0.031597211525149736,0.00012267732351491445,0.03155182540590668,0.05645136799285879,0.00016786459120700248,0.0563326669847933
239,0.004645658813061683,5.292082847920255e-05,0.004622545301089672,0.015730917335518433,9.164881335526052e-05,0.01572299876095403,0.03151685575197817,0.00012181497784675203,0.03151685575197817,0.05633437068401823,0.00016666823751901544,0.0563326669847933
240,0.004979340184521311,5.585886185371012e-05,0.004622545301089672,0.016270054443385102,9.506330980397647e-05,0.01572299876095403,0.03223830835372009,0.00012513148662584312,0.03151685575197817,0.05737077474072442,0.00017006490824169837,0.0563326669847933
241,0.004931928391376683,5.552116599014544e-05,0.004622545301089672,0.016204956358734823,9.459584198240143e-05,0.01572299876095403,0.03214852267783115,0.00012466232869637287,0.03151685575197817,0.05725579777556523,0.00016848901178723107,0.0563326669847933
242,0.004896219627002337,5.514393617529137e-05,0.004622545301089672,0.016116701446408067,9.306929631714993e-05,0.01572299876095403,0.03207435772661148,0.0001245980459638947,0.03151685575197817,0.05714531122954505,0.00016844036742979038,0.0563326669847933
243,0.004856865198416973,5.457029826020506e-05,0.004622545301089672,0.016060810819074647,9.241601505196864e-05,0.01572299876095403,0.031999686903371405,0.0001235853158613526,0.03151685575197817,0.05703103501725745,0.00016793428855846164,0.0563326669847933
244,0.004814971057793448,5.4220087069323e-05,0.004622545301089672,0.01601224948034813,9.134850528480905e-05,0.01572299876095403,0.031921420081228606,0.0001228134519202336,0.03151685575197817,0.05693497713032145,0.0001670067810017825,0.0563326669847933
245,0.00476986818152183,5.312665154093167e-05,0.004622545301089672,0.01596177859054054,9.117239532481767e-05,0.01572299876095403,0.031838217350603375,0.00012175991831242867,0.03151685575197817,0.05678887553364904,0.00016502383516980593,0.0563326669847933
246,0.004734409235520284,5.257636040288792e-05,0.004622545301089672,0.015903259694391245,9.046109558847434e-05,0.01572299876095403,0.03176218502481926,0.00012069165979698484,0.03151685575197817,0.05668711193776288,0.0001634906571640756,0.0563326669847933
247,0.004704905343541,5.22665934406864e-05,0.004622545301089672,0.015842775188652444,9.023279432120167e-05,0.01572299876095403,0.031684317910927996,0.00012026646120883679,0.03151685575197817,0.05654347653129956,0.00016304769627237972,0.0563326669847933
248,0.004670646154499338,5.197177077976287e-05,0.004622545301089672,0.01578121961640909,9.008266861480437e-05,0.01572299876095403,0.031580969797899316,0.00011941995294523847,0.03151685575197817,0.05643955498770876,0.00016288349866404406,0.0563326669847933
249,0.00463783216350057,5.178549233493388e-05,0.004622545301089672,0.015724347405605302,8.951774291199642e-05,0.01572299876095403,0.031496125531757735,0.00011893680472684884,0.031496125531757735,0.05633992550986096,0.00016210920674027875,0.0563326669847933
250,0.004944464675393647,5.437511532349975e-05,0.004622545301089672,0.016227585969098037,9.188263366681364e-05,0.01572299876095403,0.03221699121703531,0.0001220813464752566,0.031496125531757735,0.05728809270069428,0.00016534831412668466,0.0563326669847933
251,0.004899494672902862,5.4059582620079004e-05,0.004622545301089672,0.0161623013147917,9.112560892286102e-05,0.01572299876095403,0.032145528161576585,0.00012159547067339488,0.031496125531757735,0.057157389433729375,0.0001643372231330087,0.0563326669847933
252,0.0048739471663996866,5.375336543961153e-05,0.004622545301089672,0.01610165086514054,9.040752857369861e-05,0.01572299876095403,0.032065704317326596,0.00012120357119058,0.031496125531757735,0.05705746034147367,0.00016399755273850347,0.0563326669847933
253,0.004836706590636362,5.324582214326701e-05,0.004622545301089672,0.016044716280620683,9.038345225102495e-05,0.01572299876095403,0.03196455023235835,0.00012075637963054366,0.031496125531757735,0.05697144919822414,0.00016435003733952571,0.0563326669847933
254,0.0048046406849073355,5.287357730121289e-05,0.004622545301089672,0.01598733991864969,9.047747059020368e-05,0.01572299876095403,0.03189122485825824,0.00012050266801134213,0.031496125531757735,0.05686066127622982,0.00016280239751324083,0.0563326669847933
255,0.004768043241077114,5.247284711474228e-05,0.004622545301089672,0.015930369877415865,9.013566655821881e-05,0.01572299876095403,0.03179787755803451,0.00011988396262735858,0.031496125531757735,0.056785455399323115,0.0001625076974341271,0.0563326669847933
256,0.004737724352831029,5.207598368829916e-05,0.004622545301089672,0.015873903733588025,8.967263099649533e-05,0.01572299876095403,0.031732193934073435,0.00011935643700609098,0.031496125531757735,0.05666947766799159,0.00016180442694112786,0.0563326669847933
257,0.004703331539280746,5.173690751885273e-05,0.004622545301089672,0.015820656996181612,8.894393638791539e-05,0.01572299876095403,0.031634413845108685,0.00011813816208604448,0.031496125531757735,0.05654967944228149,0.0001598108903598564,0.0563326669847933
258,0.00466838266757706,5.1555679887519415e-05,0.004622545301089672,0.015754548157067068,8.816057338992808e-05,0.01572299876095403,0.031545068175147274,0.00011680546109131437,0.031496125531757735,0.05646361320852402,0.0001589584222503068,0.0563326669847933
259,0.0046323027854740335,5.122589981187773e-05,0.004622545301089672,0.01569585938159415,8.780103826619168e-05,0.01569585938159415,0.031466562497963105,0.000116270936645071,0.031466562497963105,0.05638352538303516,0.000158551150083806,0.0563326669847933
260,0.0049586438221079976,5.345448010126254e-05,0.004622545301089672,0.01622212065720079,9.071987328410928e-05,0.01569585938159415,0.032156134439978466,0.00011956180055304112,0.031466562497963105,0.057332539936797364,0.00016362681391473785,0.0563326669847933
261,0.004914946413171517,5.266703741559698e-05,0.004622545301089672,0.01615229350103785,9.048340139941972e-05,0.01569585938159415,0.032091044131506805,0.00011934167579626581,0.031466562497963105,0.05723391133482292,0.00016320023171102914,0.0563326669847933
262,0.004885372721268018,5.2578169831521964e-05,0.004622545301089672,0.01609117070468727,9.023726573246725e-05,0.01569585938159415,0.03200884410672712,0.00011847433372088909,0.031466562497963105,0.05710395635074115,0.00016092056427744546,0.0563326669847933
263,0.004841649011779312,5.181271136610778e-05,0.004622545301089672,0.016019296218243932,8.944621816991709e-05,0.01569585938159415,0.03193223290120582,0.00011790810972836685,0.031466562497963105,0.0569833598572754,0.00015927542149773568,0.0563326669847933
264,0.0048012852020304,5.138807146041734e-05,0.004622545301089672,0.015966540384689934,8.883375791325387e-05,0.01569585938159415,0.031863209238814645,0.00011727338275226093,0.031466562497963105,0.056877766651830766,0.00015844152682226485,0.0563326669847933
265,0.004771203966861888,5.087826004390239e-05,0.004622545301089672,0.015910872393305568,8.826790608125041e-05,0.01569585938159415,0.03179592808747678,0.00011703248365411277,0.031466562497963105,0.05678453618324762,0.00015776937511141178,0.0563326669847933
266,0.004736118422923992,5.0502737083219443e-05,0.004622545301089672,0.01585768292905876,8.781161937864198e-05,0.01569585938159415,0.03170832055441778,0.00011668807216859515,0.031466562497963105,0.0566863183997027,0.000156815709095659,0.0563326669847933
267,0.004704026978179522,5.0421737795557264e-05,0.004622545301089672,0.01579154732605873,8.709822289013514e-05,0.01569585938159415,0.03165567177786429,0.00011633275726743516,0.031466562497963105,0.05660336296936974,0.0001555745093624563,0.0563326669847933
268,0.004673490004408422,5.010206304103042e-05,0.004622545301089672,0.015728669513263033,8.648025406142149e-05,0.01569585938159415,0.03157656083984022,0.00011545183586445707,0.031466562497963105,0.056481565367353596,0.0001546580220705976,0.0563326669847933
269,0.004639644017197803,4.993748715149363e-05,0.004622545301089672,0.015677929815195463,8.60234397263413e-05,0.015677929815195463,0.0315051400731405,0.0001148782313625216,0.031466562497963105,0.0563960339786666,0.0001543616160804192,0.0563326669847933
270,0.0049167127309634965,5.1434458032879714e-05,0.004622545301089672,0.01615504019154988,8.857238236625085e-05,0.015677929815195463,0.032170122839867414,0.00011877657565294906,0.031466562497963105,0.05723746629779289,0.00015736733070615628,0.0563326669847933
271,0.004885661734783389,5.113579394003621e-05,0.004622545301089672,0.016102633932230683,8.81560832411357e-05,0.015677929815195463,0.03208823166967394,0.00011859525503467513,0.031466562497963105,0.0571241679261026,0.00015584577008506695,0.0563326669847933
272,0.0048525253064192735,5.0747682940320886e-05,0.004622545301089672,0.016034423663198582,8.690838240198858e-05,0.015677929815195463,0.03201676589638144,0.00011796402849551397,0.031466562497963105,0.05701173321375729,0.0001549684090705534,0.0563326669847933
273,0.00482624756050536,5.047345077702113e-05,0.004622545301089672,0.015970641582362128,8.626035528008754e-05,0.015677929815195463,0.03193589743464158,0.0001170455265686474,0.031466562497963105,0.05691536900926388,0.00015448892250199248,0.0563326669847933
274,0.004795690196462067,5.0385141019782955e-05,0.004622545301089672,0.015910372798273835,8.593327083446963e-05,0.015677929815195463,0.03187632802236424,0.00011684101126865668,0.031466562497963105,0.05681956691643882,0.00015403204458157163,0.0563326669847933
275,0.004756971552870567,5.009499948839634e-05,0.004622545301089672,0.015852511668876166,8.52928443595203e-05,0.015677929815195463,0.03181386526268503,0.00011670106780864889,0.031466562497963105,0.05672299599525874,0.00015330642921459063,0.0563326669847933
276,0.004720079488364947,4.985020285589376e-05,0.004622545301089672,0.01579405696093407,8.435990551422348e-05,0.015677929815195463,0.031742842929050864,0.00011634300378338656,0.031466562497963105,0.05663148207602414,0.00015280459390470548,0.0563326669847933
277,0.004683940965751251,4.9549952501714386e-05,0.004622545301089672,0.01572602783760421,8.350714077332541e-05,0.015677929815195463,0.031668418632534404,0.00011539186845411089,0.031466562497963105,0.05651834115066179,0.00015117969938834087,0.0563326669847933
278,0.004651940408623926,4.918338084532865e-05,0.004622545301089672,0.01567221867983988,8.296696216881498e-05,0.01567221867983988,0.03160067095374232,0.00011490748284321337,0.031466562497963105,0.05639520977411384,0.0001495253724311274,0.0563326669847933
279,0.004623391111302756,4.884360724999894e-05,0.004622545301089672,0.015612289797884609,8.247575429012907e-05,0.015612289797884609,0.03153244752203102,0.0001140817341358211,0.031466562497963105,0.05629957326883475,0.00014889170705638483,0.05629957326883475
280,0.004914716864120048,5.028069929077664e-05,0.004622545301089672,0.01607180311493033,8.511268022225619e-05,0.015612289797884609,0.032166079630566016,0.00011680988831545284,0.031466562497963105,0.057151011091568206,0.0001526642706028677,0.05629957326883475
281,0.004884343188104242,5.005907062049554e-05,0.004622545301089672,0.016009984555899793,8.462384055801816e-05,0.015612289797884609,0.03209747715043688,0.00011662950803288753,0.031466562497963105,0.05705010481860033,0.00015171741400295437,0.05629957326883475
282,0.004850255977848079,4.987165616523499e-05,0.004622545301089672,0.01595768427238151,8.453044889598873e-05,0.015612289797884609,0.03201074036421073,0.00011601963602231302,0.031466562497963105,0.05694092563565418,0.00015015426999734075,0.05629957326883475
283,0.0048192358518034766,4.9657990409742956e-05,0.004622545301089672,0.015903860077596293,8.405699985781816e-05,0.015612289797884609,0.03193738958148722,0.00011579767506659299,0.031466562497963105,0.0568573366898929,0.00014944444822703222,0.05629957326883475
284,0.004788799685701079,4.9474923421497824e-05,0.004622545301089672,0.015855473092659462,8.390302910597878e-05,0.015612289797884609,0.03188593274211107,0.00011548960877809596,0.031466562497963105,0.05678352082226896,0.00014946355811365416,0.05629957326883475
285,0.004754797469605567,4.89932872047604e-05,0.004622545301089672,0.015795353945354095,8.38514948062308e-05,0.015612289797884609,0.03180447756684196,0.00011458887639294856,0.031466562497963105,0.05668509850192827,0.00014910941093488738,0.05629957326883475
286,0.004729435114366495,4.902464279679543e-05,0.004622545301089672,0.015743910845970464,8.352832154262443e-05,0.015612289797884609,0.031745411930285405,0.0001140430438471259,0.031466562497963105,0.05657631216852402,0.00014795328438359554,0.05629957326883475
287,0.0047044999162639215,4.886674991856327e-05,0.004622545301089672,0.01569366365763242,8.309766835027596e-05,0.015612289797884609,0.031686258116508714,0.00011345285870255123,0.031466562497963105,0.05648711268640828,0.0001470395493471994,0.05629957326883475
288,0.004679875547513723,4.85392233069884e-05,0.004622545301089672,0.015644661460551795,8.288659224820552e-05,0.015612289797884609,0.031603945564108726,0.00011322728305945335,0.031466562497963105,0.0563992264724041,0.00014688789475467197,0.05629957326883475
289,0.004647460454231586,4.785412670444447e-05,0.004622545301089672,0.015591054290222204,8.219248253185486e-05,0.015591054290222204,0.031535989575255274,0.00011293255216914848,0.031466562497963105,0.05630474607462464,0.00014652704341504847,0.05629957326883475
290,0.004925346940714169,4.99330843109164e-05,0.004622545301089672,0.01603235334490102,8.420093356267717e-05,0.015591054290222204,0.03217397244292369,0.00011447632331515742,0.031466562497963105,0.05712903133674986,0.00014969178253261106,0.05629957326883475
291,0.004889627452980613,4.918232375912589e-05,0.004622545301089672,0.015989513362777198,8.383187655789295e-05,0.015591054290222204,0.032113580108799514,0.00011425829561501355,0.031466562497963105,0.05700282893259278,0.00014845241204895372,0.05629957326883475
292,0.004858065309007589,4.894649581501558e-05,0.004622545301089672,0.01594093607997156,8.344024993993625e-05,0.015591054290222204,0.03201615594172149,0.0001131387485926829,0.031466562497963105,0.05690962664541824,0.0001474061930287597,0.05629957326883475
293,0.004831133717908854,4.8834051184490776e-05,0.004622545301089672,0.0158821618297305,8.324818798477515e-05,0.015591054290222204,0.03194659755178487,0.00011278367800933002,0.031466562497963105,0.056803483009156566,0.0001477421413019714,0.05629957326883475
294,0.004802830118953139,4.874501949655779e-05,0.004622545301089672,0.015833466347925484,8.291929120671447e-05,0.015591054290222204,0.03186616998719357,0.00011275504421446984,0.031466562497963105,0.05670298345624244,0.00014714230054254518,0.05629957326883475
295,0.004772231933745999,4.850857407073874e-05,0.004622545301089672,0.015782070292973717,8.268649081864843e-05,0.015591054290222204,0.031781392282473425,0.00011201002510358767,0.031466562497963105,0.05662486704644373,0.00014669371532354713,0.05629957326883475
296,0.004744327025500057,4.84397048273061e-05,0.004622545301089672,0.01572611849673814,8.192748768458793e-05,0.015591054290222204,0.03170515922305208,0.00011213861355485402,0.031466562497963105,0.056538653579380434,0.00014615616546448515,0.05629957326883475
297,0.0047207014677456745,4.8225213930410814e-05,0.004622545301089672,0.01567660819412186,8.127720625752036e-05,0.015591054290222204,0.031652797415562386,0.00011228366329828058,0.031466562497963105,0.05643429270286336,0.000145876689418778,0.05629957326883475
298,0.004680996402633633,4.76828908530623e-05,0.004622545301089672,0.01563337330871087,8.067061336457278e-05,0.015591054290222204,0.031580735533154936,0.00011171260035996589,0.031466562497963105,0.05633760122287477,0.0001450093336892733,0.05629957326883475
299,0.0046522574538566544,4.7488259441653325e-05,0.004622545301089672,0.01558283545693852,8.008742788754267e-05,0.01558283545693852,0.031502444429595156,0.00011068534242722465,0.031466562497963105,0.05623465077215328,0.00014413351004381598,0.05623465077215328
300,0.004920156596343917,4.8989344491038975e-05,0.004622545301089672,0.016011129841011745,8.251471799314487e-05,0.01558283545693852,0.032138703397792026,0.0001129634540447234,0.031466562497963105,0.05705279755477177,0.00014765835032406506,0.05623465077215328
301,0.0048865547019124765,4.883055549897431e-05,0.004622545301089672,0.01595662457063736,8.222542710558344e-05,0.01558283545693852,0.03209158073826529,0.00011270339039404353,0.031466562497963105,0.056954057768385025,0.0001469197736273693,0.05623465077215328
302,0.004850446154466091,4.851160886839487e-05,0.004622545301089672,0.015896026070925977,8.175525936093898e-05,0.01558283545693852,0.03200882286972994,0.00011225223683017263,0.031466562497963105,0.05682146567866674,0.0001447844302783336,0.05623465077215328
303,0.0048143063210307185,4.827648919180006e-05,0.004622545301089672,0.015851447812257998,8.119791262723968e-05,0.01558283545693852,0.03193774022149547,0.00011151358624951578,0.031466562497963105,0.0567516317940605,0.00014459565089629378,0.05623465077215328
304,0.004785242233351148,4.807293983818542e-05,0.004622545301089672,0.015806901666416146,8.129904626590374e-05,0.01558283545693852,0.03187506362396384,0.00011099134730667547,0.031466562497963105,0.05666936371944901,0.00014466962565831427,0.05623465077215328
305,0.0047509102617072745,4.759386095669486e-05,0.004622545301089672,0.015760004336199947,8.074329215854026e-05,0.01558283545693852,0.031818761072750563,0.0001107729799221303,0.031466562497963105,0.05655324041511232,0.0001438119154059226,0.05623465077215328
306,0.0047236170093515875,4.732718840772091e-05,0.004622545301089672,0.01570507564222616,7.998860614816456e-05,0.01558283545693852,0.031757677748293765,0.00011015379501048252,0.031466562497963105,0.056466488897251095,0.00014313434310021965,0.05623465077215328
307,0.0046839180269784,4.716998706918801e-05,0.004622545301089672,0.0156607680850838,7.970076093743958e-05,0.01558283545693852,0.03169067593996825,0.00010937991644781074,0.031466562497963105,0.05636787387711314,0.0001423508123368346,0.05623465077215328
308,0.004657720207338739,4.6994463968421616e-05,0.004622545301089672,0.015612324367036258,7.944976277911528e-05,0.01558283545693852,0.03162586843010883,0.00010860817078975593,0.031466562497963105,0.05629192148961256,0.000141508575641288,0.05623465077215328
309,0.004635379230933415,4.6693046297369647e-05,0.004622545301089672,0.015561352985026655,7.882265058769903e-05,0.015561352985026655,0.031572349692985315,0.00010824777959823296,0.031466562497963105,0.05621275234222865,0.00014032204636117352,0.05621275234222865
310,0.004898658762092614,4.805681339046573e-05,0.004622545301089672,0.015978266616018588,8.129813052847226e-05,0.015561352985026655,0.032153748522614226,0.00010983034667547316,0.031466562497963105,0.05696134089222131,0.00014251812759460543,0.05621275234222865
311,0.004870994246852868,4.802544734094643e-05,0.004622545301089672,0.01593614866615496,8.113723578805627e-05,0.015561352985026655,0.03210558465692995,0.00010956004729524009,0.031466562497963105,0.056882490800740905,0.00014235378719807166,0.05621275234222865
312,0.004847228275379459,4.790448935525486e-05,0.004622545301089672,0.015881913476393887,8.062456608507121e-05,0.015561352985026655,0.032026475211671894,0.00010864601861355414,0.031466562497963105,0.05679107465217889,0.00014202400428295602,0.05621275234222865
313,0.004814687899981884,4.7768446751695676e-05,0.004622545301089672,0.015825949897844405,8.021246330843469e-05,0.015561352985026655,0.0319770908767022,0.00010817897826062197,0.031466562497963105,0.056719999858282216,0.0001411834861108444,0.05621275234222865
314,0.0047883108270337085,4.7469261682229185e-05,0.004622545301089672,0.015766463238762674,7.952891472646169e-05,0.015561352985026655,0.03189553932701968,0.00010714282485146682,0.031466562497963105,0.05663725294881274,0.00014017173996295245,0.05621275234222865
315,0.004762174933516096,4.729948725632773e-05,0.004622545301089672,0.015721333612479103,7.885588465917566e-05,0.015561352985026655,0.031832959559087375,0.0001071088172600784,0.031466562497963105,0.056545199159953964,0.00013992575870203737,0.05621275234222865
316,0.004727263062706578,4.683205450759925e-05,0.004622545301089672,0.01567851307989326,7.79290687645111e-05,0.015561352985026655,0.031777233377650656,0.0001070031462057714,0.031466562497963105,0.056475238892300265,0.00013947084823989905,0.05621275234222865
317,0.004697763701903041,4.660663861315369e-05,0.004622545301089672,0.015635953822027517,7.72860424062214e-05,0.015561352985026655,0.031716355972398566,0.00010710654443606989,0.031466562497963105,0.056384100642850744,0.0001387374254222872,0.05621275234222865
318,0.004670181876572654,4.64401773825588e-05,0.004622545301089672,0.01560228507886378,7.710956123061025e-05,0.015561352985026655,0.031652625064763844,0.00010665541762062532,0.031466562497963105,0.05628473834021412,0.00013782639041902748,0.05621275234222865
319,0.004646290144815401,4.629795187814233e-05,0.004622545301089672,0.015567037593448251,7.713700809736688e-05,0.015561352985026655,0.03158636659817213,0.00010673920371720124,0.031466562497963105,0.05620277076265404,0.00013637571328962186,0.05620277076265404
320,0.004876017280585404,4.777701203144125e-05,0.004622545301089672,0.01597054612984235,7.896597285120757e-05,0.015561352985026655,0.0321628901108291,0.00010916067816199563,0.031466562497963105,0.05697620484810079,0.00013971978795062327,0.05620277076265404
321,0.004851050060767257,4.734651998546387e-05,0.004622545301089672,0.01593183751481513,7.863558098505982e-05,0.015561352985026655,0.032105801146605745,0.00010854255512785355,0.031466562497963105,0.056881734555614835,0.00013898005699016186,0.05620277076265404
322,0.004825969756777187,4.722999230847998e-05,0.004622545301089672,0.015877457616837815,7.836182448199112e-05,0.015561352985026655,0.03205639072352633,0.0001082590192213097,0.031466562497963105,0.05679795124136543,0.0001388635553428543,0.05620277076265404
323,0.004801580301994213,4.708967026512743e-05,0.004622545301089672,0.015824206267393857,7.79551983408963e-05,0.015561352985026655,0.03197864068212501,0.0001074239161882526,0.031466562497963105,0.05669826471074603,0.00013862477968053328,0.05620277076265404
324,0.004772879963791901,4.683134789735231e-05,0.004622545301089672,0.015773432171705418,7.704588162807713e-05,0.015561352985026655,0.03190796872987342,0.00010700201980724501,0.031466562497963105,0.05661747237930165,0.0001380337195045755,0.05620277076265404
325,0.004741027792305891,4.639333717573888e-05,0.004622545301089672,0.015724090093508693,7.686653465697662e-05,0.015561352985026655,0.03185650802348964,0.00010671505968500672,0.031466562497963105,0.05653041208704583,0.00013722184787740206,0.05620277076265404
326,0.004720787527318401,4.627274016982685e-05,0.004622545301089672,0.015686342202078367,7.622660885271919e-05,0.015561352985026655,0.03180500120477341,0.00010693660062029687,0.031466562497963105,0.05644756767734163,0.00013611527683295477,0.05620277076265404
327,0.0046929988034136606,4.591267024575174e-05,0.004622545301089672,0.01564369415188552,7.590224131222962e-05,0.015561352985026655,0.03173726471717363,0.00010700923054401059,0.031466562497963105,0.05638307281774212,0.000135824329004266,0.05620277076265404
328,0.004670979458054934,4.556902008479033e-05,0.004622545301089672,0.015597036940291673,7.550803672760498e-05,0.015561352985026655,0.03167775940286442,0.0001061252376386769,0.031466562497963105,0.05627831385287409,0.00013462324910118085,0.05620277076265404
329,0.00463962553462633,4.557593976890234e-05,0.004622545301089672,0.015547923427371551,7.529982876081228e-05,0.015547923427371551,0.03162635118181634,0.00010580701823719532,0.031466562497963105,0.05620370073683904,0.00013430896464665943,0.05620277076265404
330,0.004868710192199466,4.658018418551736e-05,0.004622545301089672,0.01593551462862111,7.721190460904009e-05,0.015547923427371551,0.03218588650457436,0.00010772663818524597,0.031466562497963105,0.056939865644889495,0.00013662542985163034,0.05620277076265404
331,0.004837793063420946,4.6258961055993986e-05,0.004622545301089672,0.015892361124136053,7.639467884337716e-05,0.015547923427371551,0.03212733842151965,0.00010689516785502843,0.031466562497963105,0.05685948028456067,0.00013612191921393675,0.05620277076265404
332,0.0048064450241015,4.5902387149760216e-05,0.004622545301089672,0.015853379862206342,7.614924569138409e-05,0.015547923427371551,0.032070003444753296,0.00010696016063816745,0.031466562497963105,0.05678875060227894,0.00013553478645532852,0.05620277076265404
333,0.004780237798137067,4.5554302489811314e-05,0.004622545301089672,0.01580685246194986,7.582651224853726e-05,0.015547923427371551,0.03201045901277995,0.00010695336694152422,0.031466562497963105,0.056695798058624576,0.0001343313139562985,0.05620277076265404
334,0.004754335347856161,4.5530390942901586e-05,0.004622545301089672,0.015748737397941946,7.442586136992507e-05,0.015547923427371551,0.03194471024088528,0.0001070196548138212,0.031466562497963105,0.056620171502257594,0.00013412752845734957,0.05620277076265404
335,0.004731605365921735,4.537289081568594e-05,0.004622545301089672,0.015697601907247425,7.409987727166926e-05,0.015547923427371551,0.031885460452326965,0.00010684496977600364,0.031466562497963105,0.056546757719328926,0.000133641668671067,0.05620277076265404
336,0.004704863945598214,4.5061058853021206e-05,0.004622545301089672,0.015653116492031997,7.36646470123433e-05,0.015547923427371551,0.03182649784658117,0.00010646144670071741,0.031466562497963105,0.056455900413695005,0.00013260321246998276,0.05620277076265404
337,0.0046691691682040765,4.4815984625142965e-05,0.004622545301089672,0.015613328899002417,7.307279959251288e-05,0.015547923427371551,0.03176625032046944,0.0001056328518950412,0.031466562497963105,0.05637123660695954,0.00013112848504397278,0.05620277076265404
338,0.004641103983050953,4.451136301208259e-05,0.004622545301089672,0.015566378223547088,7.25569947103444e-05,0.015547923427371551,0.03171049239225148,0.00010517135418149865,0.031466562497963105,0.05630066188274868,0.00013043510747106236,0.05620277076265404
339,0.004621085268060705,4.419228270930298e-05,0.004621085268060705,0.0155266343316516,7.212656844964865e-05,0.0155266343316516,0.03164539399305098,0.0001046109315550966,0.031466562497963105,0.05623106087581356,0.00012953048643537805,0.05620277076265404
340,0.004861922279027294,4.565895165179593e-05,0.004621085268060705,0.015944949768337678,7.457188030293724e-05,0.0155266343316516,0.03215843135980339,0.00010688409427076112,0.031466562497963105,0.0569442536906122,0.00013314011212918348,0.05620277076265404
341,0.004839384783553223,4.557344885745848e-05,0.004621085268060705,0.015891281060747053,7.464893270328901e-05,0.0155266343316516,0.03209666099807237,0.00010594324205806176,0.031466562497963105,0.05687119429239476,0.00013222774000198531,0.05620277076265404
342,0.004820078763162421,4.540948451520317e-05,0.004621085268060705,0.01585111741385238,7.427495157680679e-05,0.0155266343316516,0.032023104011040325,0.00010505831306073151,0.031466562497963105,0.05680316397574485,0.00013197979386525435,0.05620277076265404
343,0.004788401998737443,4.5322104814073596e-05,0.004621085268060705,0.015813188989813882,7.38784643416757e-05,0.0155266343316516,0.03196779374747177,0.00010490731521344072,0.031466562497963105,0.05673183128033942,0.00013217243036238782,0.05620277076265404
344,0.004758021106344716,4.510329828509798e-05,0.004621085268060705,0.015770800065234312,7.372019031638241e-05,0.0155266343316516,0.031921055131324406,0.00010491430080271968,0.031466562497963105,0.05664652229513735,0.0001314911929476177,0.05620277076265404
345,0.004734261298196914,4.492899813994174e-05,0.004621085268060705,0.015723418158054087,7.376875173457692e-05,0.0155266343316516,0.03187050746224509,0.0001042667853705904,0.031466562497963105,0.05655479600929477,0.0001311514979613175,0.05620277076265404
346,0.004702397958462917,4.453216078948322e-05,0.004621085268060705,0.01568110867771557,7.332056599806663e-05,0.0155266343316516,0.0318155357948085,0.00010392031926363972,0.031466562497963105,0.056471461335149145,0.000130649356706389,0.05620277076265404
347,0.004681213166912413,4.456752635209218e-05,0.004621085268060705,0.01563293400221008,7.295706557858637e-05,0.0155266343316516,0.03175872636247858,0.00010343429674430179,0.031466562497963105,0.05638249585499714,0.00013007606259615305,0.05620277076265404
348,0.004660426333237695,4.4453051824341384e-05,0.004621085268060705,0.015598414520211108,7.2694007744311e-05,0.0155266343316516,0.03170474578819183,0.0001035536447579236,0.031466562497963105,0.05628335712873864,0.00012914277619799081,0.05620277076265404
349,0.004632239247515695,4.4257182462590115e-05,0.004621085268060705,0.01554869483821409,7.222005993401065e-05,0.0155266343316516,0.031651540960250926,0.00010301582552046316,0.031466562497963105,0.056217235891045575,0.00012910866909148514,0.05620277076265404
350,0.004857372846226706,4.570513197395348e-05,0.004621085268060705,0.015915073282398988,7.353485412846115e-05,0.0155266343316516,0.03216023234917849,0.00010436047443403806,0.031466562497963105,0.056890285206088825,0.0001295940941000443,0.05620277076265404
351,0.004829941040947322,4.547308033344552e-05,0.004621085268060705,0.015874578788035897,7.284575594716493e-05,0.0155266343316516,0.032096812865683,0.00010393797583037688,0.031466562497963105,0.05680618042730067,0.00012907258599571258,0.05620277076265404
352,0.004800069478573899,4.504869628150403e-05,0.004621085268060705,0.015836892538645952,7.277728159579102e-05,0.0155266343316516,0.032045700428407244,0.0001034493124203381,0.031466562497963105,0.056731550634210204,0.00012923282675615937,0.05620277076265404
353,0.00477245518899813,4.473817226715711e-05,0.004621085268060705,0.01579701896882817,7.237988769171041e-05,0.0155266343316516,0.031988147581147416,0.0001029129833172593,0.031466562497963105,0.0566526027304552,0.00012892785789629142,0.05620277076265404
354,0.004746342506201108,4.4529587800473626e-05,0.004621085268060705,0.015754893717643166,7.20728222135362e-05,0.0155266343316516,0.031927757460200386,0.00010258346680602957,0.031466562497963105,0.05656862778688553,0.00012798822246113016,0.05620277076265404
355,0.004716152576327702,4.415562614567248e-05,0.004621085268060705,0.015710476324224346,7.205673336765984e-05,0.0155266343316516,0.03186470248755703,0.00010193244152075802,0.031466562497963105,0.05649346302421684,0.00012749633490090565,0.05620277076265404
356,0.004689103442318084,4.3787901792936264e-05,0.004621085268060705,0.01566235193100063,7.178183446457521e-05,0.0155266343316516,0.03181486339497489,0.00010182339097416868,0.031466562497963105,0.056431343089171394,0.00012712975900502988,0.05620277076265404
357,0.004669317309339607,4.372359275362602e-05,0.004621085268060705,0.015617373158506748,7.148191334225347e-05,0.0155266343316516,0.03176068432791924,0.00010154213762774072,0.031466562497963105,0.05635258164526259,0.00012733602296095177,0.05620277076265404
358,0.004649857503440865,4.3635255239760545e-05,0.004621085268060705,0.015577666698579143,7.118673973661535e-05,0.0155266343316516,0.03170391340994041,0.0001012840524140373,0.031466562497963105,0.056258545310746415,0.00012732309528697483,0.05620277076265404
359,0.004625697823906325,4.3542766732491494e-05,0.004621085268060705,0.015536438270032772,7.089482525770111e-05,0.0155266343316516,0.03165096325220032,0.00010075096015484765,0.031466562497963105,0.05616685458729422,0.0001264776292315159,0.05616685458729422
360,0.00483485858924145,4.483507616808491e-05,0.004621085268060705,0.015900820806966275,7.215673985758994e-05,0.0155266343316516,0.0321596580830527,0.00010184264753565563,0.031466562497963105,0.05686113018913616,0.00012796297122902466,0.05616685458729422
361,0.004811310790297404,4.480400710591704e-05,0.004621085268060705,0.015870507268673315,7.196274660422673e-05,0.0155266343316516,0.03211630391199972,0.00010168635345451791,0.031466562497963105,0.056789603944367315,0.00012767943676245626,0.05616685458729422
362,0.004790243379803062,4.4709748600914366e-05,0.004621085268060705,0.015827143464630763,7.193106117646773e-05,0.0155266343316516,0.03205492295094532,0.00010127213556278263,0.031466562497963105,0.05670592933030515,0.00012701667975881248,0.05616685458729422
363,0.004765088740191431,4.4661302637572966e-05,0.004621085268060705,0.015773901773439895,7.1421617006406e-05,0.0155266343316516,0.03200053724494728,0.00010118564567523419,0.031466562497963105,0.05663572945362006,0.0001264698445423175,0.05616685458729422
364,0.004744576158240415,4.426525634294492e-05,0.004621085268060705,0.015738258589654677,7.110675285426879e-05,0.0155266343316516,0.031943245958563425,0.00010104978378179674,0.031466562497963105,0.05654916180880565,0.00012574896077974538,0.05616685458729422
365,0.004722560366605923,4.3994817690506376e-05,0.004621085268060705,0.01568855172233209,7.083164314216803e-05,0.0155266343316516,0.03190263985261663,0.00010117672432441522,0.031466562497963105,0.05647265875303861,0.00012539006469209252,0.05616685458729422
366,0.004696831732496736,4.377406889254473e-05,0.004621085268060705,0.015645116426820583,7.072709106834308e-05,0.0155266343316516,0.03183916540706416,0.00010094408058629816,0.031466562497963105,0.05641058805891343,0.00012470526932245992,0.05616685458729422
367,0.004672763797462532,4.374149244114334e-05,0.004621085268060705,0.015599827381848466,7.061307285390475e-05,0.0155266343316516,0.031776177575873595,0.00010028684358340083,0.031466562497963105,0.056330757384059994,0.0001246919248863433,0.05616685458729422
368,0.0046479395917829605,4.362950333712862e-05,0.004621085268060705,0.01556917539009633,7.058160111269076e-05,0.0155266343316516,0.03172604676893781,0.0001003154767703278,0.031466562497963105,0.05627535688639523,0.0001239759063926368,0.05616685458729422
369,0.00462162467799183,4.332737034647797e-05,0.004621085268060705,0.015531026528492784,7.027994279282148e-05,0.0155266343316516,0.03167485785865215,9.988402565313609e-05,0.031466562497963105,0.05621398081413227,0.00012342185494409962,0.05616685458729422
370,0.004832429245503212,4.43724771301404e-05,0.004621085268060705,0.01588208177118697,7.117917284955351e-05,0.0155266343316516,0.032139896187970335,0.00010184561629544369,0.031466562497963105,0.05680834426124378,0.00012529218220692597,0.05616685458729422
371,0.004802439175967619,4.386127253056359e-05,0.004621085268060705,0.015840887163464303,7.117346517220257e-05,0.0155266343316516,0.03209031444728093,0.00010185551079326442,0.031466562497963105,0.05674018485799268,0.0001248014829382888,0.05616685458729422
372,0.004785506062898086,4.380771606803582e-05,0.004621085268060705,0.01579812409442549,7.108768520289489e-05,0.0155266343316516,0.032046209965081666,0.0001014779067867591,0.031466562497963105,0.05666263938991891,0.00012494818863945328,0.05616685458729422
373,0.00476097206133768,4.3684591697458896e-05,0.004621085268060705,0.015754543937269935,7.070963054798084e-05,0.0155266343316516,0.03198559062938226,0.00010144898431725281,0.031466562497963105,0.05659115851509803,0.00012424884729803366,0.05616685458729422
374,0.0047291819403512325,4.355163835949332e-05,0.004621085268060705,0.015720445253625235,7.044079437926096e-05,0.0155266343316516,0.031935337950605394,0.00010155136758762935,0.031466562497963105,0.05652428828529404,0.00012363816132780487,0.05616685458729422
375,0.004705096254173034,4.339637309834645e-05,0.004621085268060705,0.01568514372167637,7.011707911575356e-05,0.0155266343316516,0.031882450508144894,0.00010089801933866401,0.031466562497963105,0.05644344457054417,0.00012329872238216975,0.05616685458729422
376,0.004677591987509634,4.322896602983195e-05,0.004621085268060705,0.01564478993573816,6.972264157236642e-05,0.0155266343316516,0.03183875730131672,0.00010076963174340888,0.031466562497963105,0.05638185268101761,0.00012305105774648812,0.05616685458729422
377,0.004656817071257252,4.317398830514956e-05,0.004621085268060705,0.01559563924589398,6.936848598429075e-05,0.0155266343316516,0.03177979677057408,0.00010011601283178242,0.031466562497963105,0.05630025703469439,0.00012244909065968148,0.05616685458729422
378,0.004631420340138491,4.283770100697552e-05,0.004621085268060705,0.015569777781522418,6.924101497597017e-05,0.0155266343316516,0.031723406986636705,9.997496854477581e-05,0.031466562497963105,0.05621004782033013,0.00012190008712801465,0.05616685458729422
379,0.004609924109429995,4.2695516617069196e-05,0.004609924109429995,0.01553753943752868,6.897194482649517e-05,0.0155266343316516,0.03168343770819778,9.978154946240466e-05,0.031466562497963105,0.05615061499447614,0.00012171562711320168,0.05615061499447614
380,0.004817047710992137,4.364490180286499e-05,0.004609924109429995,0.015886274001217202,7.024213780330334e-05,0.0155266343316516,0.03217399544010321,0.00010167092232028027,0.031466562497963105,0.056775855603030806,0.0001237271635637856,0.05615061499447614
381,0.004788091468130092,4.3518424783331135e-05,0.004609924109429995,0.01584250431258639,7.001716145539778e-05,0.0155266343316516,0.03212203553549765,0.0001007635942117417,0.031466562497963105,0.0567115360903789,0.00012345749584642462,0.05615061499447614
382,0.0047620198241333685,4.3200496891673444e-05,0.004609924109429995,0.015787578100211228,6.941854864579446e-05,0.0155266343316516,0.032067956464232536,0.0001004481106033735,0.031466562497963105,0.05664657881871527,0.00012327544736127238,0.05615061499447614
383,0.004742958809790493,4.2993816546347634e-05,0.004609924109429995,0.01574590240729197,6.914215020273288e-05,0.0155266343316516,0.03201829978971931,0.00010016754533729551,0.031466562497963105,0.056578769041014894,0.00012284372786096825,0.05615061499447614
384,0.004716854468893846,4.27872071664738e-05,0.004609924109429995,0.015715369677478136,6.905985171952435e-05,0.0155266343316516,0.031958584743088034,9.95662608599926e-05,0.031466562497963105,0.05649347865977178,0.00012195196296819834,0.05615061499447614
385,0.004696122828429582,4.250603231820065e-05,0.004609924109429995,0.01567645494444021,6.892983227992189e-05,0.0155266343316516,0.03189473343521378,9.922437976336427e-05,0.031466562497963105,0.05642127622272154,0.00012183622736807938,0.05615061499447614
386,0.0046715613386892315,4.2388135962040706e-05,0.004609924109429995,0.01563052646683565,6.85741703855247e-05,0.0155266343316516,0.03184100649871613,9.899816702733683e-05,0.031466562497963105,0.05636129345668933,0.00012159246487634315,0.05615061499447614
387,0.004650749312141221,4.230985927524817e-05,0.004609924109429995,0.015601037928486508,6.845990658456026e-05,0.0155266343316516,0.03177992072185478,9.857009509734802e-05,0.031466562497963105,0.05629684269211583,0.00012153653071101085,0.05615061499447614
388,0.004629404911386623,4.211607096872172e-05,0.004609924109429995,0.015563275653215336,6.813874234635875e-05,0.0155266343316516,0.031721283873894585,9.793270136481251e-05,0.031466562497963105,0.05622006576206671,0.00012079091639297608,0.05615061499447614
389,0.004601882889805855,4.1902280798417524e-05,0.004601882889805855,0.015524826412314778,6.81227985290618e-05,0.015524826412314778,0.031661134337821834,9.767338138424035e-05,0.031466562497963105,0.05615549500243734,0.00011992770880618946,0.05615061499447614
390,0.004808343659741249,4.3126226011450454e-05,0.004601882889805855,0.01585497839295166,6.942587842325179e-05,0.015524826412314778,0.032162483506824095,9.952216498539015e-05,0.031466562497963105,0.056750969401979975,0.0001217859593854126,0.05615061499447614
391,0.004780311594382281,4.299546502908502e-05,0.004601882889805855,0.015818689960759216,6.927058224064447e-05,0.015524826412314778,0.03210553499284615,9.908396477398463e-05,0.031466562497963105,0.05668818639303186,0.00012136223408675681,0.05615061499447614
392,0.004763495836809395,4.270202763335127e-05,0.004601882889805855,0.015773488718541184,6.863063625009605e-05,0.015524826412314778,0.032055354186700025,9.927518676401525e-05,0.031466562497963105,0.05663369305629908,0.00012139672191005616,0.05615061499447614
393,0.004738857604189094,4.2468267746986726e-05,0.004601882889805855,0.015736069132912783,6.841773843388055e-05,0.015524826412314778,0.03200146926060672,9.894718433840709e-05,0.031466562497963105,0.05656924231001918,0.0001214668933670356,0.05615061499447614
394,0.004720797281599347,4.242601551552767e-05,0.004601882889805855,0.015703280289093565,6.835122227023494e-05,0.015524826412314778,0.031949742005024366,9.88689843466619e-05,0.031466562497963105,0.05649027547632365,0.00012140365491828692,0.05615061499447614
395,0.004700110633616271,4.229570041148617e-05,0.004601882889805855,0.015667390582541352,6.793524876859256e-05,0.015524826412314778,0.031898608587078915,9.861062384141969e-05,0.031466562497963105,0.056410980498867294,0.00012055130998035621,0.05615061499447614
396,0.004679069190647466,4.20113367714603e-05,0.004601882889805855,0.01562992527703684,6.789288936004063e-05,0.015524826412314778,0.03183393441015641,9.841685278129095e-05,0.031466562497963105,0.056343701565437186,0.00012013006574361593,0.05615061499447614
397,0.0046581643544790045,4.188306112867208e-05,0.004601882889805855,0.015592766362933101,6.761341371623349e-05,0.015524826412314778,0.03178664110544078,9.829062952036747e-05,0.031466562497963105,0.05627190604987358,0.00012001857445690425,0.05615061499447614
398,0.004635396824993785,4.190068418461022e-05,0.004601882889805855,0.015552997802339404,6.738397592621394e-05,0.015524826412314778,0.03172660906215152,9.825776786927682e-05,0.031466562497963105,0.05621843599733279,0.00012005764725669055,0.05615061499447614
399,0.004611421114683274,4.166001763030552e-05,0.004601882889805855,0.015516083043241579,6.730624241097937e-05,0.015516083043241579,0.03168352895486645,9.782908357796366e-05,0.031466562497963105,0.05616003360950241,0.00011956956995677394,0.05615061499447614
400,0.004820639010155015,4.2688438189315665e-05,0.004601882889805855,0.015841225306512607,6.864947163328848e-05,0.015516083043241579,0.032128841435656356,9.937563828357136e-05,0.031466562497963105,0.05676575580593932,0.00012224478650283506,0.05615061499447614
401,0.0047960609305812444,4.249125672295847e-05,0.004601882889805855,0.0158034460791712,6.851535079160536e-05,0.015516083043241579,0.03207768909586956,9.902206609821631e-05,0.031466562497963105,0.05669351386072403,0.00012155250034745134,0.05615061499447614
402,0.004779873935056359,4.223031957657748e-05,0.004601882889805855,0.01577028143154541,6.815424133606848e-05,0.015516083043241579,0.03203433732810571,9.902729492669916e-05,0.031466562497963105,0.05662672484438765,0.00012097811214226588,0.05615061499447614
403,0.004757196147180825,4.1899512697171305e-05,0.004601882889805855,0.015736672425013115,6.804037216188344e-05,0.015516083043241579,0.03198765568772853,9.898409890016906e-05,0.031466562497963105,0.056560921604987824,0.0001205402846819711,0.05615061499447614
404,0.004733932898410986,4.171994123615531e-05,0.004601882889805855,0.015699932357834113,6.785145103780736e-05,0.015516083043241579,0.03193918283668467,9.82929112520469e-05,0.031466562497963105,0.0564957143791914,0.00012027491020646964,0.05615061499447614
405,0.004712349453251708,4.154474140091285e-05,0.004601882889805855,0.015667671183964244,6.784666019902468e-05,0.015516083043241579,0.0318878534248263,9.761203088132221e-05,0.031466562497963105,0.05641377760142659,0.00011973161581212214,0.05615061499447614
406,0.004693277501139594,4.144309636070115e-05,0.004601882889805855,0.015627353406611498,6.788538737327784e-05,0.015516083043241579,0.03183573162150664,9.707407095688437e-05,0.031466562497963105,0.05634459323232784,0.0001188402546768857,0.05615061499447614
407,0.004669510517832376,4.12752784224439e-05,0.004601882889805855,0.015584687113579103,6.766585469936645e-05,0.015516083043241579,0.03177853851310353,9.665532915189079e-05,0.031466562497963105,0.05628915567606485,0.00011864477697813257,0.05615061499447614
408,0.004640742779640823,4.1136488004029426e-05,0.004601882889805855,0.015540457711490341,6.722863620479216e-05,0.015516083043241579,0.03172638104220971,9.61174021284276e-05,0.031466562497963105,0.05619423067672902,0.00011793211988516418,0.05615061499447614
409,0.00461957535785803,4.081224311953287e-05,0.004601882889805855,0.015499353917447398,6.678120286478031e-05,0.015499353917447398,0.03168202479145447,9.570182204072684e-05,0.031466562497963105,0.05611786396674216,0.00011735776188672803,0.05611786396674216
410,0.004816636952713563,4.189153598993853e-05,0.004601882889805855,0.01581371638969814,6.807665281215347e-05,0.015499353917447398,0.03210915321555255,9.699299148758243e-05,0.031466562497963105,0.05671702596870747,0.0001198649361948335,0.05611786396674216
411,0.004793593097343377,4.1856152080404e-05,0.004601882889805855,0.015776384373078607,6.785867078099913e-05,0.015499353917447398,0.03206734587553193,9.68537265975193e-05,0.031466562497963105,0.05666110321654412,0.00011970692056900309,0.05611786396674216
412,0.004765178584947749,4.171977335744869e-05,0.004601882889805855,0.01574111373119287,6.761602423927e-05,0.015499353917447398,0.03202267835234456,9.660064021690684e-05,0.031466562497963105,0.0566023760390229,0.00011967449534330544,0.05611786396674216
413,0.0047473709992239925,4.150469291592448e-05,0.004601882889805855,0.015710248277521034,6.740996433950467e-05,0.015499353917447398,0.031968643112863314,9.598062815364046e-05,0.031466562497963105,0.05653492776634769,0.00011884755566253837,0.05611786396674216
414,0.004729036413059609,4.1334939095245734e-05,0.004601882889805855,0.015682411915046622,6.73377340450568e-05,0.015499353917447398,0.03190649858656739,9.595955469540324e-05,0.031466562497963105,0.056463942227243845,0.00011871428700090402,0.05611786396674216
415,0.004705195669386225,4.113183180268711e-05,0.004601882889805855,0.015639925697592153,6.707787371481738e-05,0.015499353917447398,0.031864397687560886,9.572232034562767e-05,0.031466562497963105,0.05639496740204483,0.00011853273615093208,0.05611786396674216
416,0.004680644409715089,4.07667813767486e-05,0.004601882889805855,0.015600323587905002,6.682777617448378e-05,0.015499353917447398,0.0318107565192091,9.532605882030362e-05,0.031466562497963105,0.056329021550954615,0.00011814292834173519,0.05611786396674216
417,0.004655816060471436,4.070364196154905e-05,0.004601882889805855,0.015566356221518151,6.671822527917064e-05,0.015499353917447398,0.03176084056595016,9.528382375408381e-05,0.031466562497963105,0.05627006113105035,0.00011775635419155188,0.05611786396674216
418,0.004634960265347084,4.0546043681926695e-05,0.004601882889805855,0.015529993304084118,6.647229102237613e-05,0.015499353917447398,0.03170883165991721,9.525583288856131e-05,0.031466562497963105,0.056213020362866364,0.00011739010681380324,0.05611786396674216
419,0.004618950504528401,4.037598465218543e-05,0.004601882889805855,0.015500441294863495,6.641986091780368e-05,0.015499353917447398,0.0316567629200044,9.47484591389251e-05,0.031466562497963105,0.05615488515808977,0.00011660945276716147,0.05611786396674216
420,0.004807747617626447,4.154619310250696e-05,0.004601882889805855,0.01579599718101357,6.733280417433205e-05,0.015499353917447398,0.032068862049997864,9.628776080856777e-05,0.031466562497963105,0.05673181735265143,0.00011874897583729965,0.05611786396674216
421,0.004783647173044235,4.134009391424859e-05,0.004601882889805855,0.015756459436306675,6.694487134078411e-05,0.015499353917447398,0.032028470938372626,9.609333343708383e-05,0.031466562497963105,0.056657899644722814,0.00011845900075223665,0.05611786396674216
422,0.004768134716717587,4.125251505841948e-05,0.004601882889805855,0.01572140527304419,6.691349180269891e-05,0.015499353917447398,0.03198371048694615,9.567988132388364e-05,0.031466562497963105,0.05660337506912502,0.00011826007320157064,0.05611786396674216
423,0.004749443309590559,4.119241612768417e-05,0.004601882889805855,0.015693727775451357,6.684186563412476e-05,0.015499353917447398,0.031931196365137776,9.521483829431205e-05,0.031466562497963105,0.05651421041176489,0.00011768209718161497,0.05611786396674216
424,0.004725423452727759,4.104570672277108e-05,0.004601882889805855,0.01566087133089015,6.647730456549985e-05,0.015499353917447398,0.03188160023695634,9.505850330496019e-05,0.031466562497963105,0.0564466149850969,0.00011735063007166366,0.05611786396674216
425,0.004708317437329784,4.099113846740705e-05,0.004601882889805855,0.01563437772190134,6.625541267546042e-05,0.015499353917447398,0.03184098240524102,9.501587799265351e-05,0.031466562497963105,0.05637001948699666,0.00011692784470389674,0.05611786396674216
426,0.004689372256321572,4.0867816274251195e-05,0.004601882889805855,0.015591136767547453,6.59807472438689e-05,0.015499353917447398,0.031797310058295995,9.433053417670633e-05,0.031466562497963105,0.056321731978866675,0.00011687179437276474,0.05611786396674216
427,0.004672260786578811,4.064136584467542e-05,0.004601882889805855,0.015564657654033798,6.58447234616125e-05,0.015499353917447398,0.03175058680859424,9.386916695949466e-05,0.031466562497963105,0.05626210387519577,0.00011633428817736091,0.05611786396674216
428,0.004652440752751369,4.0481152096803326e-05,0.004601882889805855,0.015534184673557246,6.559659903446401e-05,0.015499353917447398,0.03170271142143776,9.360298480852636e-05,0.031466562497963105,0.05620376111811447,0.00011637406754337941,0.05611786396674216
429,0.004636738799559792,4.029461558775811e-05,0.004601882889805855,0.01549192379890389,6.531107240158927e-05,0.01549192379890389,0.031661581120600815,9.32723231405238e-05,0.031466562497963105,0.05614937370914536,0.0001157884111095594,0.05611786396674216
430,0.00481896297988472,4.118178592891911e-05,0.004601882889805855,0.015802296376076094,6.669599284192781e-05,0.01549192379890389,0.03205711930441113,9.486520300748137e-05,0.031466562497963105,0.05669080476218314,0.0001178069206603716,0.05611786396674216
431,0.004798343781012211,4.102622058254347e-05,0.004601882889805855,0.015770083782831998,6.646349386455052e-05,0.01549192379890389,0.032013491504117794,9.435527963365903e-05,0.031466562497963105,0.056632382750825876,0.00011749831651886736,0.05611786396674216
432,0.004773496571756194,4.088227040836437e-05,0.004601882889805855,0.0157401422881045,6.631282248456442e-05,0.01549192379890389,0.031962344094121936,9.396807630918054e-05,0.031466562497963105,0.05657823850438723,0.00011739398463851991,0.05611786396674216
433,0.00475112338757506,4.0708926525049734e-05,0.004601882889805855,0.01570029301105581,6.598084697205686e-05,0.01549192379890389,0.031908882795833544,9.38253742951685e-05,0.031466562497963105,0.056520725806993716,0.00011715194530382304,0.05611786396674216
434,0.004731960131518095,4.0544930729265126e-05,0.004601882889805855,0.015661724369088064,6.586664918219233e-05,0.01549192379890389,0.031864609732130574,9.368920585604599e-05,0.031466562497963105,0.056449414461947955,0.0001170439544870009,0.05611786396674216
435,0.004711957418021897,4.0116641426749524e-05,0.004601882889805855,0.01563093409487207,6.562367882597922e-05,0.01549192379890389,0.03182987848615903,9.322484735945111e-05,0.031466562497963105,0.05639376985683694,0.00011680570737347532,0.05611786396674216
436,0.0046870074119798365,3.968725670213194e-05,0.004601882889805855,0.015594771620236956,6.527340115127996e-05,0.01549192379890389,0.03179254965291157,9.318229609471498e-05,0.031466562497963105,0.056321346850162796,0.00011637892464022936,0.05611786396674216
437,0.004670721271383887,3.961920218219371e-05,0.004601882889805855,0.015565843450942304,6.524972177071157e-05,0.01549192379890389,0.031744959367867524,9.303542723679875e-05,0.031466562497963105,0.0562623171710219,0.0001160832927068339,0.05611786396674216
438,0.004651188936761101,3.92524085159754e-05,0.004601882889805855,0.015535437514339601,6.490898239540676e-05,0.01549192379890389,0.031702281577500824,9.258268343615422e-05,0.031466562497963105,0.056198789868546796,0.00011532362481439516,0.05611786396674216
439,0.0046308404217766256,3.901264016240728e-05,0.004601882889805855,0.015507576064623526,6.492461025316643e-05,0.01549192379890389,0.03165235464337921,9.219428240291623e-05,0.031466562497963105,0.0561556768353795,0.00011526838391524357,0.05611786396674216
440,0.00480824687304043,4.0173324016957006e-05,0.004601882889805855,0.015799238112582242,6.6003106861613e-05,0.01549192379890389,0.03205541698869409,9.347020358973945e-05,0.031466562497963105,0.05667494073351322,0.00011577863885791202,0.05611786396674216
441,0.0047917015399518165,4.007554398008864e-05,0.004601882889805855,0.015768599950089085,6.602196751863828e-05,0.01549192379890389,0.03201156013619373,9.304984054323183e-05,0.031466562497963105,0.05661103731411639,0.00011549099452850032,0.05611786396674216
442,0.004769955083367861,3.986589825532143e-05,0.004601882889805855,0.015734519998405,6.573908517304227e-05,0.01549192379890389,0.03196197597436551,9.239602799619813e-05,0.031466562497963105,0.05655506173352194,0.00011530910600457555,0.05611786396674216
443,0.004747624824808347,3.971284777370831e-05,0.004601882889805855,0.015705649014468144,6.5439165967543e-05,0.01549192379890389,0.03192392568558462,9.225913441900281e-05,0.031466562497963105,0.05649352170447556,0.00011535622211627286,0.05611786396674216
444,0.00472587450647806,3.9669922334945116e-05,0.004601882889805855,0.015668842194683417,6.49674636859011e-05,0.01549192379890389,0.03187480146034769,9.188389804917355e-05,0.031466562497963105,0.056441421096941516,0.00011504326448547359,0.05611786396674216
445,0.0047060618915167,3.9458909230295906e-05,0.004601882889805855,0.015629857011355587,6.452608144633427e-05,0.01549192379890389,0.03183170435910623,9.171646289800931e-05,0.031466562497963105,0.05639276440153498,0.0001147267121325977,0.05611786396674216
446,0.004687237360408052,3.9344234287342166e-05,0.004601882889805855,0.015594292103003572,6.427692288678577e-05,0.01549192379890389,0.03179430927655952,9.146739856443387e-05,0.031466562497963105,0.0563436622350017,0.00011463287101685681,0.05611786396674216
447,0.004665918436149711,3.9210649959298695e-05,0.004601882889805855,0.015562613275146667,6.40857380813699e-05,0.01549192379890389,0.03174644868764772,9.153247178036838e-05,0.031466562497963105,0.05627830940260374,0.00011408441198135115,0.05611786396674216
448,0.004646010960092178,3.909366219623688e-05,0.004601882889805855,0.015532106271530626,6.391773097857249e-05,0.01549192379890389,0.03170501640399955,9.15224389859442e-05,0.031466562497963105,0.05621682905752985,0.00011419787269510207,0.05611786396674216
449,0.00462720007831582,3.880669795583114e-05,0.004601882889805855,0.015492598423621953,6.36386828553974e-05,0.01549192379890389,0.03166524783086202,9.147528981521114e-05,0.031466562497963105,0.05615479441761591,0.0001142773775245031,0.05611786396674216
450,0.004803340931861502,3.978211536122183e-05,0.004601882889805855,0.015785457238451685,6.495285912598258e-05,0.01549192379890389,0.032051047213151065,9.220239011347962e-05,0.031466562497963105,0.0566897773978308,0.0001149669839614519,0.05611786396674216
451,0.0047789437725549,3.9673909240881e-05,0.004601882889805855,0.01575857729759685,6.495790113381387e-05,0.01549192379890389,0.03201966024812684,9.215836724392315e-05,0.031466562497963105,0.05663708513577535,0.00011444812990543694,0.05611786396674216
452,0.0047581304141151685,3.9616848027035795e-05,0.004601882889805855,0.01573019711393914,6.477453413611393e-05,0.01549192379890389,0.031973153288783536,9.180913744571438e-05,0.031466562497963105,0.056573889232588256,0.00011432995572535352,0.05611786396674216
453,0.004741322339653327,3.953862149915649e-05,0.004601882889805855,0.015698561542420972,6.453340082042022e-05,0.01549192379890389,0.03191715670744993,9.190771374520796e-05,0.031466562497963105,0.05651703606577156,0.00011417984265538951,0.05611786396674216
454,0.004720846269365536,3.9356085766643686e-05,0.004601882889805855,0.01566234991190466,6.455288219229782e-05,0.01549192379890389,0.03187945186224076,9.169816761222511e-05,0.031466562497963105,0.05645839764926398,0.00011358205152885079,0.05611786396674216
455,0.004701321448497475,3.90617892503446e-05,0.004601882889805855,0.015625656593018435,6.426394126548552e-05,0.01549192379890389,0.031818030372718666,9.133032083073913e-05,0.031466562497963105,0.05639537310090341,0.00011328515918555693,0.05611786396674216
456,0.0046809637463393955,3.89362872699512e-05,0.004601882889805855,0.015593915779279719,6.418049838452069e-05,0.01549192379890389,0.03177141017225873,9.095142680706617e-05,0.031466562497963105,0.05634790043330618,0.00011271708420055579,0.05611786396674216
457,0.004660039763587119,3.87721802916114e-05,0.004601882889805855,0.015561703580462905,6.387122745941502e-05,0.01549192379890389,0.031724605995716075,9.071739341410309e-05,0.031466562497963105,0.05627992842559516,0.00011271125348782636,0.05611786396674216
458,0.0046446321836042,3.855109409908838e-05,0.004601882889805855,0.015524460434632868,6.356599541360573e-05,0.01549192379890389,0.03167116356935926,8.988945792239042e-05,0.031466562497963105,0.056239603073741776,0.00011276838367353165,0.05611786396674216
459,0.00462454747463355,3.8506252402962545e-05,0.004601882889805855,0.01549023900202916,6.322088023914281e-05,0.01549023900202916,0.03161954152658674,8.980743646736948e-05,0.031466562497963105,0.05616661085666089,0.00011242938428117366,0.05611786396674216
460,0.004789807939954881,3.937775268213871e-05,0.004601882889805855,0.015780798360299407,6.453930261578292e-05,0.01549023900202916,0.032005781341216274,9.091677285854567e-05,0.031466562497963105,0.056661681039708,0.00011372500038757859,0.05611786396674216
461,0.004770996026740055,3.937684535280661e-05,0.004601882889805855,0.015746847409730588,6.431219876377333e-05,0.01549023900202916,0.031963561307442004,9.05036653135666e-05,0.031466562497963105,0.05660996716326767,0.00011350884605717516,0.05611786396674216
462,0.004753917025034428,3.933430211755268e-05,0.004601882889805855,0.015706929147527353,6.412279354847893e-05,0.01549023900202916,0.03191224506695874,9.043202135463878e-05,0.031466562497963105,0.056559804874871424,0.00011304993729073027,0.05611786396674216
463,0.004734158432077297,3.902523117671246e-05,0.004601882889805855,0.015671336595919023,6.369728814652088e-05,0.01549023900202916,0.031876461470441306,8.984805812949445e-05,0.031466562497963105,0.05649180194780773,0.00011238615209982544,0.05611786396674216
464,0.004714558317762996,3.879809189605798e-05,0.004601882889805855,0.015631268846288425,6.362419243360738e-05,0.01549023900202916,0.031830913841827846,8.91937696492394e-05,0.031466562497963105,0.05643563098462329,0.00011190704177086892,0.05611786396674216
465,0.004692777115463409,3.8596885824490225e-05,0.004601882889805855,0.015607099194574852,6.355084593609266e-05,0.01549023900202916,0.03178511793997002,8.921959925029167e-05,0.031466562497963105,0.056362509823600464,0.00011108347239022093,0.05611786396674216
466,0.004671263626305527,3.8314690144170266e-05,0.004601882889805855,0.015575549292266393,6.357490691751957e-05,0.01549023900202916,0.03174415641816572,8.903417316336154e-05,0.031466562497963105,0.05629197269399983,0.00011089846075738133,0.05611786396674216
467,0.004658174834263242,3.826402870168958e-05,0.004601882889805855,0.01554655234831149,6.36608114505033e-05,0.01549023900202916,0.031704060138423154,8.877785790090188e-05,0.031466562497963105,0.05623824517807388,0.00011059885304864247,0.05611786396674216
468,0.004642898518450604,3.8138574217712163e-05,0.004601882889805855,0.015516393660785492,6.369373659750645e-05,0.01549023900202916,0.03165936660904809,8.8692711631613e-05,0.031466562497963105,0.05619223872251682,0.00011061942630656938,0.05611786396674216
469,0.004625534793750394,3.793573616762399e-05,0.004601882889805855,0.01548921900559377,6.366223119939149e-05,0.01548921900559377,0.031619337470091775,8.864086465337282e-05,0.031466562497963105,0.05614217609119314,0.00011044355836403139,0.05611786396674216
470,0.004779964704173924,3.848860702801003e-05,0.004601882889805855,0.015785529210217093,6.451953813763024e-05,0.01548921900559377,0.03200072802432388,9.062608953561895e-05,0.031466562497963105,0.05666046017681338,0.00011228687711182756,0.05611786396674216
471,0.004757750150947275,3.834118292720106e-05,0.004601882889805855,0.015751853476390767,6.4220613539732e-05,0.01548921900559377,0.03195109396018411,9.004627054511062e-05,0.031466562497963105,0.056603237700402376,0.0001119736442713912,0.05611786396674216
472,0.004739551080158566,3.8153188546382065e-05,0.004601882889805855,0.015726381912434386,6.41684488550713e-05,0.01548921900559377,0.03191356493484001,9.004114093812707e-05,0.031466562497963105,0.05654920685061346,0.00011163059874409582,0.05611786396674216
473,0.004726485367442868,3.806348526028068e-05,0.004601882889805855,0.01569524305014193,6.401871857609442e-05,0.01548921900559377,0.0318598974523726,8.944459482948284e-05,0.031466562497963105,0.05648821285340074,0.00011098098200308003,0.05611786396674216
474,0.004707248505597629,3.790798180418182e-05,0.004601882889805855,0.01566519326204381,6.390342587859133e-05,0.01548921900559377,0.03181975964517402,8.91508221765754e-05,0.031466562497963105,0.05642011551626016,0.00011046821917231642,0.05611786396674216
475,0.0046879740466810186,3.7697187868685474e-05,0.004601882889805855,0.015623639101057228,6.381093103779464e-05,0.01548921900559377,0.031776879711616635,8.920696063323154e-05,0.031466562497963105,0.056364689736514956,0.00011067365180167566,0.05611786396674216
476,0.0046720759851061845,3.749507545520955e-05,0.004601882889805855,0.015595695501175316,6.371383270321143e-05,0.01548921900559377,0.031742370734471524,8.899719037940139e-05,0.031466562497963105,0.056306613430847516,0.00010959444943657005,0.05611786396674216
477,0.0046564359275942145,3.7560983979954204e-05,0.004601882889805855,0.015561141479418455,6.351953316071969e-05,0.01548921900559377,0.03169704985902096,8.92260186800742e-05,0.031466562497963105,0.056254998513104414,0.00010956183429157695,0.05611786396674216
478,0.00464031670466162,3.749526299492735e-05,0.004601882889805855,0.015527635806652253,6.344617278723968e-05,0.01548921900559377,0.03165596093277081,8.867615828265086e-05,0.031466562497963105,0.05620064528907853,0.00010899681675158504,0.05611786396674216
479,0.0046260915169853145,3.748538066223293e-05,0.004601882889805855,0.015493416175879097,6.321846017754263e-05,0.01548921900559377,0.03161580178429586,8.835745095977534e-05,0.031466562497963105,0.05614093618891916,0.00010900895922565118,0.05611786396674216
480,0.00478477261519953,3.810994487316875e-05,0.004601882889805855,0.015773838506216255,6.413799702391535e-05,0.01548921900559377,0.031981813365133616,8.931240910081121e-05,0.031466562497963105,0.056650960230592566,0.00011125592578447574,0.05611786396674216
481,0.004766291571957405,3.8106172097244574e-05,0.004601882889805855,0.015737676789739925,6.384351982305856e-05,0.01548921900559377,0.03194258324599713,8.913421526148372e-05,0.031466562497963105,0.056598548713403,0.0001113440565547075,0.05611786396674216
482,0.004748625772880702,3.799085887487968e-05,0.004601882889805855,0.0157106240978093,6.368328580892047e-05,0.01548921900559377,0.031891504540353506,8.880105218946615e-05,0.031466562497963105,0.05655109129391407,0.00011110844874241334,0.05611786396674216
483,0.004730906953369605,3.794322563051632e-05,0.004601882889805855,0.01567716599758984,6.35562598390687e-05,0.01548921900559377,0.03184339286722889,8.843881754046844e-05,0.031466562497963105,0.05649004594882864,0.00011098378055988819,0.05611786396674216
484,0.004715397275903809,3.777470274038856e-05,0.004601882889805855,0.015639502224833582,6.294906740835644e-05,0.01548921900559377,0.031809658857497654,8.824083229104691e-05,0.031466562497963105,0.05643112934264372,0.00011040868067453681,0.05611786396674216
485,0.004694251496980518,3.759620417431106e-05,0.004601882889805855,0.015604123396297827,6.255105531727559e-05,0.01548921900559377,0.03177048961509025,8.805722052534523e-05,0.031466562497963105,0.056377616277475215,0.00010996417102825191,0.05611786396674216
486,0.004676720397918855,3.748393309908967e-05,0.004601882889805855,0.01557714220563733,6.237894735287173e-05,0.01548921900559377,0.03173210436997173,8.777571268641511e-05,0.031466562497963105,0.056311388088373916,0.0001096975451331767,0.05611786396674216
487,0.004657181711891331,3.741064512999415e-05,0.004601882889805855,0.015541672770618391,6.219310306730367e-05,0.01548921900559377,0.03169217329989888,8.74520476051137e-05,0.031466562497963105,0.0562525179973352,0.00010971760627175878,0.05611786396674216
488,0.004641734098447264,3.7374467622063994e-05,0.004601882889805855,0.015512229770486472,6.19615376441251e-05,0.01548921900559377,0.03165074460147775,8.719966406245643e-05,0.031466562497963105,0.056199569980488744,0.00010910357194946532,0.05611786396674216
489,0.004623980950366243,3.7236598459358086e-05,0.004601882889805855,0.015477393631083832,6.150992811030521e-05,0.015477393631083832,0.031611010880895525,8.672628896283299e-05,0.031466562497963105,0.05615300159984643,0.00010895113650668407,0.05611786396674216
490,0.0047761608744120235,3.7874468325647804e-05,0.004601882889805855,0.0157769719160011,6.278955718467679e-05,0.015477393631083832,0.0319874804756142,8.807791004407187e-05,0.031466562497963105,0.05666291591054864,0.00010945454950904626,0.05611786396674216
491,0.0047540780440762515,3.762062193442488e-05,0.004601882889805855,0.015735835595494237,6.239386138566704e-05,0.015477393631083832,0.0319433535877367,8.790138783775513e-05,0.031466562497963105,0.05661501610699195,0.00010882552216034302,0.05611786396674216
492,0.004738698383424767,3.752700022014465e-05,0.004601882889805855,0.01570635631781448,6.217686778013807e-05,0.015477393631083832,0.031892728316085424,8.772376645995444e-05,0.031466562497963105,0.05655183923180898,0.00010844063647245098,0.05611786396674216
493,0.004722687013961876,3.7407955668665246e-05,0.004601882889805855,0.015672527613330798,6.194419079132263e-05,0.015477393631083832,0.03184922404648926,8.748646943078599e-05,0.031466562497963105,0.05648987279273733,0.00010861718512297941,0.05611786396674216
494,0.004705291149437855,3.7208458061004797e-05,0.004601882889805855,0.01564038042501654,6.179908456846957e-05,0.015477393631083832,0.03180521888190417,8.755393890234115e-05,0.031466562497963105,0.05644238969241301,0.00010843617147721375,0.05611786396674216
495,0.004690043843038016,3.710104212077832e-05,0.004601882889805855,0.01561185852002039,6.168443654017414e-05,0.015477393631083832,0.0317681714499098,8.721590268947461e-05,0.031466562497963105,0.05640390596781289,0.00010847790455170807,0.05611786396674216
496,0.004676536260219986,3.697758598815926e-05,0.004601882889805855,0.015579523460890195,6.143077217304913e-05,0.015477393631083832,0.031731380408541905,8.72410550235944e-05,0.031466562497963105,0.0563286139653609,0.00010774997376537683,0.05611786396674216
497,0.0046604588755367994,3.6967906872550274e-05,0.004601882889805855,0.015549546097059257,6.13834529054943e-05,0.015477393631083832,0.031687649448048166,8.685869809717336e-05,0.031466562497963105,0.05626822027551671,0.00010732347255700453,0.05611786396674216
498,0.004639395654593214,3.675803766082427e-05,0.004601882889805855,0.015525542526065958,6.117507966594498e-05,0.015477393631083832,0.03164484193229598,8.669622736452473e-05,0.031466562497963105,0.05621969043626725,0.00010716151969623659,0.05611786396674216
499,0.004619585835004863,3.6633147239688195e-05,0.004601882889805855,0.015499822477842628,6.108825385229838e-05,0.015477393631083832,0.03160374962825867,8.64940887266516e-05,0.031466562497963105,0.05617450114725287,0.00010694424260709304,0.05611786396674216
500,0.0047775494154565015,3.781486430773722e-05,0.004601882889805855,0.015763833578672323,6.191842597586221e-05,0.015477393631083832,0.031956966027561554,8.773287603071e-05,0.031466562497963105,0.05663899853062859,0.00010792523696895145,0.05611786396674216
501,0.004763490633134717,3.761813805158893e-05,0.004601882889805855,0.015727020493494507,6.167909410341967e-05,0.015477393631083832,0.03191747454911809,8.758789922904034e-05,0.031466562497963105,0.05658648191987237,0.00010768587464344211,0.05611786396674216
502,0.004743933338229166,3.755447823106666e-05,0.004601882889805855,0.01569378503269913,6.155119010901243e-05,0.015477393631083832,0.03187498701469065,8.73795615041766e-05,0.031466562497963105,0.05652983594341004,0.00010753778041053009,0.05611786396674216
503,0.004725606310853594,3.726904919874101e-05,0.004601882889805855,0.015670375589441687,6.12656907575089e-05,0.015477393631083832,0.03184162180371153,8.714919089903271e-05,0.031466562497963105,0.05648338246422731,0.00010754786933993522,0.05611786396674216
504,0.004711685679017262,3.721324803678624e-05,0.004601882889805855,0.015634341017665764,6.107446473585747e-05,0.015477393631083832,0.031796470734086126,8.680954958792595e-05,0.031466562497963105,0.05642486841101358,0.00010705444865528467,0.05611786396674216
505,0.004694903773019479,3.719408808173512e-05,0.004601882889805855,0.015605963948373538,6.081473673272443e-05,0.015477393631083832,0.03175833903697792,8.653564584571106e-05,0.031466562497963105,0.05638148041715888,0.00010644590938806767,0.05611786396674216
506,0.004674935161193416,3.694553062603735e-05,0.004601882889805855,0.015575067393600702,6.076063716125532e-05,0.015477393631083832,0.03172507072800416,8.610986018203613e-05,0.031466562497963105,0.05633043626908822,0.00010609229423981677,0.05611786396674216
507,0.004656265873758011,3.670769034972916e-05,0.004601882889805855,0.015546859470502241,6.0436661337457306e-05,0.015477393631083832,0.03168302086292251,8.599030156993827e-05,0.031466562497963105,0.056268974222620484,0.00010578161217646385,0.05611786396674216
508,0.004641798273134473,3.652946314275468e-05,0.004601882889805855,0.01551913525752158,6.0331917499657706e-05,0.015477393631083832,0.0316329456125193,8.53921611138639e-05,0.031466562497963105,0.05624091620596899,0.00010574857946037784,0.05611786396674216
509,0.004627061579553323,3.662301980149418e-05,0.004601882889805855,0.015491249983045541,6.023576394971611e-05,0.015477393631083832,0.0315934475916363,8.517865193054075e-05,0.031466562497963105,0.056181917820337775,0.00010554677348731137,0.05611786396674216
510,0.004775619960995952,3.729392429256038e-05,0.004601882889805855,0.0157502667149084,6.079022046418259e-05,0.015477393631083832,0.031967101904252844,8.659075884300292e-05,0.031466562497963105,0.05667077898947808,0.00010655569420422869,0.05611786396674216
511,0.004755635973134243,3.7052329154460765e-05,0.004601882889805855,0.01571922547410574,6.058344882725472e-05,0.015477393631083832,0.03192245060935094,8.599785890210479e-05,0.031466562497963105,0.056618737166663206,0.00010668902570330118,0.05611786396674216
512,0.0047398604708008395,3.713313936171757e-05,0.004601882889805855,0.015686436281490055,6.048141844127804e-05,0.015477393631083832,0.03188656805085264,8.566919025175591e-05,0.031466562497963105,0.05656327937026501,0.00010666545590838576,0.05611786396674216
513,0.004723872605110141,3.701052037451898e-05,0.004601882889805855,0.015655539829782125,6.023278459149018e-05,0.015477393631083832,0.03184216045212842,8.543877630767371e-05,0.031466562497963105,0.0565096162362347,0.00010686879340132694,0.05611786396674216
514,0.004709763773783699,3.6982365998596535e-05,0.004601882889805855,0.015622940774863998,6.0060147464655285e-05,0.015477393631083832,0.031808454353852364,8.548367349038151e-05,0.031466562497963105,0.05645836041300508,0.00010664359180693914,0.05611786396674216
515,0.00469406263994001,3.692789935865962e-05,0.004601882889805855,0.015599217927978064,6.008379803078e-05,0.015477393631083832,0.031769715526666326,8.527016533015177e-05,0.031466562497963105,0.05641120441602294,0.00010624343701039133,0.05611786396674216
516,0.004677734158108796,3.6834187403551526e-05,0.004601882889805855,0.015570124098645641,5.99791816693749e-05,0.015477393631083832,0.03172854591691373,8.498506298446004e-05,0.031466562497963105,0.056353085822989486,0.00010620095370118956,0.05611786396674216
517,0.004662443004395321,3.673260103166911e-05,0.004601882889805855,0.015549627155608335,6.0073223369270765e-05,0.015477393631083832,0.031693534287459975,8.468399767185659e-05,0.031466562497963105,0.0563012818047825,0.00010570913889402673,0.05611786396674216
518,0.004646620008174875,3.654417802036138e-05,0.004601882889805855,0.015522438225962745,5.989394840714641e-05,0.015477393631083832,0.03165375606117762,8.443143105894198e-05,0.031466562497963105,0.056250970574025,0.00010545761773708783,0.05611786396674216
519,0.0046313750720915,3.6480825199612563e-05,0.004601882889805855,0.01548730650549126,5.959028721831293e-05,0.015477393631083832,0.03160835373369267,8.442947647157808e-05,0.031466562497963105,0.056213044634110546,0.00010508997754784246,0.05611786396674216
520,0.004774915776591523,3.7104752202119225e-05,0.004601882889805855,0.015743275504178793,6.031232073734168e-05,0.015477393631083832,0.031977023983532124,8.631681423461837e-05,0.031466562497963105,0.056664180616269724,0.00010624315732458659,0.05611786396674216
521,0.004757682123409906,3.701164323970655e-05,0.004601882889805855,0.01571774176320695,6.016075597546916e-05,0.015477393631083832,0.03193771853285238,8.594542400784117e-05,0.031466562497963105,0.05661565555592864,0.00010612608255155074,0.05611786396674216
522,0.004742590468068386,3.697529979843543e-05,0.004601882889805855,0.015689856875410454,6.014449918857512e-05,0.015477393631083832,0.031898444897128106,8.59802235634907e-05,0.031466562497963105,0.05657228845537688,0.00010595867088492993,0.05611786396674216
523,0.004728562311076797,3.671085254810948e-05,0.004601882889805855,0.015660196034916987,5.9749671214277606e-05,0.015477393631083832,0.03185984272973294,8.573016969753121e-05,0.031466562497963105,0.05651444378626142,0.00010602781434007182,0.05611786396674216
524,0.004709614910351606,3.66338775291302e-05,0.004601882889805855,0.015640593390646967,5.957350605385515e-05,0.015477393631083832,0.03181596139019659,8.531738687470969e-05,0.031466562497963105,0.05645544857121868,0.00010576440301753273,0.05611786396674216
525,0.00469574246619407,3.6633901164814984e-05,0.004601882889805855,0.0156090811390172,5.933001613092377e-05,0.015477393631083832,0.031774637675393326,8.525461812173742e-05,0.031466562497963105,0.05639266185493195,0.00010549699506638795,0.05611786396674216
526,0.004682771884850802,3.6551725338091825e-05,0.004601882889805855,0.015577126122798976,5.930747467485444e-05,0.015477393631083832,0.031733934291998826,8.509692214394183e-05,0.031466562497963105,0.056340022060251724,0.00010489515162550544,0.05611786396674216
527,0.004668248628192936,3.6575773542181726e-05,0.004601882889805855,0.01554871408696062,5.922367480310034e-05,0.015477393631083832,0.03169558479536366,8.472202219149088e-05,0.031466562497963105,0.05628883801990488,0.00010453112693257233,0.05611786396674216
528,0.0046498292670229075,3.6445819587176054e-05,0.004601882889805855,0.015519295881814516,5.9319662060994046e-05,0.015477393631083832,0.031656147715540504,8.462262277626033e-05,0.031466562497963105,0.05623688844893975,0.00010413075941963901,0.05611786396674216
529,0.004635836052590566,3.622737235029563e-05,0.004601882889805855,0.015487634910242189,5.904646100249965e-05,0.015477393631083832,0.031623109914844724,8.426966786486763e-05,0.031466562497963105,0.05620283771617005,0.00010406523642459313,0.05611786396674216
530,0.0047799378463770185,3.685191274855385e-05,0.004601882889805855,0.015736276368951398,5.964753297997423e-05,0.015477393631083832,0.031983558307048084,8.623742298875545e-05,0.031466562497963105,0.05665501279183355,0.00010525937336593423,0.05611786396674216
531,0.004764857521075121,3.671201601206949e-05,0.004601882889805855,0.015709653742282108,5.9450818596316046e-05,0.015477393631083832,0.031952660959565914,8.598417182786122e-05,0.031466562497963105,0.05660908480861096,0.00010477845780102633,0.05611786396674216
532,0.004746163746926279,3.664092385028644e-05,0.004601882889805855,0.015684532301342948,5.920419665700864e-05,0.015477393631083832,0.031906698681487926,8.563757635435059e-05,0.031466562497963105,0.0565491240194729,0.00010473529943009264,0.05611786396674216
533,0.004728432861479346,3.637747415715799e-05,0.004601882889805855,0.01565412969545566,5.911637343698906e-05,0.015477393631083832,0.03186485169884975,8.524273556057855e-05,0.031466562497963105,0.056491442181624774,0.00010431713614572918,0.05611786396674216
534,0.0047114765332126095,3.632566815244665e-05,0.004601882889805855,0.015623682819074749,5.865145081774319e-05,0.015477393631083832,0.0318321330915309,8.50936833287337e-05,0.031466562497963105,0.056432481275898796,0.0001040542097002809,0.05611786396674216
535,0.004695053685644556,3.629245632163244e-05,0.004601882889805855,0.015597841960200162,5.857434094999593e-05,0.015477393631083832,0.031800302176649704,8.492712676155624e-05,0.031466562497963105,0.056386488639049305,0.00010360575001125965,0.05611786396674216
536,0.004679195546100274,3.617925821592565e-05,0.004601882889805855,0.01557407049724913,5.8425189392083956e-05,0.015477393631083832,0.03176975596471718,8.466295118668256e-05,0.031466562497963105,0.05633901437028183,0.00010331398427915362,0.05611786396674216
537,0.004660054579448543,3.597579500311993e-05,0.004601882889805855,0.01554547556358448,5.843957498320654e-05,0.015477393631083832,0.031728145139155235,8.450151183616363e-05,0.031466562497963105,0.05629484030602106,0.00010321060376110313,0.05611786396674216
538,0.004646381680214805,3.5940348380198934e-05,0.004601882889805855,0.015519015876609567,5.820299804970478e-05,0.015477393631083832,0.03169021968012168,8.414157758431377e-05,0.031466562497963105,0.05624712351373606,0.00010316087653618297,0.05611786396674216
539,0.004634266111092595,3.582356603461159e-05,0.004601882889805855,0.015495627376872887,5.8193877863470586e-05,0.015477393631083832,0.03165309515944803,8.388959137993826e-05,0.031466562497963105,0.056201107815885394,0.00010318741517901951,0.05611786396674216
540,0.004771101405417472,3.623156867844908e-05,0.004601882889805855,0.01573378975683005,5.8653994920373595e-05,0.015477393631083832,0.031990186301534725,8.536192200039156e-05,0.031466562497963105,0.05662722418469497,0.00010423502634489498,0.05611786396674216
541,0.004753398497216735,3.617422716664912e-05,0.004601882889805855,0.01570637386740887,5.848312071346881e-05,0.015477393631083832,0.03195594249288096,8.52257508280958e-05,0.031466562497963105,0.05658188429695843,0.0001041146006753656,0.05611786396674216
542,0.004740042295511172,3.610083510931957e-05,0.004601882889805855,0.015681968682800848,5.8523015100851933e-05,0.015477393631083832,0.03192041289608179,8.490466273699549e-05,0.031466562497963105,0.056539911936498065,0.00010417128534682199,0.05611786396674216
543,0.004725268191057609,3.5903694968774774e-05,0.004601882889805855,0.015658528550576797,5.850392485534475e-05,0.015477393631083832,0.03187751711477729,8.508370500537622e-05,0.031466562497963105,0.05650341622513242,0.00010408903410264165,0.05611786396674216
544,0.004706780592591144,3.582295705931232e-05,0.004601882889805855,0.01562624623946835,5.829501844607466e-05,0.015477393631083832,0.03184091646949209,8.486279695927738e-05,0.031466562497963105,0.05645300527332358,0.00010380774079412909,0.05611786396674216
545,0.004693661533398492,3.572137753486146e-05,0.004601882889805855,0.01559618833540266,5.81066604437536e-05,0.015477393631083832,0.031807455071909775,8.450899847756954e-05,0.031466562497963105,0.05640216843956324,0.00010410184037492866,0.05611786396674216
546,0.004680340845318008,3.5642070807693905e-05,0.004601882889805855,0.015558290380123524,5.768872132933728e-05,0.015477393631083832,0.03177110523796044,8.43017276133877e-05,0.031466562497963105,0.056363313175634595,0.00010408689520130574,0.05611786396674216
547,0.004664738234872928,3.5495533955464945e-05,0.004601882889805855,0.015532179301466269,5.740046444374986e-05,0.015477393631083832,0.03172504948532582,8.383451921736524e-05,0.031466562497963105,0.056311741026686464,0.00010398897424590741,0.05611786396674216
548,0.0046487253386719146,3.543954024952351e-05,0.004601882889805855,0.01550620742056648,5.726873288442897e-05,0.015477393631083832,0.03168502053705907,8.372096304179845e-05,0.031466562497963105,0.05625423251953425,0.0001034778983534455,0.05611786396674216
549,0.004633854095349941,3.52812414503636e-05,0.004601882889805855,0.015479855935780074,5.694179081264191e-05,0.015477393631083832,0.03164684486492213,8.360324924643167e-05,0.031466562497963105,0.05621736134720807,0.00010349623744842511,0.05611786396674216
550,0.004765688088820595,3.565967125164148e-05,0.004601882889805855,0.015716119483168572,5.807976069462041e-05,0.015477393631083832,0.03198112152970111,8.478390950889461e-05,0.031466562497963105,0.05661174425923683,0.00010439507607360685,0.05611786396674216
551,0.004751646551006238,3.553165277290426e-05,0.004601882889805855,0.015689343960222667,5.7814530238261236e-05,0.015477393631083832,0.031942872277833385,8.437554585577539e-05,0.031466562497963105,0.05656153545086083,0.0001041527258654686,0.05611786396674216
552,0.004737177550810915,3.5261903004477935e-05,0.004601882889805855,0.01566412977411901,5.7657540232409345e-05,0.015477393631083832,0.03190570068989557,8.418394529262241e-05,0.031466562497963105,0.056517399384943615,0.00010389688190361055,0.05611786396674216
553,0.004720102014442481,3.521599580439721e-05,0.004601882889805855,0.0156356940758702,5.740364443666741e-05,0.015477393631083832,0.03187262560768405,8.396976084397099e-05,0.031466562497963105,0.056471523150555196,0.00010368913224610814,0.05611786396674216
554,0.004703723006294946,3.5153756573617734e-05,0.004601882889805855,0.01560554498349465,5.721422676015923e-05,0.015477393631083832,0.031834088811810574,8.379906589170548e-05,0.031466562497963105,0.056437395116151916,0.00010335767894307058,0.05611786396674216
555,0.004688948706606675,3.505258315662265e-05,0.004601882889805855,0.01557640353905969,5.7148540238512714e-05,0.015477393631083832,0.03179895400382162,8.376287246724555e-05,0.031466562497963105,0.05638997716620178,0.00010310891815822712,0.05611786396674216
556,0.004674457321614153,3.499001878268816e-05,0.004601882889805855,0.015544820339078624,5.722255469419045e-05,0.015477393631083832,0.03176081569478526,8.353662455574487e-05,0.031466562497963105,0.05635025519939071,0.00010290614977672707,0.05611786396674216
557,0.004656350120908626,3.488342050493572e-05,0.004601882889805855,0.015519323710614897,5.69096879364189e-05,0.015477393631083832,0.031722529422082535,8.33833260629307e-05,0.031466562497963105,0.056297761150120605,0.00010257487555137473,0.05611786396674216
558,0.004640546115515283,3.480904888678958e-05,0.004601882889805855,0.015490264750529635,5.657543772991606e-05,0.015477393631083832,0.0316863008239266,8.289735669521289e-05,0.031466562497963105,0.05624570042975227,0.00010247839258336305,0.05611786396674216
559,0.004620289451929673,3.448873216818766e-05,0.004601882889805855,0.015464507792948189,5.6473184225176285e-05,0.015464507792948189,0.03164036016981606,8.243595726640043e-05,0.031466562497963105,0.05620990610756264,0.00010246378306657894,0.05611786396674216
560,0.004763275375715744,3.5192889306684484e-05,0.004601882889805855,0.015701172345697248,5.769036995716073e-05,0.015464507792948189,0.03196023137941079,8.338365307168845e-05,0.031466562497963105,0.05663139569898493,0.00010352856985533634,0.05611786396674216
561,0.004744158281190533,3.5040765414639774e-05,0.004601882889805855,0.015674667533347498,5.756970937960841e-05,0.015464507792948189,0.031926883672521306,8.307800354117838e-05,0.031466562497963105,0.05658968920267493,0.00010336482706088407,0.05611786396674216
562,0.004727036010997059,3.5050142831067725e-05,0.004601882889805855,0.015643034347344934,5.713397176456071e-05,0.015464507792948189,0.031890160496710104,8.291794162847592e-05,0.031466562497963105,0.05655108417554129,0.00010310071754456002,0.05611786396674216
563,0.0047110045129445215,3.511882775129163e-05,0.004601882889805855,0.015617691036533208,5.703000809860434e-05,0.015464507792948189,0.031850470683796345,8.26386388499686e-05,0.031466562497963105,0.056507282618985966,0.0001030101914560481,0.05611786396674216
564,0.004697739651715618,3.49376674865957e-05,0.004601882889805855,0.015587766877235674,5.6736391992658575e-05,0.015464507792948189,0.03182207014830512,8.240439777568195e-05,0.031466562497963105,0.0564511135643347,0.0001030337575582296,0.05611786396674216
565,0.004684196062851378,3.489929689762633e-05,0.004601882889805855,0.015560607635140602,5.681788304939746e-05,0.015464507792948189,0.03178147731243207,8.214915353370229e-05,0.031466562497963105,0.056398073857969244,0.00010231222439078981,0.05611786396674216
566,0.004670666201437026,3.4884419180211226e-05,0.004601882889805855,0.015535809357018688,5.661372459364784e-05,0.015464507792948189,0.03174126447787106,8.193721208526448e-05,0.031466562497963105,0.0563446278516851,0.00010188645495528902,0.05611786396674216
567,0.004652365465624177,3.4842053847955584e-05,0.004601882889805855,0.01550792894441223,5.642395486053315e-05,0.015464507792948189,0.03169979988867276,8.176856528791456e-05,0.031466562497963105,0.05630506972429189,0.00010191437957814074,0.05611786396674216
568,0.004635596068720025,3.4754014426041714e-05,0.004601882889805855,0.015483132563905088,5.6140266279462694e-05,0.015464507792948189,0.03166692455697212,8.15107756576143e-05,0.031466562497963105,0.05626761270954653,0.00010150928930604145,0.05611786396674216
569,0.0046158306721806016,3.466628605294967e-05,0.004601882889805855,0.015456374617834025,5.6003361813269855e-05,0.015456374617834025,0.03163330923340666,8.1160974417638e-05,0.031466562497963105,0.05622136994308049,0.0001013728351344887,0.05611786396674216
570,0.004758880391464824,3.511950928335076e-05,0.004601882889805855,0.015690862493037385,5.7370461016127774e-05,0.015456374617834025,0.03195906647211465,8.251927003568847e-05,0.031466562497963105,0.056614271176748984,0.00010288516615579845,0.05611786396674216
571,0.004740554894280019,3.510143514997859e-05,0.004601882889805855,0.015666857382363595,5.7275897527649705e-05,0.015456374617834025,0.0319238934059859,8.222197845585044e-05,0.031466562497963105,0.056551431233624425,0.00010256420944848051,0.05611786396674216
572,0.0047251392142592845,3.49459044025854e-05,0.004601882889805855,0.015640923398366206,5.7120527774022675e-05,0.015456374617834025,0.03188381770237589,8.212098893030943e-05,0.031466562497963105,0.05650858098621647,0.00010257861112712452,0.05611786396674216
573,0.00470710326671764,3.493726445150848e-05,0.004601882889805855,0.015610182824544861,5.696950383725593e-05,0.015456374617834025,0.03183862292042471,8.167276587129677e-05,0.031466562497963105,0.05646812963914523,0.00010237756881246458,0.05611786396674216
574,0.004690896275295567,3.493390922766902e-05,0.004601882889805855,0.01558742132119621,5.689192149518054e-05,0.015456374617834025,0.0318008516156496,8.14218660553464e-05,0.031466562497963105,0.05641967922284136,0.00010200331896532275,0.05611786396674216
575,0.004673315916200341,3.479480193138653e-05,0.004601882889805855,0.015559744915203105,5.656924321508178e-05,0.015456374617834025,0.03177205884566982,8.126410699992366e-05,0.031466562497963105,0.056372849741233425,0.00010178960099124958,0.05611786396674216
576,0.004658680932508964,3.465507444581358e-05,0.004601882889805855,0.015538811798992271,5.6483976453462244e-05,0.015456374617834025,0.031732617618686156,8.106312777540058e-05,0.031466562497963105,0.056336045937756984,0.0001016944228856063,0.05611786396674216
577,0.004644185796647774,3.459547734071205e-05,0.004601882889805855,0.015520377524941294,5.635267492864005e-05,0.015456374617834025,0.03170812031904759,8.098903281481e-05,0.031466562497963105,0.05627670434943478,0.00010101554831060167,0.05611786396674216
578,0.0046313722492401215,3.456799757413553e-05,0.004601882889805855,0.015491582607537063,5.622092450623984e-05,0.015456374617834025,0.0316756462328704,8.057853041441977e-05,0.031466562497963105,0.05622633198456745,0.00010045875347798264,0.05611786396674216
579,0.004621627582620421,3.442595689345492e-05,0.004601882889805855,0.015466398468507286,5.5904928309078505e-05,0.015456374617834025,0.03163770038804342,8.000508033988071e-05,0.031466562497963105,0.05618220412177493,0.00010014444490412539,0.05611786396674216
580,0.004753935145533354,3.4910343836986684e-05,0.004601882889805855,0.015703197524126723,5.691673873006073e-05,0.015456374617834025,0.03194614970274178,8.162896164851727e-05,0.031466562497963105,0.05657900150326555,0.00010201619889315021,0.05611786396674216
581,0.00473698787621731,3.4737007478191544e-05,0.004601882889805855,0.0156755213246088,5.665752132313108e-05,0.015456374617834025,0.03191588385762983,8.130387973006502e-05,0.031466562497963105,0.05653666358088144,0.00010152910090319252,0.05611786396674216
582,0.0047176353752436465,3.4552844098607184e-05,0.004601882889805855,0.01564884816121284,5.6605584009627616e-05,0.015456374617834025,0.03188700020855663,8.123832793154357e-05,0.031466562497963105,0.05648818193523366,0.00010109573005169165,0.05611786396674216
583,0.004700469256123825,3.45103196529579e-05,0.004601882889805855,0.015623904442122392,5.668560385380463e-05,0.015456374617834025,0.03185125993548691,8.087923861052526e-05,0.031466562497963105,0.05644803420802904,0.00010073566278033295,0.05611786396674216
584,0.004685756419922758,3.451974353382562e-05,0.004601882889805855,0.015585638877420545,5.641035068798816e-05,0.015456374617834025,0.031816096027480464,8.059235107789185e-05,0.031466562497963105,0.056404953663068594,0.00010043490689559556,0.05611786396674216
585,0.004670418200535282,3.445840713354547e-05,0.004601882889805855,0.015562404525067292,5.620459047233246e-05,0.015456374617834025,0.031783277767605034,8.026374530966692e-05,0.031466562497963105,0.056352319626956825,0.00010005460328538161,0.05611786396674216
586,0.004657610509691884,3.443313928561706e-05,0.004601882889805855,0.015538654244315825,5.5978972906396686e-05,0.015456374617834025,0.031748386571474364,8.00492433338018e-05,0.031466562497963105,0.056304681338922025,0.00010004312999866058,0.05611786396674216
587,0.0046412611908760336,3.435611694756198e-05,0.004601882889805855,0.01551769597944683,5.581654970114044e-05,0.015456374617834025,0.031713868098410924,7.964529558724508e-05,0.031466562497963105,0.056262521803868926,9.987737106717484e-05,0.05611786396674216
588,0.004623449771573065,3.4080439709713375e-05,0.004601882889805855,0.015496331038522708,5.5909935757137714e-05,0.015456374617834025,0.03168586963098188,7.932013371838307e-05,0.031466562497963105,0.056210821159709254,9.960396344046982e-05,0.05611786396674216
589,0.004607866535155109,3.405733974245318e-05,0.004601882889805855,0.01546683526621527,5.5701123099531905e-05,0.015456374617834025,0.03165289486786787,7.922244951833195e-05,0.031466562497963105,0.056146657919511476,9.91347756489444e-05,0.05611786396674216
590,0.00473993484696558,3.4571229024057556e-05,0.004601882889805855,0.01568679975008651,5.6415463182215e-05,0.015456374617834025,0.03196213823862768,8.038424597899758e-05,0.031466562497963105,0.05657463507896468,0.00010102156139419,0.05611786396674216
591,0.004726509944175842,3.437946198219097e-05,0.004601882889805855,0.015661643858727214,5.631306563517241e-05,0.015456374617834025,0.031928615726468844,8.02195303140531e-05,0.031466562497963105,0.05653008685132374,0.00010102953437183606,0.05611786396674216
592,0.004706073462790849,3.407757844647581e-05,0.004601882889805855,0.015635205217418516,5.632924857834067e-05,0.015456374617834025,0.03189301765682086,8.022855165980179e-05,0.031466562497963105,0.05647840353079239,0.00010094772898856703,0.05611786396674216
593,0.004690150295903271,3.4126267217291146e-05,0.004601882889805855,0.015600976902637882,5.610021940488172e-05,0.015456374617834025,0.03185025253742163,8.011334045349227e-05,0.031466562497963105,0.056435471371252544,0.0001006307821741674,0.05611786396674216
594,0.004677007738081768,3.389304428438608e-05,0.004601882889805855,0.015574813029944689,5.611786277825099e-05,0.015456374617834025,0.031812748890589125,7.980442541664048e-05,0.031466562497963105,0.05639382738863698,0.00010020510344922445,0.05611786396674216
595,0.004664465747413557,3.377208400414609e-05,0.004601882889805855,0.015552684822319621,5.603860897339477e-05,0.015456374617834025,0.031780474767028284,7.951256256423115e-05,0.031466562497963105,0.05634008919023109,9.988496335241709e-05,0.05611786396674216
596,0.0046514213374016945,3.373739801281708e-05,0.004601882889805855,0.015528768789278459,5.575610412696381e-05,0.015456374617834025,0.03174043970492951,7.947505756398488e-05,0.031466562497963105,0.056281939726391596,9.940670004161486e-05,0.05611786396674216
597,0.004637169781282245,3.3591774213303646e-05,0.004601882889805855,0.015504774124712569,5.5516461713513676e-05,0.015456374617834025,0.03170794657635443,7.91274635836216e-05,0.031466562497963105,0.05623687651597131,9.922488612068907e-05,0.05611786396674216
598,0.0046238702785281255,3.3561542217975305e-05,0.004601882889805855,0.015476902010389622,5.534695521348017e-05,0.015456374617834025,0.0316753529861284,7.891897870157861e-05,0.031466562497963105,0.05619722372064419,9.908962724644479e-05,0.05611786396674216
599,0.004610145268544267,3.3484010964298446e-05,0.004601882889805855,0.015455212287697237,5.51161829278577e-05,0.015455212287697237,0.03164143090269756,7.872422928192626e-05,0.031466562497963105,0.05614465683353927,9.909699182970599e-05,0.05611786396674216
600,0.004742065882680504,3.4088102292532344e-05,0.004601882889805855,0.01568128157735183,5.605379008992546e-05,0.015455212287697237,0.03194335865159433,7.933061366944196e-05,0.031466562497963105,0.05654073346638444,0.00010041622934054485,0.05611786396674216
601,0.004728365508228838,3.3990226651614514e-05,0.004601882889805855,0.015654034621817223,5.6001793831629996e-05,0.015455212287697237,0.03191306234587751,7.925745192690752e-05,0.031466562497963105,0.05649691081929491,0.000100131265675475,0.05611786396674216
602,0.004715031621799071,3.3884473996973436e-05,0.004601882889805855,0.015631632146864777,5.602563182610936e-05,0.015455212287697237,0.03186858042594455,7.903085729662065e-05,0.031466562497963105,0.05644947767632725,0.00010009875757029076,0.05611786396674216
603,0.004700016663052752,3.378774984435048e-05,0.004601882889805855,0.015609560245493525,5.574352451589626e-05,0.015455212287697237,0.031837970053155244,7.894658293823514e-05,0.031466562497963105,0.0564021568939245,0.00010009769041778565,0.05611786396674216
604,0.0046818690756027835,3.3628224072511147e-05,0.004601882889805855,0.015585475832816366,5.5667129529714964e-05,0.015455212287697237,0.031812854274847736,7.898253255946171e-05,0.031466562497963105,0.056367906410249614,9.978929384392267e-05,0.05611786396674216
605,0.004666459831170816,3.375625893370613e-05,0.004601882889805855,0.015562984623378828,5.5202269095033505e-05,0.015455212287697237,0.03177514078080626,7.869921856084343e-05,0.031466562497963105,0.056322273717195885,9.963104346291714e-05,0.05611786396674216
606,0.004653005217482445,3.3632285211153976e-05,0.004601882889805855,0.015536160016431854,5.507704717056571e-05,0.015455212287697237,0.03173417625260107,7.858494596479261e-05,0.031466562497963105,0.05627093239273437,9.941682613600605e-05,0.05611786396674216
607,0.004641144830010325,3.349171604772924e-05,0.004601882889805855,0.015512304450315874,5.485157644892513e-05,0.015455212287697237,0.031701731041162175,7.873986090521769e-05,0.031466562497963105,0.056223341996857745,9.876547478316917e-05,0.05611786396674216
608,0.004625816374263544,3.331533010718984e-05,0.004601882889805855,0.015492624804547765,5.4715139188696295e-05,0.015455212287697237,0.03166932787481757,7.858547317422755e-05,0.031466562497963105,0.05617573574898647,9.843813054003793e-05,0.05611786396674216
609,0.00461315929614921,3.3236143577859256e-05,0.004601882889805855,0.015474748613910893,5.4658459007944423e-05,0.015455212287697237,0.03164022491116274,7.836456627067576e-05,0.031466562497963105,0.05613076049738391,9.856457094470695e-05,0.05611786396674216
610,0.00473607840271845,3.353356956093217e-05,0.004601882889805855,0.015676557499901062,5.527892471141593e-05,0.015455212287697237,0.0319346044869439,7.914571091927915e-05,0.031466562497963105,0.056516886546012286,9.999411844784439e-05,0.05611786396674216
611,0.004721286209266201,3.349845901523593e-05,0.004601882889805855,0.015652484723928228,5.533427961176583e-05,0.015455212287697237,0.03189976104472634,7.89354222725761e-05,0.031466562497963105,0.056475097518835865,9.979050912049306e-05,0.05611786396674216
612,0.004706862793223973,3.3456795884044093e-05,0.004601882889805855,0.01562982057109421,5.517977056097559e-05,0.015455212287697237,0.03186545557682012,7.893330500349032e-05,0.031466562497963105,0.05642893859316741,9.956871903414976e-05,0.05611786396674216
613,0.004690160571250964,3.330737647758487e-05,0.004601882889805855,0.01561224776803095,5.5073366910254145e-05,0.015455212287697237,0.03184175350252933,7.877018575037139e-05,0.031466562497963105,0.05637482706509708,9.920236008699913e-05,0.05611786396674216
614,0.004675869478725486,3.3299705757946693e-05,0.004601882889805855,0.015589128230956349,5.4947414324106187e-05,0.015455212287697237,0.03180075748152347,7.869459990715351e-05,0.031466562497963105,0.05634022605918616,9.91170117573671e-05,0.05611786396674216
615,0.004659447740209533,3.339140103564046e-05,0.004601882889805855,0.015563927295180534,5.493104976833955e-05,0.015455212287697237,0.03176791518742257,7.863860442663999e-05,0.031466562497963105,0.05630335938702751,9.88704302629545e-05,0.05611786396674216
616,0.004644053437721808,3.3322275922691796e-05,0.004601882889805855,0.015535835552399391,5.472955524915265e-05,0.015455212287697237,0.031737940906154095,7.851216520555473e-05,0.031466562497963105,0.056254254955561855,9.856201430550072e-05,0.05611786396674216
617,0.004631494895436775,3.3253496739136e-05,0.004601882889805855,0.015514786465412189,5.4698539151848496e-05,0.015455212287697237,0.031703068278001574,7.800143664268298e-05,0.031466562497963105,0.05621953054514589,9.877386208592184e-05,0.05611786396674216
618,0.004617625329349538,3.301693163223843e-05,0.004601882889805855,0.0154947067073193,5.4445145961338046e-05,0.015455212287697237,0.031666945205176655,7.783843184195794e-05,0.031466562497963105,0.05616009893075695,9.846472857910382e-05,0.05611786396674216
619,0.004601020956132042,3.297858420600168e-05,0.004601020956132042,0.015468129454796323,5.423991234667081e-05,0.015455212287697237,0.03163392925611197,7.782448913103985e-05,0.031466562497963105,0.05611728853492132,9.832693621746193e-05,0.05611728853492132
620,0.004723504197715577,3.3207649258823715e-05,0.004601020956132042,0.01567911030131801,5.514910491358392e-05,0.015455212287697237,0.03192012996780563,7.882240609461342e-05,0.031466562497963105,0.056480821726601724,9.970106801837495e-05,0.05611728853492132
621,0.004711567966864955,3.314824733033181e-05,0.004601020956132042,0.01565936651280333,5.509747642636262e-05,0.015455212287697237,0.03189120545301954,7.88549008939694e-05,0.031466562497963105,0.05643586370090203,9.940014771659871e-05,0.05611728853492132
622,0.004694180681982867,3.286782381475372e-05,0.004601020956132042,0.015636713335390347,5.505128337517427e-05,0.015455212287697237,0.031854316505981015,7.87867466038631e-05,0.031466562497963105,0.05639183394786493,9.939363686894952e-05,0.05611728853492132
623,0.004680957275813531,3.286438040694896e-05,0.004601020956132042,0.015612267202153191,5.4684419982717474e-05,0.015455212287697237,0.031818655676062464,7.840420266230915e-05,0.031466562497963105,0.05635616255224242,9.941748316080054e-05,0.05611728853492132
624,0.004667089820668817,3.288075302613368e-05,0.004601020956132042,0.015593636267605005,5.449989687073742e-05,0.015455212287697237,0.031785235025393425,7.818818140383186e-05,0.031466562497963105,0.05631132218815462,9.910918684391517e-05,0.05611728853492132
625,0.00465209557982314,3.291952111084541e-05,0.004601020956132042,0.01556597157601522,5.45098179317436e-05,0.015455212287697237,0.031753890827074895,7.799638777943935e-05,0.031466562497963105,0.05625460347931805,9.855579074844042e-05,0.05611728853492132
626,0.004635673743268411,3.28583107131715e-05,0.004601020956132042,0.015540487659329201,5.4370795715560977e-05,0.015455212287697237,0.03172134078196017,7.779487211715168e-05,0.031466562497963105,0.05621314765256915,9.83118173416263e-05,0.05611728853492132
627,0.004618051616815228,3.2670521107985536e-05,0.004601020956132042,0.015510180473605835,5.424571952888267e-05,0.015455212287697237,0.031690913419328545,7.746341750052779e-05,0.031466562497963105,0.056183455257509764,9.825974893705188e-05,0.05611728853492132
628,0.004606416937580383,3.261390652721655e-05,0.004601020956132042,0.015484954247078304,5.423731231453287e-05,0.015455212287697237,0.031660943689810095,7.732962055607014e-05,0.031466562497963105,0.05614580520969225,9.796904827624492e-05,0.05611728853492132
629,0.0045889039091065505,3.257544932083258e-05,0.0045889039091065505,0.015457869036808724,5.387260480822996e-05,0.015455212287697237,0.0316261438993154,7.708321482882277e-05,0.031466562497963105,0.05610852633253761,9.781062057006956e-05,0.05610852633253761
630,0.004719800646013124,3.280238138172414e-05,0.0045889039091065505,0.01567193917803812,5.497914832232945e-05,0.015455212287697237,0.03190670119958065,7.838145146433633e-05,0.031466562497963105,0.05648094199610922,9.92113629233964e-05,0.05610852633253761
631,0.0047103721918023405,3.275625472233314e-05,0.0045889039091065505,0.01565293564075024,5.500105875156687e-05,0.015455212287697237,0.03187375047348432,7.830516342457613e-05,0.031466562497963105,0.05643933661579976,9.908208987578983e-05,0.05610852633253761
632,0.004694626774164091,3.272672007304433e-05,0.0045889039091065505,0.015625436905584465,5.476905134053214e-05,0.015455212287697237,0.03183489821090265,7.788462002373449e-05,0.031466562497963105,0.05638692699507411,9.888355721287558e-05,0.05610852633253761
633,0.004681716141600471,3.27950725658398e-05,0.0045889039091065505,0.015602230782991394,5.446696116694624e-05,0.015455212287697237,0.03180571846354791,7.790603616245572e-05,0.031466562497963105,0.056344625899502836,9.876128943002615e-05,0.05610852633253761
634,0.00466895761546661,3.276729316178169e-05,0.0045889039091065505,0.015575665038814534,5.4260428886304955e-05,0.015455212287697237,0.03177058965229353,7.74289421262166e-05,0.031466562497963105,0.056312852709630164,9.849383248635258e-05,0.05610852633253761
635,0.004654101797466265,3.273175127428202e-05,0.0045889039091065505,0.015557569394398113,5.4176192060348403e-05,0.015455212287697237,0.03173964719668816,7.747062093947778e-05,0.031466562497963105,0.0562748111485605,9.81356213684851e-05,0.05610852633253761
636,0.004637817939988201,3.2467339112260875e-05,0.0045889039091065505,0.015533292095417593,5.4061351939549934e-05,0.015455212287697237,0.031706846828720325,7.741680500204131e-05,0.031466562497963105,0.056236683588280746,9.775343958022874e-05,0.05610852633253761
637,0.0046241325672429666,3.236744445128301e-05,0.0045889039091065505,0.015511478983589195,5.3967604266447765e-05,0.015455212287697237,0.03167931717679058,7.722378073018747e-05,0.031466562497963105,0.05619425592405785,9.74239060009864e-05,0.05610852633253761
638,0.004610768481954319,3.2199567366178305e-05,0.0045889039091065505,0.015489758745652244,5.395128636003965e-05,0.015455212287697237,0.031643545889380495,7.691834589644393e-05,0.031466562497963105,0.056150457973721285,9.74215418526931e-05,0.05610852633253761
639,0.004595385177188339,3.211986842819249e-05,0.0045889039091065505,0.015467596485094727,5.3732828892292884e-05,0.015455212287697237,0.0316075120646819,7.655415177316408e-05,0.031466562497963105,0.05610437150655176,9.723859742559549e-05,0.05610437150655176
640,0.0047179788708782144,3.2568530072921216e-05,0.0045889039091065505,0.0156702565503392,5.3977488585249314e-05,0.015455212287697237,0.03190076872321102,7.77446074466687e-05,0.031466562497963105,0.05646547510644221,9.814695764409065e-05,0.05610437150655176
641,0.004705106479683494,3.2486663115421684e-05,0.0045889039091065505,0.015648626478548665,5.404195633213124e-05,0.015455212287697237,0.03186855445656635,7.755896642091614e-05,0.031466562497963105,0.05642450107075226,9.7907159357913e-05,0.05610437150655176
642,0.0046903601027156235,3.2360217706894e-05,0.0045889039091065505,0.015620382098206742,5.399946383050824e-05,0.015455212287697237,0.03183411617634723,7.735310119270938e-05,0.031466562497963105,0.05637754325842018,9.783170912820901e-05,0.05610437150655176
643,0.0046755795817370336,3.2234436267719436e-05,0.0045889039091065505,0.01560457883673785,5.393293050681231e-05,0.015455212287697237,0.03180473555776711,7.730421385648603e-05,0.031466562497963105,0.05633063347875085,9.758654397796932e-05,0.05610437150655176
644,0.004662626717633317,3.210824799161933e-05,0.0045889039091065505,0.015586150264565552,5.382009982870293e-05,0.015455212287697237,0.031773692122982956,7.707284187830838e-05,0.031466562497963105,0.05628441808315147,9.728786687038249e-05,0.05610437150655176
645,0.004649689679403976,3.2043050705784946e-05,0.0045889039091065505,0.01556564769011758,5.381322751585553e-05,0.015455212287697237,0.031746475628922355,7.698704705076063e-05,0.031466562497963105,0.05625472377230187,9.698531747360165e-05,0.05610437150655176
646,0.004636798581665689,3.196645926525305e-05,0.0045889039091065505,0.015541304681354305,5.37047807875564e-05,0.015455212287697237,0.031714122112166655,7.689883544773066e-05,0.031466562497963105,0.056216209279764284,9.687499642396966e-05,0.05610437150655176
647,0.004622139569205228,3.190125688518379e-05,0.0045889039091065505,0.015520527650204074,5.367526426542886e-05,0.015455212287697237,0.031682886293767865,7.67138531654949e-05,0.031466562497963105,0.056180959497551274,9.67892800100617e-05,0.05610437150655176
648,0.004609669638053873,3.180999905589388e-05,0.0045889039091065505,0.015496842540167283,5.340459822424881e-05,0.015455212287697237,0.03165378602481385,7.667003760272631e-05,0.031466562497963105,0.05614234584734067,9.668529504514078e-05,0.05610437150655176
649,0.004600471420085737,3.177932793080007e-05,0.0045889039091065505,0.015482044767065288,5.3157564137170225e-05,0.015455212287697237,0.031626016526781944,7.648341590410669e-05,0.031466562497963105,0.05609965038794756,9.623939955871604e-05,0.05609965038794756
650,0.004720205818166935,3.2205863630800325e-05,0.0045889039091065505,0.01568095618978204,5.4110527692555195e-05,0.015455212287697237,0.03191435321026355,7.761095914479402e-05,0.031466562497963105,0.05646688031802583,9.699523810086783e-05,0.05609965038794756
651,0.004705175982895497,3.2172403795544354e-05,0.0045889039091065505,0.015658544735505306,5.384486571948621e-05,0.015455212287697237,0.03188017217868489,7.739218285952252e-05,0.031466562497963105,0.05642886011813312,9.69194833674155e-05,0.05609965038794756
652,0.004689881393316381,3.20885042218249e-05,0.0045889039091065505,0.015635860116746083,5.384374574824141e-05,0.015455212287697237,0.031850427156287484,7.732793882199104e-05,0.031466562497963105,0.056392950621794426,9.685089961268008e-05,0.05609965038794756
653,0.004677338486612322,3.207763813056073e-05,0.0045889039091065505,0.015613378786546924,5.3677325656755625e-05,0.015455212287697237,0.031810097842490996,7.709874126706601e-05,0.031466562497963105,0.05635432583249542,9.66847782684273e-05,0.05609965038794756
654,0.0046658868597206455,3.199165820585438e-05,0.0045889039091065505,0.015596890555271498,5.367035827484539e-05,0.015455212287697237,0.03177986711361134,7.69636475404095e-05,0.031466562497963105,0.0563142664723893,9.660815818908108e-05,0.05609965038794756
655,0.004653321228978634,3.1808558146580675e-05,0.0045889039091065505,0.015576334100006552,5.365331536966224e-05,0.015455212287697237,0.03174222632321049,7.688341035462866e-05,0.031466562497963105,0.056267339905901666,9.618699720044862e-05,0.05609965038794756
656,0.004640306957748131,3.176065124990701e-05,0.0045889039091065505,0.015547064740421309,5.326475673797813e-05,0.015455212287697237,0.03171774451261507,7.67770974332168e-05,0.031466562497963105,0.05621832566900758,9.577699408374704e-05,0.05609965038794756
657,0.00462808054761128,3.17651400767139e-05,0.0045889039091065505,0.015529627041912936,5.33111496910662e-05,0.015455212287697237,0.03169083436092228,7.667521740539403e-05,0.031466562497963105,0.056183324001603405,9.562909753194358e-05,0.05609965038794756
658,0.004613912569754915,3.163455696587235e-05,0.0045889039091065505,0.015501757122192723,5.3106482448516835e-05,0.015455212287697237,0.03165219605980823,7.626817736122062e-05,0.031466562497963105,0.056136729328367524,9.503179498583189e-05,0.05609965038794756
659,0.0045997415808770705,3.146443586351383e-05,0.0045889039091065505,0.015478626331357884,5.3023024947952914e-05,0.015455212287697237,0.03162567363900592,7.617848860914991e-05,0.031466562497963105,0.05609152339341791,9.485103286371121e-05,0.05609152339341791
660,0.004715196190424695,3.1948371755296136e-05,0.0045889039091065505,0.015691608991669014,5.3504245848157026e-05,0.015455212287697237,0.03190440841390226,7.689410976062019e-05,0.031466562497963105,0.056463396993319676,9.571002795404966e-05,0.05609152339341791
661,0.00470311486873398,3.193040657518585e-05,0.0045889039091065505,0.015662130881657972,5.3311985244839725e-05,0.015455212287697237,0.03186964202145815,7.674921519254005e-05,0.031466562497963105,0.05642007024017964,9.582789335360966e-05,0.05609152339341791
662,0.00469018186855187,3.1845959419889994e-05,0.0045889039091065505,0.015636204794916043,5.307236596564755e-05,0.015455212287697237,0.03183699062797366,7.67276966926607e-05,0.031466562497963105,0.05638315594054291,9.541516810695562e-05,0.05609152339341791
663,0.004675414632969021,3.1867363085461265e-05,0.0045889039091065505,0.015612376911865684,5.301696227257128e-05,0.015455212287697237,0.03180182911497268,7.659821810459104e-05,0.031466562497963105,0.056340157935173524,9.485527291168565e-05,0.05609152339341791
664,0.004662128824797021,3.164632285020733e-05,0.0045889039091065505,0.015591610900785955,5.294602473242244e-05,0.015455212287697237,0.031768806986033855,7.62091571587503e-05,0.031466562497963105,0.056297261807303885,9.469365261123385e-05,0.05609152339341791
665,0.004653213670174239,3.1639604938392835e-05,0.0045889039091065505,0.015572235839087597,5.281082405970693e-05,0.015455212287697237,0.03174336980494448,7.605215424212296e-05,0.031466562497963105,0.0562592738028022,9.459393162199279e-05,0.05609152339341791
666,0.004640888265365908,3.153199081272686e-05,0.0045889039091065505,0.015547227136275509,5.2711805092135866e-05,0.015455212287697237,0.03171283852560825,7.596438700152388e-05,0.031466562497963105,0.056221581990929026,9.437372536747432e-05,0.05609152339341791
667,0.004626680613701982,3.144231528570523e-05,0.0045889039091065505,0.015522425839203954,5.266361775624131e-05,0.015455212287697237,0.03168032933391121,7.58303911634712e-05,0.031466562497963105,0.056188293595027444,9.42304233348703e-05,0.05609152339341791
668,0.004613036720733662,3.1352748635809066e-05,0.0045889039091065505,0.015496197161646961,5.259741323206316e-05,0.015455212287697237,0.031650110844190595,7.551484491157329e-05,0.031466562497963105,0.05615344605183788,9.427436912317267e-05,0.05609152339341791
669,0.004599573909626592,3.139230519499139e-05,0.0045889039091065505,0.015473853648353388,5.2497224491650776e-05,0.015455212287697237,0.031617791244241154,7.524373686339712e-05,0.031466562497963105,0.05611219422180355,9.424081959090008e-05,0.05609152339341791
670,0.004715183105794413,3.2048914216926224e-05,0.0045889039091065505,0.015679994814468603,5.3526033589308034e-05,0.015455212287697237,0.03188405737139269,7.582379902181878e-05,0.031466562497963105,0.05648587355658894,9.538743517856216e-05,0.05609152339341791
671,0.004701019586271649,3.1857872073243165e-05,0.0045889039091065505,0.015659784272912935,5.331197366589469e-05,0.015455212287697237,0.03185299438255128,7.577294892305498e-05,0.031466562497963105,0.05643641605760735,9.516857765347596e-05,0.05609152339341791
672,0.004687035465705715,3.186395837372732e-05,0.0045889039091065505,0.015638042689129154,5.317060731181396e-05,0.015455212287697237,0.03181884790463856,7.589480399843843e-05,0.031466562497963105,0.05640001571058988,9.490198055659766e-05,0.05609152339341791
673,0.004673767207781976,3.1804900387049e-05,0.0045889039091065505,0.015616931722051931,5.307017697009277e-05,0.015455212287697237,0.03178493792944741,7.569399316854317e-05,0.031466562497963105,0.05635198408042985,9.484147885032564e-05,0.05609152339341791
674,0.004661185318253263,3.163703138836966e-05,0.0045889039091065505,0.015591847661859263,5.2944800116452585e-05,0.015455212287697237,0.031759658772256005,7.551589102729978e-05,0.031466562497963105,0.056305984096481194,9.465296049029787e-05,0.05609152339341791
675,0.004643087874142445,3.155834584940758e-05,0.0045889039091065505,0.015566959032673513,5.2664796462427724e-05,0.015455212287697237,0.03173059860339051,7.534340098053818e-05,0.031466562497963105,0.056265895998558094,9.422878835129782e-05,0.05609152339341791
676,0.004630573055383709,3.1556272282149776e-05,0.0045889039091065505,0.015543015919028663,5.268190979255503e-05,0.015455212287697237,0.031703090132513,7.51815070624455e-05,0.031466562497963105,0.05622412740447823,9.396106004065289e-05,0.05609152339341791
677,0.00461799864604224,3.152641143402007e-05,0.0045889039091065505,0.015518217592015656,5.26235289472585e-05,0.015455212287697237,0.03167294236923528,7.51220920654609e-05,0.031466562497963105,0.056187287542155434,9.363388134961146e-05,0.05609152339341791
678,0.004608132255812201,3.148684755481527e-05,0.0045889039091065505,0.01549151383830598,5.243905852998662e-05,0.015455212287697237,0.03164383377694107,7.484121766442384e-05,0.031466562497963105,0.056150421432878746,9.343897443955926e-05,0.05609152339341791
679,0.0045941392792737705,3.1364290502910864e-05,0.0045889039091065505,0.01547074175079964,5.24118258332145e-05,0.015455212287697237,0.031615666121151915,7.48354822646888e-05,0.031466562497963105,0.05610633958814669,9.315345148005326e-05,0.05609152339341791
680,0.004711819528957772,3.171708834573653e-05,0.0045889039091065505,0.01566883484369019,5.311927832861388e-05,0.015455212287697237,0.03189757375304029,7.573243561200301e-05,0.031466562497963105,0.05647181433683413,9.516118551620097e-05,0.05609152339341791
681,0.004696934364020702,3.1637747471111986e-05,0.0045889039091065505,0.015643981540794515,5.304027880712638e-05,0.015455212287697237,0.031864719577017975,7.534759340078696e-05,0.031466562497963105,0.05643105544267007,9.488777948322303e-05,0.05609152339341791
682,0.004682212009698733,3.1596292864714874e-05,0.0045889039091065505,0.015624525372672697,5.303396932798202e-05,0.015455212287697237,0.03183472256082432,7.516504253952667e-05,0.031466562497963105,0.05638341021560171,9.467144529401617e-05,0.05609152339341791
683,0.0046703308763864654,3.155530189956574e-05,0.0045889039091065505,0.015605578987963888,5.290936702860722e-05,0.015455212287697237,0.0318052696481452,7.493311186001848e-05,0.031466562497963105,0.0563478699634749,9.443969531715878e-05,0.05609152339341791
684,0.004657621054810682,3.1438391797943196e-05,0.0045889039091065505,0.01558174292324241,5.2826563731306975e-05,0.015455212287697237,0.03177082219432505,7.492530658020849e-05,0.031466562497963105,0.05630610952762781,9.41605379042742e-05,0.05609152339341791
685,0.00464383724415195,3.120140795753769e-05,0.0045889039091065505,0.015561621606985496,5.2789564059025e-05,0.015455212287697237,0.03174199656628713,7.450864889317162e-05,0.031466562497963105,0.05627856393008698,9.404103206891957e-05,0.05609152339341791
686,0.00463280143140312,3.115884643897005e-05,0.0045889039091065505,0.015539813063557105,5.2677288793069554e-05,0.015455212287697237,0.0317122261852756,7.427970594264193e-05,0.031466562497963105,0.05623319635463595,9.363503867096413e-05,0.05609152339341791
687,0.004618892889687286,3.106312169902056e-05,0.0045889039091065505,0.015515773334388243,5.258073777090831e-05,0.015455212287697237,0.03168273728633909,7.404116476196617e-05,0.031466562497963105,0.05619601670688084,9.349906286121848e-05,0.05609152339341791
688,0.004606305717743867,3.0953013346176256e-05,0.0045889039091065505,0.015495562393846071,5.2283956228416396e-05,0.015455212287697237,0.0316556022360794,7.39484284742311e-05,0.031466562497963105,0.05615875958140269,9.323270629432612e-05,0.05609152339341791
689,0.004592737752099168,3.087339620193117e-05,0.0045889039091065505,0.015473120623680654,5.210301670459694e-05,0.015455212287697237,0.031628906194712425,7.375723343227808e-05,0.031466562497963105,0.056120639849314674,9.310425730795836e-05,0.05609152339341791
690,0.004707257653331016,3.1205687028274864e-05,0.0045889039091065505,0.01566346056552088,5.283115717725798e-05,0.015455212287697237,0.031895307700842424,7.446016611765407e-05,0.031466562497963105,0.056471897468887165,9.390925076874324e-05,0.05609152339341791
691,0.004695378453845132,3.111145043965606e-05,0.0045889039091065505,0.015640402238402476,5.2736255605766795e-05,0.015455212287697237,0.031857016601652084,7.429993606786881e-05,0.031466562497963105,0.056432638685688076,9.383433650065554e-05,0.05609152339341791
692,0.004683095593492141,3.102081372610164e-05,0.0045889039091065505,0.015615399284745255,5.249590037124732e-05,0.015455212287697237,0.031827228724494186,7.427679605310682e-05,0.031466562497963105,0.056389782276184824,9.382162218471795e-05,0.05609152339341791
693,0.004669285748573594,3.1010132952560104e-05,0.0045889039091065505,0.015600680347139403,5.2439765155468605e-05,0.015455212287697237,0.03179131936771408,7.405001580833318e-05,0.031466562497963105,0.05634751310725386,9.31997999303961e-05,0.05609152339341791
694,0.0046585896738510464,3.095267234799378e-05,0.0045889039091065505,0.015574196641100524,5.2260048223521345e-05,0.015455212287697237,0.03176668143838641,7.402184304731348e-05,0.031466562497963105,0.05630386788362317,9.273862830228854e-05,0.05609152339341791
695,0.004648890389756301,3.0978011623606876e-05,0.0045889039091065505,0.015547343863490347,5.217444038948414e-05,0.015455212287697237,0.03173739640174836,7.389359883299786e-05,0.031466562497963105,0.05626721810308729,9.265368831278028e-05,0.05609152339341791
696,0.004635290659250056,3.083982843867493e-05,0.0045889039091065505,0.01552830438720733,5.2060938301696736e-05,0.015455212287697237,0.031706116156982864,7.388874064861645e-05,0.031466562497963105,0.05622927223109764,9.224693997622694e-05,0.05609152339341791
697,0.004623301021190231,3.0720856243225306e-05,0.0045889039091065505,0.015506612938992621,5.178602818351641e-05,0.015455212287697237,0.03168355191573283,7.343975572900424e-05,0.031466562497963105,0.056190029450783656,9.215736778673159e-05,0.05609152339341791
698,0.004613700453971783,3.0751906915317595e-05,0.0045889039091065505,0.015483259835408311,5.1727268857594555e-05,0.015455212287697237,0.03166052622100267,7.326325268471081e-05,0.031466562497963105,0.056162396716951585,9.196575476852157e-05,0.05609152339341791
699,0.0046019523934612136,3.0671253849740116e-05,0.0045889039091065505,0.01546084832388608,5.1773683178007364e-05,0.015455212287697237,0.0316242132304223,7.317149137463436e-05,0.031466562497963105,0.05612463866098144,9.196173520283336e-05,0.05609152339341791
700,0.00471498206091552,3.115061566756701e-05,0.0045889039091065505,0.015655904427476042,5.2348966603740667e-05,0.015455212287697237,0.03188797493577314,7.367020580302083e-05,0.031466562497963105,0.05647901842183518,9.280822589735788e-05,0.05609152339341791
701,0.004705485786372394,3.1150859587023636e-05,0.0045889039091065505,0.015633341857079264,5.2292053068495575e-05,0.015455212287697237,0.03185238567624718,7.373011321717794e-05,0.031466562497963105,0.05643011774287686,9.263387278160115e-05,0.05609152339341791
702,0.004690536067545288,3.103749764818771e-05,0.0045889039091065505,0.015610444943124066,5.209970045894497e-05,0.015455212287697237,0.0318214198880909,7.370408557270987e-05,0.031466562497963105,0.05638795052622984,9.239405586527327e-05,0.05609152339341791
703,0.004676518560610124,3.090452712157448e-05,0.0045889039091065505,0.015590401177314233,5.2039606014473135e-05,0.015455212287697237,0.03179426458734804,7.339853764330754e-05,0.031466562497963105,0.05634602462371796,9.2120553743996e-05,0.05609152339341791
704,0.004665170453640529,3.0879572277866094e-05,0.0045889039091065505,0.015572454948449702,5.2020856140666926e-05,0.015455212287697237,0.03175757300839378,7.30435523827792e-05,0.031466562497963105,0.05631414370061199,9.205873242496999e-05,0.05609152339341791
705,0.004652015417940258,3.087576088894447e-05,0.0045889039091065505,0.015552034326256566,5.192536092921556e-05,0.015455212287697237,0.03173075136252471,7.301462082425205e-05,0.031466562497963105,0.056277044727532616,9.219288554388148e-05,0.05609152339341791
706,0.004638032902402761,3.079220802097611e-05,0.0045889039091065505,0.015529434034648872,5.171806906277199e-05,0.015455212287697237,0.031701783360643,7.305904002446159e-05,0.031466562497963105,0.05623261299557115,9.198742527568287e-05,0.05609152339341791
707,0.004627857435270803,3.073099281396007e-05,0.0045889039091065505,0.015499779026052542,5.1507246448527574e-05,0.015455212287697237,0.03166881660308443,7.287579922459895e-05,0.031466562497963105,0.05620143787741983,9.203607382672831e-05,0.05609152339341791
708,0.004618703946404549,3.066810922338673e-05,0.0045889039091065505,0.015480874545357392,5.1303798105348005e-05,0.015455212287697237,0.031637181641452704,7.291958616965804e-05,0.031466562497963105,0.0561539768836345,9.163914892634315e-05,0.05609152339341791
709,0.004607011057818541,3.056415573650443e-05,0.0045889039091065505,0.015466905548044797,5.1312138992081475e-05,0.015455212287697237,0.03160741917224336,7.283709509195854e-05,0.031466562497963105,0.05611216723129123,9.139060640950295e-05,0.05609152339341791
710,0.004716383073715266,3.085936201317809e-05,0.0045889039091065505,0.01565636791652858,5.208118231640594e-05,0.015455212287697237,0.031873942689538824,7.32934872755813e-05,0.031466562497963105,0.05644967465321906,9.256814369300693e-05,0.05609152339341791
711,0.004705640316034181,3.070677801897186e-05,0.0045889039091065505,0.01563459879173804,5.214540578923067e-05,0.015455212287697237,0.03184161076925722,7.310364795661361e-05,0.031466562497963105,0.05641130269800807,9.273124450129877e-05,0.05609152339341791
712,0.004694980414503995,3.067160521137827e-05,0.0045889039091065505,0.01561416097178034,5.189300584114783e-05,0.015455212287697237,0.031820970750906855,7.297551208918078e-05,0.031466562497963105,0.05637662364162222,9.262417719223259e-05,0.05609152339341791
713,0.00468474796432801,3.0658120535908034e-05,0.0045889039091065505,0.01559422753375278,5.180425220475018e-05,0.015455212287697237,0.03179101433838319,7.290949636573995e-05,0.031466562497963105,0.056336042900488464,9.244857796327876e-05,0.05609152339341791
714,0.004670855200957109,3.058155190600297e-05,0.0045889039091065505,0.015573434735284728,5.173839960329068e-05,0.015455212287697237,0.03176058256132589,7.286660630562755e-05,0.031466562497963105,0.056294424715385184,9.220136897980103e-05,0.05609152339341791
715,0.004658091371704918,3.0539371516479236e-05,0.0045889039091065505,0.015548850465629293,5.164528280616136e-05,0.015455212287697237,0.03173934935605343,7.288879199545595e-05,0.031466562497963105,0.056254848952981724,9.213345661197411e-05,0.05609152339341791
716,0.004645644412000674,3.045463084189488e-05,0.0045889039091065505,0.015522962513079719,5.142054217921446e-05,0.015455212287697237,0.0317146655525273,7.299070142911853e-05,0.031466562497963105,0.056212405245919826,9.208754648801725e-05,0.05609152339341791
717,0.004634382253845292,3.0362717720353e-05,0.0045889039091065505,0.015501098605544559,5.122678359580408e-05,0.015455212287697237,0.031688159752689085,7.274521954258673e-05,0.031466562497963105,0.05617494315995268,9.172617930369247e-05,0.05609152339341791
718,0.004623121064959106,3.0398020592848017e-05,0.0045889039091065505,0.015481855069406844,5.10758781952406e-05,0.015455212287697237,0.03165382776593091,7.264988651871449e-05,0.031466562497963105,0.05613507548211957,9.152312291748756e-05,0.05609152339341791
719,0.004611855065703467,3.0339576912801096e-05,0.0045889039091065505,0.015460615597623932,5.0958945868294064e-05,0.015455212287697237,0.031621869493339366,7.258758640236989e-05,0.031466562497963105,0.056090638292102785,9.136534098683064e-05,0.056090638292102785
720,0.004723158490877589,3.0414242224169122e-05,0.0045889039091065505,0.015648767562113083,5.14679135450598e-05,0.015455212287697237,0.03187179937762534,7.317035494999879e-05,0.031466562497963105,0.05643679435830992,9.273813942237945e-05,0.056090638292102785
721,0.004710211154874994,3.0425965106631616e-05,0.0045889039091065505,0.015629273247504814,5.1539242431980804e-05,0.015455212287697237,0.03184231932460977,7.297391215820598e-05,0.031466562497963105,0.056395446370819,9.255158819885559e-05,0.056090638292102785
722,0.004698893237402485,3.0365931561990702e-05,0.0045889039091065505,0.01560883864480323,5.142015465125201e-05,0.015455212287697237,0.0318154406395393,7.291834135075786e-05,0.031466562497963105,0.05635015928760561,9.205666124138859e-05,0.056090638292102785
723,0.004687235056225187,3.0247481202740422e-05,0.0045889039091065505,0.015583029077323281,5.114247816547441e-05,0.015455212287697237,0.031788787513853896,7.27147403808609e-05,0.031466562497963105,0.05631693075564601,9.155192229276762e-05,0.056090638292102785
724,0.004676132839515292,3.0204790184544246e-05,0.0045889039091065505,0.015563715119773842,5.100060554389722e-05,0.015455212287697237,0.031760779114224674,7.234788512590232e-05,0.031466562497963105,0.05627478710483444,9.107973702769612e-05,0.056090638292102785
725,0.004664710838008165,3.0193130830902434e-05,0.0045889039091065505,0.015537987667481866,5.079257554815034e-05,0.015455212287697237,0.031735418513128916,7.23227641373059e-05,0.031466562497963105,0.056241091478613836,9.057280549339838e-05,0.056090638292102785
726,0.00465008471204005,3.0091284239469283e-05,0.0045889039091065505,0.015521997328564479,5.078752135536652e-05,0.015455212287697237,0.031701180506895986,7.210913778325801e-05,0.031466562497963105,0.05620841538369467,9.038957070572833e-05,0.056090638292102785
727,0.004640008534855533,3.0021788762346795e-05,0.0045889039091065505,0.015495934643481294,5.058891386488471e-05,0.015455212287697237,0.03166985040033276,7.216043615514482e-05,0.031466562497963105,0.056163868271994974,9.033972201161551e-05,0.056090638292102785
728,0.004628739486644253,2.998137559740332e-05,0.0045889039091065505,0.015474253740500295,5.038387338136601e-05,0.015455212287697237,0.031638350809242426,7.209340429513923e-05,0.031466562497963105,0.05613320490465673,9.001420866051077e-05,0.056090638292102785
729,0.004617084881524166,2.98511580729137e-05,0.0045889039091065505,0.015459267039624514,5.0297553172993275e-05,0.015455212287697237,0.03161486505957598,7.201489000525014e-05,0.031466562497963105,0.056084513535688135,9.006051040445324e-05,0.056084513535688135
730,0.004719221944978196,3.0285135588539147e-05,0.0045889039091065505,0.015648399409761423,5.091686096755741e-05,0.015455212287697237,0.031861632988727503,7.285888727668653e-05,0.031466562497963105,0.056410604850556344,9.089123043285278e-05,0.056084513535688135
731,0.004705988028816085,3.0157176201237658e-05,0.0045889039091065505,0.015631951738484477,5.0843599214010056e-05,0.015455212287697237,0.03183416624485189,7.263020370868657e-05,0.031466562497963105,0.05636865588251631,9.06321847842263e-05,0.056084513535688135
732,0.0046941768102175905,3.0148501295995654e-05,0.0045889039091065505,0.015613233703105314,5.073443912579778e-05,0.015455212287697237,0.03181026945010866,7.242307979220267e-05,0.031466562497963105,0.056335285763391266,9.046013444879293e-05,0.056084513535688135
733,0.004683459649700962,3.0116498492497156e-05,0.0045889039091065505,0.015595359750475418,5.066460301123481e-05,0.015455212287697237,0.03178129747022563,7.237398593853042e-05,0.031466562497963105,0.05629717392967109,9.017076380281335e-05,0.056084513535688135
734,0.004671228149720811,3.0029068357775695e-05,0.0045889039091065505,0.015572427389143393,5.061123486780518e-05,0.015455212287697237,0.03175924133080354,7.228459354149716e-05,0.031466562497963105,0.056259969613033735,8.979817697077873e-05,0.056084513535688135
735,0.004657137241438023,2.9987852236787718e-05,0.0045889039091065505,0.015553993931013008,5.045822476473163e-05,0.015455212287697237,0.031731805278614,7.2214758522206e-05,0.031466562497963105,0.056226792964206115,8.951642169373045e-05,0.056084513535688135
736,0.004644738978471066,2.978670024618207e-05,0.0045889039091065505,0.015532574790985557,5.029471067672442e-05,0.015455212287697237,0.0317116365840649,7.214907365770639e-05,0.031466562497963105,0.056197892154028255,8.922019456866205e-05,0.056084513535688135
737,0.004633921116668448,2.9640613917825512e-05,0.0045889039091065505,0.015512302318722039,5.0130544686706975e-05,0.015455212287697237,0.031684327406321156,7.198111948981338e-05,0.031466562497963105,0.05615614524177943,8.899744341672187e-05,0.056084513535688135
738,0.004621998695026194,2.955589649156638e-05,0.0045889039091065505,0.015493355637668533,5.004843655750981e-05,0.015455212287697237,0.03165930476655058,7.197785381964364e-05,0.031466562497963105,0.056116290960625675,8.875649356322079e-05,0.056084513535688135
739,0.0046125913386378505,2.9545078992319087e-05,0.0045889039091065505,0.015473863031392626,4.9891166658040376e-05,0.015455212287697237,0.03162582392172499,7.19636207417631e-05,0.031466562497963105,0.056079463389741804,8.871517258884836e-05,0.056079463389741804
740,0.004721150197662951,2.989675794047878e-05,0.0045889039091065505,0.015649677474886523,5.0683562418491474e-05,0.015455212287697237,0.031863593816306116,7.262383709183319e-05,0.031466562497963105,0.05639241045287862,8.97288415412926e-05,0.056079463389741804
741,0.004711953711268321,2.9786751678850436e-05,0.0045889039091065505,0.015635437170487692,5.0684022436873964e-05,0.015455212287697237,0.03184046379795944,7.245672129345296e-05,0.031466562497963105,0.05636009075926823,8.968470107060348e-05,0.056079463389741804
742,0.004698579673704929,2.9663758480582246e-05,0.0045889039091065505,0.015614433912432729,5.039152658233767e-05,0.015455212287697237,0.031810376900018325,7.213943453536174e-05,0.031466562497963105,0.05632876383725269,8.942182181595372e-05,0.056079463389741804
743,0.0046874705521615795,2.9632199341291487e-05,0.0045889039091065505,0.015599415404491196,5.029263821305653e-05,0.015455212287697237,0.03177558945191625,7.180810080761025e-05,0.031466562497963105,0.056297706123566806,8.939793873010108e-05,0.056079463389741804
744,0.0046743966393032535,2.9512896695028076e-05,0.0045889039091065505,0.015577049806982364,5.006474439691152e-05,0.015455212287697237,0.03174784808470542,7.180874784168398e-05,0.031466562497963105,0.056262713483405044,8.92628070342102e-05,0.056079463389741804
745,0.004662486783045555,2.9464434142155125e-05,0.0045889039091065505,0.015552887735373779,4.993687766526358e-05,0.015455212287697237,0.03171855178457059,7.172626072611194e-05,0.031466562497963105,0.05622592559165432,8.913700962491811e-05,0.056079463389741804
746,0.004651366118207447,2.9433381827540794e-05,0.0045889039091065505,0.015531205959580978,4.98316344734013e-05,0.015455212287697237,0.03169183065375935,7.146709876108544e-05,0.031466562497963105,0.056186652758783255,8.888473493959274e-05,0.056079463389741804
747,0.004639471442197062,2.9320083196643623e-05,0.0045889039091065505,0.015511333931190521,4.983560460759641e-05,0.015455212287697237,0.03166336639804196,7.123056033454071e-05,0.031466562497963105,0.056156024922636445,8.847372585593774e-05,0.056079463389741804
748,0.004628330649058796,2.9305489385510057e-05,0.0045889039091065505,0.015488591573015898,4.975242889284549e-05,0.015455212287697237,0.03164036219194211,7.12999869047457e-05,0.031466562497963105,0.05612609298370039,8.849322645409345e-05,0.056079463389741804
749,0.004615891790940591,2.9236199626595283e-05,0.0045889039091065505,0.015469138846451647,4.9496449800287425e-05,0.015455212287697237,0.03161346945117491,7.11979966565612e-05,0.031466562497963105,0.05609182176352528,8.827833042620782e-05,0.056079463389741804
750,0.00472054125995032,2.9666146568396888e-05,0.0045889039091065505,0.01564595176367235,5.008254828783663e-05,0.015455212287697237,0.03185171995661669,7.182255216806978e-05,0.031466562497963105,0.05640546763973177,8.945257041110287e-05,0.056079463389741804
751,0.00470938434025407,2.9554488468725163e-05,0.0045889039091065505,0.01562415571088597,5.004650966698996e-05,0.015455212287697237,0.03182679475753662,7.17249928284054e-05,0.031466562497963105,0.05636006469969645,8.918254786186694e-05,0.056079463389741804
752,0.004696993047971065,2.9517237321654396e-05,0.0045889039091065505,0.015609149947067373,4.9976815551520045e-05,0.015455212287697237,0.03180352610752515,7.145258408063403e-05,0.031466562497963105,0.05632040148901248,8.889890260839668e-05,0.056079463389741804
753,0.0046881946498665405,2.9567824411995793e-05,0.0045889039091065505,0.015592616081795829,4.9849246322653155e-05,0.015455212287697237,0.031773633025084284,7.135875544472536e-05,0.031466562497963105,0.05628157273970131,8.862628585007357e-05,0.056079463389741804
754,0.004676265606921763,2.9478825243698106e-05,0.0045889039091065505,0.015571327659822198,4.9652107458838416e-05,0.015455212287697237,0.03174355681083951,7.125060864097957e-05,0.031466562497963105,0.056249678280209284,8.861684196916543e-05,0.056079463389741804
755,0.0046639100735602675,2.9362432442994124e-05,0.0045889039091065505,0.0155516758372764,4.9672702160633376e-05,0.015455212287697237,0.03171468947829729,7.115727415890861e-05,0.031466562497963105,0.056216317655489526,8.868614144730477e-05,0.056079463389741804
756,0.004653077105422442,2.934479789798453e-05,0.0045889039091065505,0.015535276025197543,4.946412989577497e-05,0.015455212287697237,0.03169442368767526,7.104105826549314e-05,0.031466562497963105,0.056180210082868554,8.864196115346584e-05,0.056079463389741804
757,0.00463970302099202,2.9182997883560657e-05,0.0045889039091065505,0.015513159336609579,4.931146188794687e-05,0.015455212287697237,0.031664735990723364,7.094720552961027e-05,0.031466562497963105,0.05615014064266028,8.839941389154634e-05,0.056079463389741804
758,0.004628909635363215,2.913425269202682e-05,0.0045889039091065505,0.015495275702756647,4.9132248168545884e-05,0.015455212287697237,0.031635253954963506,7.078371739565292e-05,0.031466562497963105,0.056113946672032046,8.83353418880788e-05,0.056079463389741804
759,0.004616042282264573,2.9166985225082878e-05,0.0045889039091065505,0.015472499436102068,4.893342399373813e-05,0.015455212287697237,0.031612073068807194,7.07311876744919e-05,0.031466562497963105,0.05608554374576727,8.824686262103426e-05,0.056079463389741804
760,0.004724844541026039,2.960936999960164e-05,0.0045889039091065505,0.015656491683573366,4.980065183433174e-05,0.015455212287697237,0.031856033735786354,7.151104905775544e-05,0.031466562497963105,0.05640774525734321,8.938867478921075e-05,0.056079463389741804
761,0.004712852682284236,2.9495317631549058e-05,0.0045889039091065505,0.015638100036479637,4.976546035384447e-05,0.015455212287697237,0.03182403088937746,7.139397169892433e-05,0.031466562497963105,0.056372925116564686,8.911251730227838e-05,0.056079463389741804
762,0.004699748446431804,2.9526341072413122e-05,0.0045889039091065505,0.015616409730537576,4.9810609523236895e-05,0.015455212287697237,0.0317986644349013,7.137191359202876e-05,0.031466562497963105,0.056339107713982255,8.89945044848566e-05,0.056079463389741804
763,0.004690142803296641,2.95237038898956e-05,0.0045889039091065505,0.015597747734130713,4.9629153749233494e-05,0.015455212287697237,0.03177168085070499,7.122227629564393e-05,0.031466562497963105,0.056300300723982365,8.87413779072107e-05,0.056079463389741804
764,0.004679675381699008,2.938477296652352e-05,0.0045889039091065505,0.015577960275064244,4.965363331989159e-05,0.015455212287697237,0.03174452250252566,7.111827866840547e-05,0.031466562497963105,0.05626475955034866,8.838563315840459e-05,0.056079463389741804
765,0.004668810570787913,2.9288197116945645e-05,0.0045889039091065505,0.015558824386013645,4.94581200866106e-05,0.015455212287697237,0.03172059421297194,7.094531623423475e-05,0.031466562497963105,0.0562335305820253,8.841613725309463e-05,0.056079463389741804
766,0.004657920736447842,2.9224167312056587e-05,0.0045889039091065505,0.015538886215553552,4.9321361378866885e-05,0.015455212287697237,0.03170015150705819,7.065030238334798e-05,0.031466562497963105,0.056190996371670125,8.818214930452782e-05,0.056079463389741804
767,0.004647253347789134,2.9185553629229804e-05,0.0045889039091065505,0.015522956292300995,4.927224954151896e-05,0.015455212287697237,0.031675262643197706,7.04343609907523e-05,0.031466562497963105,0.05615528572460818,8.805253036268792e-05,0.056079463389741804
768,0.004633666792602979,2.910258615162675e-05,0.0045889039091065505,0.01549979851942473,4.9161928663556156e-05,0.015455212287697237,0.03163831903729688,6.992220490049249e-05,0.031466562497963105,0.056122311565610025,8.778664577860547e-05,0.056079463389741804
769,0.004621696463484899,2.9002879870365797e-05,0.0045889039091065505,0.015477363414470409,4.890426964292719e-05,0.015455212287697237,0.03160600975891857,6.970421198234626e-05,0.031466562497963105,0.056093784606377706,8.778546953038797e-05,0.056079463389741804
770,0.004722588515632929,2.9497800802194893e-05,0.0045889039091065505,0.015663145568553943,4.9668162680050094e-05,0.015455212287697237,0.0318468565812549,7.056857937075656e-05,0.031466562497963105,0.05640970761057167,8.90572850452976e-05,0.056079463389741804
771,0.004710880811772854,2.935546468501955e-05,0.0045889039091065505,0.015644263176442092,4.951067609423585e-05,0.015455212287697237,0.03182424371862129,7.042767944918014e-05,0.031466562497963105,0.05637849044939995,8.922578425740464e-05,0.056079463389741804
772,0.004701189118537445,2.9293234179616564e-05,0.0045889039091065505,0.0156274356505919,4.944241062500397e-05,0.015455212287697237,0.03180085762623275,7.038918582816837e-05,0.031466562497963105,0.056341707829785634,8.900450096359461e-05,0.056079463389741804
773,0.004690249152783456,2.9243215416908125e-05,0.0045889039091065505,0.015604455244738276,4.939039738076991e-05,0.015455212287697237,0.03177363654696991,7.043899747912665e-05,0.031466562497963105,0.05630162448795081,8.866074389291096e-05,0.056079463389741804
774,0.004678133995735791,2.9142758391986323e-05,0.0045889039091065505,0.015586150464832731,4.922610219683229e-05,0.015455212287697237,0.03174544346912808,7.020899147886802e-05,0.031466562497963105,0.05626324602354406,8.846791714495924e-05,0.056079463389741804
775,0.004663716121127506,2.9077282471985987e-05,0.0045889039091065505,0.015565807983657656,4.9176455700052805e-05,0.015455212287697237,0.031718917887972334,7.007740586243996e-05,0.031466562497963105,0.05622295758269163,8.803941862447703e-05,0.056079463389741804
776,0.004652255809716679,2.894966180091048e-05,0.0045889039091065505,0.015549610696762904,4.909319757520251e-05,0.015455212287697237,0.03168691792240166,6.978290976232398e-05,0.031466562497963105,0.05619435142685721,8.784592669638747e-05,0.056079463389741804
777,0.004641213944618986,2.893526681115375e-05,0.0045889039091065505,0.015531752286619892,4.901714587788296e-05,0.015455212287697237,0.031662878678126255,6.987610821119193e-05,0.031466562497963105,0.05616321336476887,8.766258034890582e-05,0.056079463389741804
778,0.004630566171835955,2.8843157674512273e-05,0.0045889039091065505,0.015509161277394337,4.8880687640407966e-05,0.015455212287697237,0.03163982242134809,6.982975021566224e-05,0.031466562497963105,0.05613008532180577,8.73590654082013e-05,0.056079463389741804
779,0.004617749714431347,2.876782807260318e-05,0.0045889039091065505,0.015495987666435562,4.880237099316893e-05,0.015455212287697237,0.03161564323932375,6.954393359233218e-05,0.031466562497963105,0.056096967197411,8.756060899982688e-05,0.056079463389741804
780,0.004715476793187996,2.9288459231896415e-05,0.0045889039091065505,0.015662961057082342,4.9383053703734376e-05,0.015455212287697237,0.03185566010240757,7.047801174379029e-05,0.031466562497963105,0.05640789063641392,8.809108886858799e-05,0.056079463389741804
781,0.0047036357371815895,2.923810577394127e-05,0.0045889039091065505,0.015641493688830926,4.9340870274366886e-05,0.015455212287697237,0.031828110043680476,7.053620062857043e-05,0.031466562497963105,0.05635176267134615,8.788266987747862e-05,0.056079463389741804
782,0.004693367531975623,2.9155945860345936e-05,0.0045889039091065505,0.01562311977009916,4.929094797249075e-05,0.015455212287697237,0.03180249191549872,7.033580122342812e-05,0.031466562497963105,0.0563118377257916,8.73741923194815e-05,0.056079463389741804
783,0.004683972628028464,2.9092584516216267e-05,0.0045889039091065505,0.015601880143599794,4.921755330915349e-05,0.015455212287697237,0.03178335538857633,7.023626083230879e-05,0.031466562497963105,0.056281952763905706,8.724365656905121e-05,0.056079463389741804
784,0.004673332063875296,2.898397523767237e-05,0.0045889039091065505,0.01558338976097904,4.91120113386259e-05,0.015455212287697237,0.03175967344212829,7.029592776145398e-05,0.031466562497963105,0.056253246260825104,8.707371741280237e-05,0.056079463389741804
785,0.0046603820514169066,2.8834576650424228e-05,0.0045889039091065505,0.015567683537060877,4.894664360416395e-05,0.015455212287697237,0.03173605373390634,7.037469270736139e-05,0.031466562497963105,0.056217383795355166,8.672185922998275e-05,0.056079463389741804
786,0.004649111902319508,2.874973453587626e-05,0.0045889039091065505,0.015547896601285433,4.8878544365229965e-05,0.015455212287697237,0.031711813824321214,7.01186085355424e-05,0.031466562497963105,0.05618354451378774,8.642054558009058e-05,0.056079463389741804
787,0.004639378994643483,2.872043629451123e-05,0.0045889039091065505,0.015526681201921,4.868027842493722e-05,0.015455212287697237,0.031687756165324064,7.000716316356695e-05,0.031466562497963105,0.056152014946374125,8.626790599328713e-05,0.056079463389741804
788,0.004624703258477661,2.8624876700594143e-05,0.0045889039091065505,0.015509986263928596,4.8597680599310074e-05,0.015455212287697237,0.031659113220849154,6.965120811821141e-05,0.031466562497963105,0.05612018566096631,8.59769030006571e-05,0.056079463389741804
789,0.004616260786133474,2.8516171509911592e-05,0.0045889039091065505,0.015495602031674605,4.856276501519437e-05,0.015455212287697237,0.03163524870755118,6.967094468590904e-05,0.031466562497963105,0.056087850906400435,8.610105239091674e-05,0.056079463389741804
790,0.0047120490660306266,2.890825813949288e-05,0.0045889039091065505,0.015661508520717442,4.916228205161967e-05,0.015455212287697237,0.0318491157454807,7.016453621661301e-05,0.031466562497963105,0.05638600374382547,8.65225945212044e-05,0.056079463389741804
791,0.004701781964701908,2.879981319926932e-05,0.0045889039091065505,0.01564232530595506,4.899932515162576e-05,0.015455212287697237,0.03182318528413206,7.013040041011237e-05,0.031466562497963105,0.05635631502484411,8.644060640308328e-05,0.056079463389741804
792,0.0046898087061388,2.874050724431437e-05,0.0045889039091065505,0.01562626405931162,4.896245341731633e-05,0.015455212287697237,0.03179942329250874,7.013565378017003e-05,0.031466562497963105,0.05631890945870274,8.640570114931241e-05,0.056079463389741804
793,0.00467787668284031,2.8653161912311407e-05,0.0045889039091065505,0.015609615873112622,4.87794080850432e-05,0.015455212287697237,0.03177781501275246,7.017540980826752e-05,0.031466562497963105,0.056286640517936706,8.628815264940112e-05,0.056079463389741804
794,0.0046656696095908785,2.8564804996728825e-05,0.0045889039091065505,0.015587505067697034,4.8651989891057184e-05,0.015455212287697237,0.03174840290096778,6.984674717637139e-05,0.031466562497963105,0.056253682948479766,8.649231115207356e-05,0.056079463389741804
795,0.004655246212533667,2.8515806992292296e-05,0.0045889039091065505,0.015567231935629693,4.8554059255361736e-05,0.015455212287697237,0.031724974716335896,6.962392542162839e-05,0.031466562497963105,0.05621905852378965,8.643630820029621e-05,0.056079463389741804
796,0.004644646499049088,2.84717271044344e-05,0.0045889039091065505,0.01554912219145379,4.8407815967544785e-05,0.015455212287697237,0.03169583378850764,6.951227046448243e-05,0.031466562497963105,0.056186641485067045,8.659985656165817e-05,0.056079463389741804
797,0.004635606507085116,2.841775684959559e-05,0.0045889039091065505,0.015530871816529387,4.832418290865313e-05,0.015455212287697237,0.031665862767135906,6.946892396730595e-05,0.031466562497963105,0.05615606609273607,8.63161897814981e-05,0.056079463389741804
798,0.004624116361827269,2.829640227904816e-05,0.0045889039091065505,0.015510820847816855,4.8073901200576247e-05,0.015455212287697237,0.03164618984873096,6.93525421033371e-05,0.031466562497963105,0.056114417435429026,8.630501693797088e-05,0.056079463389741804
799,0.004615144523550536,2.8241238326559615e-05,0.0045889039091065505,0.015490124583643275,4.7962011530321625e-05,0.015455212287697237,0.03161988093849034,6.918003293148797e-05,0.031466562497963105,0.05608479775818001,8.619399350901223e-05,0.056079463389741804
800,0.004711635231632296,2.8641557904704984e-05,0.0045889039091065505,0.01565295307421101,4.859740193374471e-05,0.015455212287697237,0.0318357123729353,7.012511537333512e-05,0.031466562497963105,0.05639403478672635,8.642230123427024e-05,0.056079463389741804
801,0.00469981387990536,2.8607973296569248e-05,0.0045889039091065505,0.015636799690775794,4.845959878881649e-05,0.015455212287697237,0.03181290455134979,6.998386403330586e-05,0.031466562497963105,0.05636649671941901,8.632970461979215e-05,0.056079463389741804
802,0.004688107931683593,2.8560098673701867e-05,0.0045889039091065505,0.015618193628381712,4.838981981610506e-05,0.015455212287697237,0.03178442887508543,6.973696494384542e-05,0.031466562497963105,0.05633658623052567,8.629828595761454e-05,0.056079463389741804
803,0.0046759170875091665,2.853916617302306e-05,0.0045889039091065505,0.015597933132236765,4.8394282227211766e-05,0.015455212287697237,0.03175693240261339,6.959999850231601e-05,0.031466562497963105,0.05630675696130059,8.614604139327128e-05,0.056079463389741804
804,0.004665296363909242,2.8379438396266538e-05,0.0045889039091065505,0.01557502571987998,4.8162876945273184e-05,0.015455212287697237,0.031733085260122224,6.953856050221938e-05,0.031466562497963105,0.05627478593092275,8.618450031986738e-05,0.056079463389741804
805,0.0046535440496645805,2.8279414023282192e-05,0.0045889039091065505,0.015556913072425552,4.8000196869140504e-05,0.015455212287697237,0.03170574029925187,6.927410544383177e-05,0.031466562497963105,0.05623859320732309,8.5898045508763e-05,0.056079463389741804
806,0.004644323242001699,2.8223281123265916e-05,0.0045889039091065505,0.015537027545683436,4.78359673777942e-05,0.015455212287697237,0.0316777712735302,6.904732057268277e-05,0.031466562497963105,0.05620567317548021,8.585053535152612e-05,0.056079463389741804
807,0.004632656094682725,2.812045868720362e-05,0.0045889039091065505,0.0155197960209489,4.7590468963624177e-05,0.015455212287697237,0.031659990489420885,6.91055546903871e-05,0.031466562497963105,0.05616719413010191,8.559258346324433e-05,0.056079463389741804
808,0.004623089761684299,2.805835242755744e-05,0.0045889039091065505,0.015505301956404285,4.743625703559472e-05,0.015455212287697237,0.03163388989651502,6.904578680882228e-05,0.031466562497963105,0.05613872261408054,8.575885809159398e-05,0.056079463389741804
809,0.004611718187431474,2.8027135678541127e-05,0.0045889039091065505,0.015491221280067219,4.7370206170781153e-05,0.015455212287697237,0.031608599829930834,6.898551790211448e-05,0.031466562497963105,0.05609650651190516,8.548543012751229e-05,0.056079463389741804
810,0.004706416145554899,2.868719738642783e-05,0.0045889039091065505,0.01564874005241044,4.8025006480097846e-05,0.015455212287697237,0.03183322174587346,6.94598624934304e-05,0.031466562497963105,0.05641145480320984,8.614555683533695e-05,0.056079463389741804
811,0.004695894080661015,2.865797780652759e-05,0.0045889039091065505,0.015628382748130318,4.7759848637803396e-05,0.015455212287697237,0.0318105066813916,6.941575198679462e-05,0.031466562497963105,0.056370785779458865,8.595396798092146e-05,0.056079463389741804
812,0.0046845885082015875,2.8555975312306757e-05,0.0045889039091065505,0.015608550077464589,4.749778439044037e-05,0.015455212287697237,0.031785487509879654,6.921208605267649e-05,0.031466562497963105,0.056336987072426056,8.616481517268453e-05,0.056079463389741804
813,0.0046752414046866905,2.843441028788578e-05,0.0045889039091065505,0.015587485349755006,4.7286091683457194e-05,0.015455212287697237,0.03175866170206606,6.914973832943577e-05,0.031466562497963105,0.056298050202134936,8.632983371633767e-05,0.056079463389741804
814,0.004662643492950783,2.8333696436158422e-05,0.0045889039091065505,0.015569665431070882,4.713733885988071e-05,0.015455212287697237,0.0317331126437688,6.893090459488055e-05,0.031466562497963105,0.056269832959729434,8.615931926553683e-05,0.056079463389741804
815,0.004653578827491989,2.82837658639778e-05,0.0045889039091065505,0.015550407167578509,4.7028533366123875e-05,0.015455212287697237,0.03171335128546507,6.882426111750233e-05,0.031466562497963105,0.05623343595276142,8.603578869869778e-05,0.056079463389741804
816,0.0046415913218934395,2.8165948400638817e-05,0.0045889039091065505,0.015535302264507505,4.699557037190039e-05,0.015455212287697237,0.0316875389513137,6.86605740885259e-05,0.031466562497963105,0.056198936440146764,8.582132080378518e-05,0.056079463389741804
817,0.004631331442333807,2.8115817366565796e-05,0.0045889039091065505,0.015520197458914971,4.6822809936326435e-05,0.015455212287697237,0.031662670955908835,6.837481639472478e-05,0.031466562497963105,0.05617210718036944,8.550886062723631e-05,0.056079463389741804
818,0.004620770614292562,2.8048203719054107e-05,0.0045889039091065505,0.015502989197333896,4.678980771626934e-05,0.015455212287697237,0.031636866340881795,6.823838237676695e-05,0.031466562497963105,0.05613950109747394,8.525076405217439e-05,0.056079463389741804
819,0.004613324308495955,2.803608409333082e-05,0.0045889039091065505,0.015485623604508284,4.679804520155637e-05,0.015455212287697237,0.03161779648803134,6.809937635886742e-05,0.031466562497963105,0.056107146029900454,8.513670840237773e-05,0.056079463389741804
820,0.004703214899134685,2.8502630028611417e-05,0.0045889039091065505,0.01564755329502793,4.713581069590116e-05,0.015455212287697237,0.031826041193035254,6.843610046819943e-05,0.031466562497963105,0.05639981642536669,8.62394955851541e-05,0.056079463389741804
821,0.004688460137437716,2.8322074323145915e-05,0.0045889039091065505,0.015626544675078645,4.704723383492414e-05,0.015455212287697237,0.03180195249630208,6.848601790148227e-05,0.031466562497963105,0.05635119517796966,8.603974456092589e-05,0.056079463389741804
822,0.004678524663721783,2.8247096897336908e-05,0.0045889039091065505,0.015610949949003597,4.7037027347612595e-05,0.015455212287697237,0.03177778223730068,6.838842357165953e-05,0.031466562497963105,0.05632292971454476,8.584300940906626e-05,0.056079463389741804
823,0.0046672623778854765,2.810986576417055e-05,0.0045889039091065505,0.015593210885628664,4.702045647393339e-05,0.015455212287697237,0.03176002868877198,6.836306338662045e-05,0.031466562497963105,0.05629287413728422,8.571242580070652e-05,0.056079463389741804
824,0.004658306385934745,2.801162204762174e-05,0.0045889039091065505,0.015572673251692983,4.6826985566300746e-05,0.015455212287697237,0.03172931235194182,6.824915693981872e-05,0.031466562497963105,0.05626476137962034,8.56489730553371e-05,0.056079463389741804
825,0.004647157384988275,2.793421052663539e-05,0.0045889039091065505,0.015559057844756516,4.671344641506622e-05,0.015455212287697237,0.03170898456463028,6.817017620420218e-05,0.031466562497963105,0.05623411702278342,8.536073931410439e-05,0.056079463389741804
826,0.004638116943101536,2.7879398293690715e-05,0.0045889039091065505,0.01554219936881934,4.672663337405649e-05,0.015455212287697237,0.03168780979715951,6.80517856524725e-05,0.031466562497963105,0.056202696950860304,8.505684382365004e-05,0.056079463389741804
827,0.004627353867590172,2.773018506514632e-05,0.0045889039091065505,0.015524354483240506,4.654784688253797e-05,0.015455212287697237,0.03166370246332737,6.785409538802513e-05,0.031466562497963105,0.05616870016896647,8.483621023008817e-05,0.056079463389741804
828,0.004615891271740491,2.7665787861076787e-05,0.0045889039091065505,0.015505995541581908,4.6579481570279506e-05,0.015455212287697237,0.03163594319010258,6.752716091193522e-05,0.031466562497963105,0.056136524742955066,8.449545743524507e-05,0.056079463389741804
829,0.0046060987661490525,2.7596414303618374e-05,0.0045889039091065505,0.015480586735548462,4.640402868246567e-05,0.015455212287697237,0.03161641088058692,6.750669817788822e-05,0.031466562497963105,0.05610640549971936,8.442511275595964e-05,0.056079463389741804
830,0.004697842760198897,2.8014314977689225e-05,0.0045889039091065505,0.015650941550289222,4.664612452319812e-05,0.015455212287697237,0.031829091951257965,6.806489646422488e-05,0.031466562497963105,0.05640196098556474,8.519490889033766e-05,0.056079463389741804
831,0.0046886626721552175,2.79612205420914e-05,0.0045889039091065505,0.015632734826232838,4.6589697612589546e-05,0.015455212287697237,0.03180664845563007,6.79460628164487e-05,0.031466562497963105,0.05637278929742237,8.513128648722441e-05,0.056079463389741804
832,0.004678105497109255,2.7908992430507295e-05,0.0045889039091065505,0.015617462860946223,4.6490723236868666e-05,0.015455212287697237,0.031781299911176536,6.799395171004805e-05,0.031466562497963105,0.05634447054888697,8.496180764233549e-05,0.056079463389741804
833,0.004668824418298692,2.7794928532173874e-05,0.0045889039091065505,0.015596939986384672,4.641351327861393e-05,0.015455212287697237,0.031762031184252984,6.792300259824732e-05,0.031466562497963105,0.0563129566820125,8.485563938267476e-05,0.056079463389741804
834,0.004660363244308886,2.772517076732168e-05,0.0045889039091065505,0.015577587566864426,4.639040402497812e-05,0.015455212287697237,0.03173838737765441,6.781533752906058e-05,0.031466562497963105,0.05627280371556924,8.474612505202668e-05,0.056079463389741804
835,0.004647538244913203,2.7571015443361997e-05,0.0045889039091065505,0.015560052599697758,4.623553551965514e-05,0.015455212287697237,0.0317113941880031,6.766422680481272e-05,0.031466562497963105,0.05624061453860955,8.446693886543491e-05,0.056079463389741804
836,0.0046378844461629236,2.7527709344309378e-05,0.0045889039091065505,0.015543810961017248,4.628484180901948e-05,0.015455212287697237,0.0316912774202447,6.763417319830686e-05,0.031466562497963105,0.05621159969930329,8.424573223151741e-05,0.056079463389741804
837,0.004628309492820851,2.744934404309899e-05,0.0045889039091065505,0.015522427752056657,4.624063825038123e-05,0.015455212287697237,0.0316712313757971,6.750486245485713e-05,0.031466562497963105,0.05618617452673808,8.415750979562652e-05,0.056079463389741804
838,0.004618272604641611,2.7393792101770273e-05,0.0045889039091065505,0.015507475371104038,4.620983184301672e-05,0.015455212287697237,0.03164449246380838,6.73295306035406e-05,0.031466562497963105,0.05615681624967177,8.416933816803216e-05,0.056079463389741804
839,0.004608736436887447,2.7353168533257385e-05,0.0045889039091065505,0.01549095741170351,4.609498734162943e-05,0.015455212287697237,0.0316205726830829,6.719865784551351e-05,0.031466562497963105,0.05612867442625249,8.404721090168407e-05,0.056079463389741804
840,0.004701079082792379,2.7966644026182962e-05,0.0045889039091065505,0.015650053610907794,4.676706859188807e-05,0.015455212287697237,0.03183192471863576,6.791440462759033e-05,0.031466562497963105,0.056404972813612404,8.49846910331745e-05,0.056079463389741804
841,0.004690321285488667,2.782692443822097e-05,0.0045889039091065505,0.01563293036889273,4.670731912939177e-05,0.015455212287697237,0.03180926562639889,6.764482437344005e-05,0.031466562497963105,0.05637670369555198,8.492035630928029e-05,0.056079463389741804
842,0.004681591294022391,2.778532322064095e-05,0.0045889039091065505,0.0156181049420217,4.6497937200702236e-05,0.015455212287697237,0.03178260245155434,6.751898365877947e-05,0.031466562497963105,0.056348498996832995,8.470930739021943e-05,0.056079463389741804
843,0.004669709353024626,2.7708710633990736e-05,0.0045889039091065505,0.015601051819254634,4.638653649186398e-05,0.015455212287697237,0.031755182531454915,6.737234594162836e-05,0.031466562497963105,0.05631852481755311,8.485585372948203e-05,0.056079463389741804
844,0.004660462594457881,2.76743132282256e-05,0.0045889039091065505,0.01558210753930856,4.63738128409545e-05,0.015455212287697237,0.03173577784386501,6.737019113271118e-05,0.031466562497963105,0.056282397591974107,8.462132793621894e-05,0.056079463389741804
845,0.004649325418431435,2.7535509033176114e-05,0.0045889039091065505,0.015566530718400593,4.625508678478441e-05,0.015455212287697237,0.03171173112234057,6.736732221758656e-05,0.031466562497963105,0.056248609290882344,8.437966014023805e-05,0.056079463389741804
846,0.004639219109915404,2.7481869936229352e-05,0.0045889039091065505,0.01555250928407918,4.620950442318589e-05,0.015455212287697237,0.031692045554206516,6.721070784566837e-05,0.031466562497963105,0.05621932222923959,8.436295133395034e-05,0.056079463389741804
847,0.004629011580544083,2.7511061789625555e-05,0.0045889039091065505,0.015536393363448494,4.607575178944316e-05,0.015455212287697237,0.03166818692197427,6.719723085805849e-05,0.031466562497963105,0.05619421901385993,8.422110416458399e-05,0.056079463389741804
848,0.004619127874085768,2.7413508813510723e-05,0.0045889039091065505,0.015519193083475949,4.606981689203233e-05,0.015455212287697237,0.031641581346589384,6.707940872784839e-05,0.031466562497963105,0.05616098411919761,8.432415627560863e-05,0.056079463389741804
849,0.004610648017673649,2.7314661950610922e-05,0.0045889039091065505,0.015496738790938635,4.599735100626518e-05,0.015455212287697237,0.03161198079455627,6.700334147561812e-05,0.031466562497963105,0.05613131324682839,8.436670983607422e-05,0.056079463389741804
850,0.004703448593112846,2.7847367831436184e-05,0.0045889039091065505,0.015653962084004637,4.634682278939117e-05,0.015455212287697237,0.03181781862351379,6.747516520489035e-05,0.031466562497963105,0.05639519673248156,8.544455071627565e-05,0.056079463389741804
851,0.004693437421434379,2.7685871352818732e-05,0.0045889039091065505,0.01563454770593024,4.620288115999583e-05,0.015455212287697237,0.03179429226993527,6.757160665029371e-05,0.031466562497963105,0.056368887683236925,8.524071160029704e-05,0.056079463389741804
852,0.004682305361250012,2.759841781749845e-05,0.0045889039091065505,0.015618383169857268,4.599048206336055e-05,0.015455212287697237,0.03177400684560349,6.759509046212281e-05,0.031466562497963105,0.05633618182284239,8.511265770861161e-05,0.056079463389741804
853,0.004671414221256005,2.744137930159211e-05,0.0045889039091065505,0.015599801252958003,4.5850336380536906e-05,0.015455212287697237,0.03175328644084559,6.750410424740548e-05,0.031466562497963105,0.056301807919691985,8.498908869507775e-05,0.056079463389741804
854,0.004661095253325123,2.7377778689605244e-05,0.0045889039091065505,0.015580871640055425,4.5747858728707454e-05,0.015455212287697237,0.031733576413368915,6.745661169980672e-05,0.031466562497963105,0.056269468330298965,8.466153162028297e-05,0.056079463389741804
855,0.0046522231496483515,2.7390543845686598e-05,0.0045889039091065505,0.015560653911479786,4.5601045673724195e-05,0.015455212287697237,0.03171649868336567,6.753797769960361e-05,0.031466562497963105,0.05623376591698094,8.445956592162828e-05,0.056079463389741804
856,0.004642056190903167,2.7310811174127517e-05,0.0045889039091065505,0.015542027714619003,4.556966514279558e-05,0.015455212287697237,0.03168987983974362,6.744367053852522e-05,0.031466562497963105,0.05619958799189628,8.417297396307534e-05,0.056079463389741804
857,0.004630372155864841,2.7270299883450596e-05,0.0045889039091065505,0.01552498339461345,4.5498523850475365e-05,0.015455212287697237,0.0316664723329432,6.739646047416087e-05,0.031466562497963105,0.056171953649638964,8.41288608339309e-05,0.056079463389741804
858,0.004618919110299772,2.7111997923668886e-05,0.0045889039091065505,0.015509902276631564,4.5371435221360256e-05,0.015455212287697237,0.03163914200471669,6.72901615866354e-05,0.031466562497963105,0.05614491779215991,8.407086989255027e-05,0.056079463389741804
859,0.004606763012406773,2.7048677577091e-05,0.0045889039091065505,0.015491105193498216,4.52970571430227e-05,0.015455212287697237,0.031618778872636574,6.716144894798463e-05,0.031466562497963105,0.05611039980587352,8.379728248430787e-05,0.056079463389741804
860,0.004697009959400807,2.7551446046045874e-05,0.0045889039091065505,0.015652596512609102,4.58498018409262e-05,0.015455212287697237,0.031838012764630316,6.788700478237412e-05,0.031466562497963105,0.056384129950726856,8.493672665141802e-05,0.056079463389741804
861,0.004688588139215784,2.7468810340501683e-05,0.0045889039091065505,0.015633127401149027,4.560311729653822e-05,0.015455212287697237,0.03181066806077975,6.76982072393631e-05,0.031466562497963105,0.056350700081733575,8.47397146832412e-05,0.056079463389741804
862,0.004679787600867613,2.7459101229442176e-05,0.0045889039091065505,0.015615848023085598,4.549688540523501e-05,0.015455212287697237,0.03178382460467443,6.758309599114545e-05,0.031466562497963105,0.056323705056203564,8.460660454310611e-05,0.056079463389741804
863,0.004669543298004638,2.734892125140418e-05,0.0045889039091065505,0.015600222141110509,4.5380092909958064e-05,0.015455212287697237,0.0317604880766001,6.73811064835327e-05,0.031466562497963105,0.056288418775987864,8.429380157732959e-05,0.056079463389741804
864,0.004660295028530921,2.723554872464963e-05,0.0045889039091065505,0.015583126989870464,4.523732967877761e-05,0.015455212287697237,0.031734133667772044,6.735402450002228e-05,0.031466562497963105,0.056260112707678035,8.421609178349132e-05,0.056079463389741804
865,0.004648115243233661,2.7159979230496232e-05,0.0045889039091065505,0.015562932231915927,4.517587442078632e-05,0.015455212287697237,0.03170954899172999,6.722603791246948e-05,0.031466562497963105,0.056234341711726366,8.432905074176996e-05,0.056079463389741804
866,0.004636321977485406,2.7216103953623316e-05,0.0045889039091065505,0.01554571850925678,4.5121671826711556e-05,0.015455212287697237,0.031684734925652436,6.72504637175298e-05,0.031466562497963105,0.056209160629037046,8.444114568630854e-05,0.056079463389741804
867,0.004626457977732663,2.7180242899869717e-05,0.0045889039091065505,0.015530293915451247,4.5049907848760315e-05,0.015455212287697237,0.03165459143187745,6.720267241734919e-05,0.031466562497963105,0.056180245699839135,8.430277948674324e-05,0.056079463389741804
868,0.004616811256050585,2.7116708812868516e-05,0.0045889039091065505,0.015512841844048471,4.503895745590252e-05,0.015455212287697237,0.031634415859346066,6.697715614045441e-05,0.031466562497963105,0.056149332570231206,8.4124255537832e-05,0.056079463389741804
869,0.004606673047228904,2.7096569799707535e-05,0.0045889039091065505,0.015492429788489616,4.4903188023355315e-05,0.015455212287697237,0.03160647050788364,6.702378354670167e-05,0.031466562497963105,0.05612037457701551,8.390189142541583e-05,0.056079463389741804
870,0.00469718835727857,2.733324540435287e-05,0.0045889039091065505,0.01564525018742478,4.5345533744273124e-05,0.015455212287697237,0.031816520007330436,6.708223451185849e-05,0.031466562497963105,0.056378540272451816,8.478664095416119e-05,0.056079463389741804
871,0.004687106824821142,2.7321560544630903e-05,0.0045889039091065505,0.01562612704224952,4.538342942905607e-05,0.015455212287697237,0.03179403874374623,6.693991462173436e-05,0.031466562497963105,0.056351582107296426,8.45337317022252e-05,0.056079463389741804
872,0.0046758906003277175,2.728527485341057e-05,0.0045889039091065505,0.015611846211793413,4.532803212135911e-05,0.015455212287697237,0.031771864985017245,6.691247351380655e-05,0.031466562497963105,0.05632666015159153,8.453866597608951e-05,0.056079463389741804
873,0.004665023597419648,2.72359326308578e-05,0.0045889039091065505,0.01559811482929089,4.515258541580208e-05,0.015455212287697237,0.03173798568959446,6.684988229768434e-05,0.031466562497963105,0.056298909505924775,8.427716998302084e-05,0.056079463389741804
874,0.004652914137310791,2.715716237342219e-05,0.0045889039091065505,0.01558132368805424,4.4989227687563735e-05,0.015455212287697237,0.03171242970306595,6.677388134728002e-05,0.031466562497963105,0.0562574078221773,8.393765915795879e-05,0.056079463389741804
875,0.004643640292316013,2.7105850311664896e-05,0.0045889039091065505,0.015559321904347357,4.494988118272105e-05,0.015455212287697237,0.03168246350994093,6.679567562567475e-05,0.031466562497963105,0.05622789746155472,8.37473219969964e-05,0.056079463389741804
876,0.00463466432323081,2.7105499404536492e-05,0.0045889039091065505,0.015543814162784986,4.4917153470974546e-05,0.015455212287697237,0.031655495094585366,6.678474784478739e-05,0.031466562497963105,0.056196539044451495,8.369954508019333e-05,0.056079463389741804
877,0.004624118948934362,2.704437092154658e-05,0.0045889039091065505,0.015524851558632181,4.484888324015086e-05,0.015455212287697237,0.031633798584881544,6.670656851226407e-05,0.031466562497963105,0.05617534443296826,8.349032747998995e-05,0.056079463389741804
878,0.00461370736744193,2.6981789841160708e-05,0.0045889039091065505,0.015505875698185111,4.4875375444653075e-05,0.015455212287697237,0.03160684035969246,6.670498535528547e-05,0.031466562497963105,0.056145899376526386,8.31735796572715e-05,0.056079463389741804
879,0.004605016486488724,2.6910735548464708e-05,0.0045889039091065505,0.015483338160380215,4.468140890176667e-05,0.015455212287697237,0.03158076846892678,6.666995449621824e-05,0.031466562497963105,0.056117598599306075,8.295260492982473e-05,0.056079463389741804
880,0.004693319583988285,2.7192538463202723e-05,0.0045889039091065505,0.015633954669805727,4.500585254264538e-05,0.015455212287697237,0.031799295220601084,6.677542418526963e-05,0.031466562497963105,0.05640028547618227,8.460812218425912e-05,0.056079463389741804
881,0.004682159682296016,2.7077440200368858e-05,0.0045889039091065505,0.015615672407273937,4.4746323712760897e-05,0.015455212287697237,0.03177269010167293,6.681624497053238e-05,0.031466562497963105,0.05635775020243457,8.401204527110836e-05,0.056079463389741804
882,0.004673485575730212,2.7074231222604078e-05,0.0045889039091065505,0.01559722331866703,4.4743712252629985e-05,0.015455212287697237,0.031747770668963275,6.674850394275339e-05,0.031466562497963105,0.05633038850548846,8.411521698616466e-05,0.056079463389741804
883,0.004664622485578264,2.6974976199741773e-05,0.0045889039091065505,0.01557875365135555,4.468650094384057e-05,0.015455212287697237,0.03172161561921487,6.653120776473267e-05,0.031466562497963105,0.05630389196873686,8.395637497372322e-05,0.056079463389741804
884,0.004657662647305628,2.697368639897419e-05,0.0045889039091065505,0.015566437447096518,4.461925255877177e-05,0.015455212287697237,0.03169508110844235,6.65340045411644e-05,0.031466562497963105,0.05627309051984243,8.391991507554803e-05,0.056079463389741804
885,0.004648726383131282,2.6927709222628178e-05,0.0045889039091065505,0.015549655027620214,4.464326632144729e-05,0.015455212287697237,0.03167760944649848,6.660252360355241e-05,0.031466562497963105,0.056237798493488145,8.385121462778017e-05,0.056079463389741804
886,0.004636310130363098,2.687527451480443e-05,0.0045889039091065505,0.015532868565642443,4.4548969259477246e-05,0.015455212287697237,0.031655307647663236,6.659854124909245e-05,0.031466562497963105,0.05620968312992531,8.360501105106123e-05,0.056079463389741804
887,0.00462654117201731,2.6804262572711068e-05,0.0045889039091065505,0.01551760028172248,4.448379206920581e-05,0.015455212287697237,0.031631046819897514,6.656914836059308e-05,0.031466562497963105,0.05616702967639353,8.315005763638014e-05,0.056079463389741804
888,0.004617594142220908,2.6744464128411793e-05,0.0045889039091065505,0.015499801250965166,4.459127462666411e-05,0.015455212287697237,0.031612617776506376,6.651401791040061e-05,0.031466562497963105,0.05614090984755227,8.303519367473953e-05,0.056079463389741804
889,0.004608122153975764,2.6624510635156732e-05,0.0045889039091065505,0.015479351888245712,4.452455420289754e-05,0.015455212287697237,0.03159092318360953,6.638130322825475e-05,0.031466562497963105,0.05611534599609216,8.309488119440933e-05,0.056079463389741804
890,0.004693795692569013,2.690992413372158e-05,0.0045889039091065505,0.01562947744248168,4.50182613323114e-05,0.015455212287697237,0.03180728697011919,6.653749554976346e-05,0.031466562497963105,0.056384948479974176,8.403779364580569e-05,0.056079463389741804
891,0.004685094848774947,2.6868234547949057e-05,0.0045889039091065505,0.015616335387155726,4.503927327558984e-05,0.015455212287697237,0.0317801529997283,6.642372404022216e-05,0.031466562497963105,0.056352040203413514,8.386909873701634e-05,0.056079463389741804
892,0.004675680179302667,2.6815296063198442e-05,0.0045889039091065505,0.015598302700927581,4.4940122659924894e-05,0.015455212287697237,0.03175201405534019,6.625544573268483e-05,0.031466562497963105,0.05632728062479605,8.372004163121005e-05,0.056079463389741804
893,0.004664203753758853,2.676146117014489e-05,0.0045889039091065505,0.015580681809306366,4.4800556187834746e-05,0.015455212287697237,0.03173172342076862,6.633007641784239e-05,0.031466562497963105,0.05629015582668849,8.36127356374308e-05,0.056079463389741804
894,0.004652867381181978,2.6659639641467532e-05,0.0045889039091065505,0.015567158841169926,4.461484974960442e-05,0.015455212287697237,0.031710958704061924,6.638713189320923e-05,0.031466562497963105,0.05626092736974793,8.339252077054651e-05,0.056079463389741804
895,0.0046437316155165794,2.6619405820139673e-05,0.0045889039091065505,0.015548989099731741,4.4577781868333325e-05,0.015455212287697237,0.03168238048973432,6.623498841221118e-05,0.031466562497963105,0.05623550785189062,8.344384542705138e-05,0.056079463389741804
896,0.004633916753402799,2.652676474072051e-05,0.0045889039091065505,0.01553188004166427,4.444255880061637e-05,0.015455212287697237,0.031661618685579276,6.624793819386387e-05,0.031466562497963105,0.05620540106123793,8.30885038585954e-05,0.056079463389741804
897,0.004624914610015141,2.6532119712408534e-05,0.0045889039091065505,0.015516792863705643,4.4417514409294294e-05,0.015455212287697237,0.0316430750612075,6.624329857002101e-05,0.031466562497963105,0.05616994521714618,8.279078229009872e-05,0.056079463389741804
898,0.004617158520637083,2.6555453911435178e-05,0.0045889039091065505,0.015500252408948053,4.4377960816598415e-05,0.015455212287697237,0.03161920198122888,6.612641179184582e-05,0.031466562497963105,0.05613727220811542,8.272562678091002e-05,0.056079463389741804
899,0.004607757652586635,2.6522531246836135e-05,0.0045889039091065505,0.015486267799392404,4.428612596998792e-05,0.015455212287697237,0.03159167956426902,6.609382214017407e-05,0.031466562497963105,0.056114175069455145,8.278420084709049e-05,0.056079463389741804
900,0.004692387106808789,2.6737305093280367e-05,0.0045889039091065505,0.01563229227896026,4.486252936830772e-05,0.015455212287697237,0.0317956381294078,6.609815811808665e-05,0.031466562497963105,0.056387664756015594,8.349256516824999e-05,0.056079463389741804
901,0.00468407836752316,2.6703376549160313e-05,0.0045889039091065505,0.015618466827311326,4.479973063411617e-05,0.015455212287697237,0.031768955790427475,6.602474255646253e-05,0.031466562497963105,0.05635678541889027,8.342038471380261e-05,0.056079463389741804
902,0.004674495991539534,2.665898989247338e-05,0.0045889039091065505,0.015601966129526119,4.47381283784075e-05,0.015455212287697237,0.03174375183420802,6.58514613742738e-05,0.031466562497963105,0.05632282750392355,8.326715627870206e-05,0.056079463389741804
903,0.004664805996580132,2.6660415725771234e-05,0.0045889039091065505,0.01558188021529966,4.4623465603624784e-05,0.015455212287697237,0.03172511393385947,6.579972838780237e-05,0.031466562497963105,0.05629589996955464,8.313545084538691e-05,0.056079463389741804
904,0.004655459809044077,2.6599948464424577e-05,0.0045889039091065505,0.015567244669155265,4.4591120169984715e-05,0.015455212287697237,0.03170797396009343,6.584561469830815e-05,0.031466562497963105,0.05626354472954364,8.299319998004275e-05,0.056079463389741804
905,0.004645527429799239,2.6530707315782264e-05,0.0045889039091065505,0.015551158020604283,4.459034345338247e-05,0.015455212287697237,0.03168584293860312,6.576430203434988e-05,0.031466562497963105,0.056236022244988616,8.279723134357345e-05,0.056079463389741804
906,0.004636569358556793,2.6487635967069665e-05,0.0045889039091065505,0.01553297023641229,4.4341877821585435e-05,0.015455212287697237,0.031662219579464135,6.565515662415918e-05,0.031466562497963105,0.05620273000497777,8.250567604122197e-05,0.056079463389741804
907,0.004626972430869489,2.6471069116981047e-05,0.0045889039091065505,0.01551780453760356,4.421211381096378e-05,0.015455212287697237,0.03164343854282625,6.564709112584186e-05,0.031466562497963105,0.0561773535453727,8.234379800529143e-05,0.056079463389741804
908,0.004614832520872324,2.6409271888194607e-05,0.0045889039091065505,0.015499231016679237,4.409259234117812e-05,0.015455212287697237,0.03162265390174261,6.563396391550738e-05,0.031466562497963105,0.05615063581795264,8.210111075496644e-05,0.056079463389741804
909,0.004604636823858274,2.637904792304896e-05,0.0045889039091065505,0.015481746334962682,4.3899143617019096e-05,0.015455212287697237,0.03159892904465405,6.560395595317812e-05,0.031466562497963105,0.056119087736574744,8.184364412385685e-05,0.056079463389741804
910,0.00469101215063295,2.6583318042581162e-05,0.0045889039091065505,0.01562971060706155,4.440289567431092e-05,0.015455212287697237,0.03180306257453424,6.586027229068233e-05,0.031466562497963105,0.05638468693638758,8.255928004820832e-05,0.056079463389741804
911,0.004680467770559762,2.651574952696831e-05,0.0045889039091065505,0.015606863620537939,4.4422474764473255e-05,0.015455212287697237,0.031778368134238504,6.585336915145767e-05,0.031466562497963105,0.05635356608100445,8.266925888326464e-05,0.056079463389741804
912,0.00467001279332287,2.65318208210987e-05,0.0045889039091065505,0.015588039044029164,4.4173794077307976e-05,0.015455212287697237,0.03175614394483662,6.578512911873698e-05,0.031466562497963105,0.05632694608658587,8.233353813527716e-05,0.056079463389741804
913,0.004660929499775552,2.6493996578646414e-05,0.0045889039091065505,0.015571009066524774,4.403783217755861e-05,0.015455212287697237,0.0317340175123645,6.564035377163058e-05,0.031466562497963105,0.056292780398288736,8.225515105631388e-05,0.056079463389741804
914,0.004652997462682262,2.6434600729822625e-05,0.0045889039091065505,0.015557405244325225,4.3973355059631646e-05,0.015455212287697237,0.031714330956271956,6.541928907745519e-05,0.031466562497963105,0.05626777315296307,8.215680688912776e-05,0.056079463389741804
915,0.004644349454306711,2.641704324256117e-05,0.0045889039091065505,0.01554127876960445,4.399798309529491e-05,0.015455212287697237,0.03169393289565758,6.548857004709168e-05,0.031466562497963105,0.05623972421812985,8.206764891614276e-05,0.056079463389741804
916,0.004633631552975553,2.6413947203456402e-05,0.0045889039091065505,0.01552492760069507,4.4036295755878145e-05,0.015455212287697237,0.03167085488757124,6.524221244343793e-05,0.031466562497963105,0.05621001021775308,8.177282209927092e-05,0.056079463389741804
917,0.0046240443633097,2.6380118330353872e-05,0.0045889039091065505,0.015506918336019996,4.397197590312455e-05,0.015455212287697237,0.0316455293086925,6.522799016611214e-05,0.031466562497963105,0.05618181412437453,8.155008974930048e-05,0.056079463389741804
918,0.004614578366176511,2.6380706378651174e-05,0.0045889039091065505,0.01549151144842158,4.380018535413721e-05,0.015455212287697237,0.03161980658022075,6.513271240030326e-05,0.031466562497963105,0.056149441896124475,8.161984012302981e-05,0.056079463389741804
919,0.004605764069762055,2.6399430206755225e-05,0.0045889039091065505,0.015471733287416495,4.371279776717946e-05,0.015455212287697237,0.0315887265860153,6.499637814181548e-05,0.031466562497963105,0.05612071444809939,8.147875535358637e-05,0.056079463389741804
920,0.004690757368526738,2.6482675493638748e-05,0.0045889039091065505,0.015615319579670515,4.429544579192514e-05,0.015455212287697237,0.03179002245405956,6.517032771981362e-05,0.031466562497963105,0.05638479582038973,8.260553761341047e-05,0.056079463389741804
921,0.004681183671769197,2.648047210344169e-05,0.0045889039091065505,0.015600868038201678,4.418968264662411e-05,0.015455212287697237,0.0317682117195401,6.507065582186461e-05,0.031466562497963105,0.05636023089053603,8.253654315002535e-05,0.056079463389741804
922,0.00467179019382273,2.6460252936594782e-05,0.0045889039091065505,0.01558375451238939,4.4117210740298426e-05,0.015455212287697237,0.03174736423810133,6.506477877633057e-05,0.031466562497963105,0.05632844126939679,8.212936498562943e-05,0.056079463389741804
923,0.004663410656871839,2.6416415993277374e-05,0.0045889039091065505,0.01556991914607504,4.407373873951336e-05,0.015455212287697237,0.03172080431944142,6.502441303422529e-05,0.031466562497963105,0.05629582237920608,8.1940456331583e-05,0.056079463389741804
924,0.004653239501610477,2.641115298156772e-05,0.0045889039091065505,0.015554227305868681,4.410150543638387e-05,0.015455212287697237,0.031699563162222145,6.510491370035656e-05,0.031466562497963105,0.05626703670151414,8.186175347581408e-05,0.056079463389741804
925,0.0046433658708253936,2.630201633040999e-05,0.0045889039091065505,0.015541406884200642,4.4074027634440944e-05,0.015455212287697237,0.03167095488357652,6.485356190586962e-05,0.031466562497963105,0.05623804604944628,8.186725561709258e-05,0.056079463389741804
926,0.004632213246326641,2.6203906573736142e-05,0.0045889039091065505,0.015528681576860368,4.4043542556681716e-05,0.015455212287697237,0.03164886631465908,6.488561644444459e-05,0.031466562497963105,0.056211355227782776,8.174616898612109e-05,0.056079463389741804
927,0.004623790297507812,2.621877543633931e-05,0.0045889039091065505,0.015512963613536027,4.399431007350271e-05,0.015455212287697237,0.03162915850541815,6.482158480219457e-05,0.031466562497963105,0.05618387144977508,8.156943409234248e-05,0.056079463389741804
928,0.004611953362819351,2.6206549848752957e-05,0.0045889039091065505,0.01549932074119404,4.3901598084285167e-05,0.015455212287697237,0.03160065680430666,6.455967097974197e-05,0.031466562497963105,0.05614667071163759,8.134179627465286e-05,0.056079463389741804
929,0.004600334183761766,2.6173126816131342e-05,0.0045889039091065505,0.015485390736130662,4.375078868307068e-05,0.015455212287697237,0.0315816353833571,6.454007682386902e-05,0.031466562497963105,0.05611971418485188,8.11271829292594e-05,0.056079463389741804
930,0.004681746549974226,2.6310281018701057e-05,0.0045889039091065505,0.015631028155176998,4.415649716856388e-05,0.015455212287697237,0.03177431312883648,6.477422739811752e-05,0.031466562497963105,0.056376530603377356,8.181851335950705e-05,0.056079463389741804
931,0.0046738210086826664,2.629082283770902e-05,0.0045889039091065505,0.015617447119743269,4.405436189609657e-05,0.015455212287697237,0.03175143883896243,6.480559203489028e-05,0.031466562497963105,0.05635254865926065,8.161706087602684e-05,0.056079463389741804
932,0.00466477739542121,2.62628925719599e-05,0.0045889039091065505,0.015602905656633656,4.4052525139869975e-05,0.015455212287697237,0.03172994162130839,6.473502161887902e-05,0.031466562497963105,0.056325072923476265,8.13378978708939e-05,0.056079463389741804
933,0.004656697548123605,2.6250113774214064e-05,0.0045889039091065505,0.015588180351801269,4.391965277266406e-05,0.015455212287697237,0.031709989692918834,6.460908607997846e-05,0.031466562497963105,0.05629178214912142,8.110569135770713e-05,0.056079463389741804
934,0.004647922572765342,2.6190792352011448e-05,0.0045889039091065505,0.015574518102983409,4.381685198901832e-05,0.015455212287697237,0.03168752809056334,6.451453902027271e-05,0.031466562497963105,0.056267267737075286,8.115448829694024e-05,0.056079463389741804
935,0.004637142327288005,2.6201140156776998e-05,0.0045889039091065505,0.015557460720457186,4.3632308844277855e-05,0.015455212287697237,0.031667087298990745,6.429394166102563e-05,0.031466562497963105,0.056239210470168825,8.087766368930105e-05,0.056079463389741804
936,0.004629424223189902,2.61864609901341e-05,0.0045889039091065505,0.015538527721441656,4.355242988648448e-05,0.015455212287697237,0.031647098752023824,6.41738197705537e-05,0.031466562497963105,0.05621218660540973,8.09786285214966e-05,0.056079463389741804
937,0.00462032717714647,2.6160811367708107e-05,0.0045889039091065505,0.01552515152563524,4.347316590089222e-05,0.015455212287697237,0.031620999584730095,6.41750437053248e-05,0.031466562497963105,0.05618577896670971,8.092417575363026e-05,0.056079463389741804
938,0.004610382503653296,2.6104192153011336e-05,0.0045889039091065505,0.015509935426288042,4.3399579930174516e-05,0.015455212287697237,0.031602514630239796,6.414369672626381e-05,0.031466562497963105,0.05615614791229868,8.087825040508978e-05,0.056079463389741804
939,0.0046001709924984755,2.6007643194728683e-05,0.0045889039091065505,0.015492368224702702,4.3356781983044076e-05,0.015455212287697237,0.03158090954031567,6.404590847068071e-05,0.031466562497963105,0.05612682545260416,8.083867532835772e-05,0.056079463389741804
940,0.0046829391793019835,2.6227005429566825e-05,0.0045889039091065505,0.015627302172100274,4.360075655775575e-05,0.015455212287697237,0.031783787901940024,6.466689485433834e-05,0.031466562497963105,0.05638519038159015,8.195574781601466e-05,0.056079463389741804
941,0.0046740026863232205,2.614675345476574e-05,0.0045889039091065505,0.01561110929506951,4.349492230298335e-05,0.015455212287697237,0.03175396446169197,6.462535772864462e-05,0.031466562497963105,0.05634899919507356,8.170349545623404e-05,0.056079463389741804
942,0.0046632238415583276,2.615227079158727e-05,0.0045889039091065505,0.015591033381749537,4.355025974769603e-05,0.015455212287697237,0.031732803059849955,6.44548590363363e-05,0.031466562497963105,0.05631735792433792,8.141805315806503e-05,0.056079463389741804
943,0.004653900694488357,2.6098230631822928e-05,0.0045889039091065505,0.015577676599201555,4.3455078588744145e-05,0.015455212287697237,0.03171355296261048,6.433120884496655e-05,0.031466562497963105,0.056284268706704964,8.123884643311728e-05,0.056079463389741804
944,0.004646643984495071,2.6065496197838225e-05,0.0045889039091065505,0.015559620194964388,4.323421376774332e-05,0.015455212287697237,0.031699497156851136,6.425614024314764e-05,0.031466562497963105,0.05625189547033343,8.117063360475674e-05,0.056079463389741804
945,0.004637231079175541,2.6026713380535293e-05,0.0045889039091065505,0.01554439588021028,4.3151775724931604e-05,0.015455212287697237,0.031674387881155654,6.422717877338476e-05,0.031466562497963105,0.05622818190655844,8.095722233065553e-05,0.056079463389741804
946,0.004629420113640528,2.5989195443815796e-05,0.0045889039091065505,0.015524330100645788,4.312004131729633e-05,0.015455212287697237,0.0316546528091488,6.415768876427569e-05,0.031466562497963105,0.05620005798406158,8.065188531712739e-05,0.056079463389741804
947,0.0046203634147642504,2.596178577800221e-05,0.0045889039091065505,0.015507946483911536,4.3061952247133725e-05,0.015455212287697237,0.031634929571580796,6.397234342741809e-05,0.031466562497963105,0.05617481614370514,8.046958475261766e-05,0.056079463389741804
948,0.004611505714027125,2.6000064691360963e-05,0.0045889039091065505,0.015492645382954421,4.291397739125222e-05,0.015455212287697237,0.03161705283184903,6.383247147305688e-05,0.031466562497963105,0.056146669386411475,8.035053366293286e-05,0.056079463389741804
949,0.004602386493417725,2.5983594284519197e-05,0.0045889039091065505,0.015478376745715009,4.281067469759481e-05,0.015455212287697237,0.03159683355104179,6.38552562586605e-05,0.031466562497963105,0.05611132304408473,8.009706133222908e-05,0.056079463389741804
950,0.004678565943219437,2.619727367840312e-05,0.0045889039091065505,0.015614936432477416,4.319749378162772e-05,0.015455212287697237,0.03177878163049466,6.425312080064178e-05,0.031466562497963105,0.05637161027622031,8.091791848436811e-05,0.056079463389741804
951,0.00467004603770791,2.6171804504083808e-05,0.0045889039091065505,0.015597296819134236,4.3195349136059496e-05,0.015455212287697237,0.03175606317187562,6.422086437211324e-05,0.031466562497963105,0.05633886046794019,8.082625636803417e-05,0.056079463389741804
952,0.004660224081734438,2.6122274224998908e-05,0.0045889039091065505,0.015578759297037573,4.310315349226485e-05,0.015455212287697237,0.031736627540508655,6.398989903980723e-05,0.031466562497963105,0.05630448491316254,8.058369316141233e-05,0.056079463389741804
953,0.004650026334867993,2.6095330988119945e-05,0.0045889039091065505,0.015560809923857624,4.291954323457901e-05,0.015455212287697237,0.031712215833338615,6.396772744818678e-05,0.031466562497963105,0.056280076516990754,8.059730152545894e-05,0.056079463389741804
954,0.004641767699769251,2.6064015348629062e-05,0.0045889039091065505,0.015543860263104024,4.286223254380919e-05,0.015455212287697237,0.03168791802919926,6.377711115503392e-05,0.031466562497963105,0.05624820760511027,8.034223988653254e-05,0.056079463389741804
955,0.004634774393236349,2.6055602099184086e-05,0.0045889039091065505,0.015529371062951863,4.283602928035929e-05,0.015455212287697237,0.03166933588799749,6.354830187139916e-05,0.031466562497963105,0.05622198296776384,8.018430092411443e-05,0.056079463389741804
956,0.004625391973202271,2.595883180030025e-05,0.0045889039091065505,0.015514324950461128,4.2699256823250755e-05,0.015455212287697237,0.031649307639033966,6.341377021571293e-05,0.031466562497963105,0.05619764850062435,8.007881394097445e-05,0.056079463389741804
957,0.004614155061652529,2.5885241541674574e-05,0.0045889039091065505,0.015499465217365766,4.266240941672509e-05,0.015455212287697237,0.03162635173741436,6.320957991221479e-05,0.031466562497963105,0.05617160840711973,7.996897609031521e-05,0.056079463389741804
958,0.004604682444997987,2.5830771968158947e-05,0.0045889039091065505,0.01548352725667639,4.243666812294262e-05,0.015455212287697237,0.03160865981101062,6.300795239385778e-05,0.031466562497963105,0.05614997034063358,7.973244646388111e-05,0.056079463389741804
959,0.004596675464345788,2.5830681174368235e-05,0.0045889039091065505,0.015471479792164282,4.245079877641029e-05,0.015455212287697237,0.03159316186739803,6.299930081550973e-05,0.031466562497963105,0.056121635551914746,7.969844972487841e-05,0.056079463389741804
960,0.004674169391564726,2.60946393386214e-05,0.0045889039091065505,0.015611740258622163,4.2853876597092465e-05,0.015455212287697237,0.03178617562309542,6.361905866214341e-05,0.031466562497963105,0.05637991107480212,8.067515214215438e-05,0.056079463389741804
961,0.0046657612993196065,2.604045860018159e-05,0.0045889039091065505,0.015592427764213861,4.275913135745109e-05,0.015455212287697237,0.03176078977287573,6.341248621277929e-05,0.031466562497963105,0.05635152807884878,8.067057073688099e-05,0.056079463389741804
962,0.004658160006726105,2.601674696046914e-05,0.0045889039091065505,0.01558053528353043,4.265708160648153e-05,0.015455212287697237,0.03174048810047987,6.320342102694463e-05,0.031466562497963105,0.05631909557864472,8.059142706166294e-05,0.056079463389741804
963,0.0046498614441285455,2.602406332364589e-05,0.0045889039091065505,0.015566000976062382,4.269367260559058e-05,0.015455212287697237,0.031717762911185554,6.308570382245238e-05,0.031466562497963105,0.05629704651136302,8.050636364502512e-05,0.056079463389741804
964,0.004638674915323236,2.5939670230081555e-05,0.0045889039091065505,0.015553430117726152,4.2671284732967224e-05,0.015455212287697237,0.03169850353107072,6.297020530093963e-05,0.031466562497963105,0.05626215869662451,8.035708915370444e-05,0.056079463389741804
965,0.004631798223490716,2.586522858637127e-05,0.0045889039091065505,0.015538229873406159,4.2547718334456125e-05,0.015455212287697237,0.03168529566783258,6.297696154427313e-05,0.031466562497963105,0.05623889043792927,8.029163891585723e-05,0.056079463389741804
966,0.004620863310268591,2.577027662357817e-05,0.0045889039091065505,0.015522828030567034,4.2552631579055814e-05,0.015455212287697237,0.0316637717861155,6.282072909659291e-05,0.031466562497963105,0.0562101417789768,8.002698034801241e-05,0.056079463389741804
967,0.004613388544804172,2.571182790530457e-05,0.0045889039091065505,0.015508118175847874,4.2383860479996945e-05,0.015455212287697237,0.03164012439806112,6.277717929203208e-05,0.031466562497963105,0.05617956774048986,7.986218103799292e-05,0.056079463389741804
968,0.0046029181067194416,2.5615530469006762e-05,0.0045889039091065505,0.015491623838863816,4.242424531397362e-05,0.015455212287697237,0.03161065804611147,6.262937851131574e-05,0.031466562497963105,0.056145530669513125,7.953254439768809e-05,0.056079463389741804
969,0.004595333925497551,2.5581019171484324e-05,0.0045889039091065505,0.015474035641451346,4.238404093915635e-05,0.015455212287697237,0.03159357524559574,6.251888317208897e-05,0.031466562497963105,0.056120229321262524,7.947865115151441e-05,0.056079463389741804
970,0.004677212544661276,2.5955287340370984e-05,0.0045889039091065505,0.01561139357006123,4.2971990840345745e-05,0.015455212287697237,0.03177899325033185,6.308475056697117e-05,0.031466562497963105,0.05636703090763369,8.057125075468798e-05,0.056079463389741804
971,0.0046686548734426216,2.5880530578408414e-05,0.0045889039091065505,0.0155963412411588,4.2941319619903495e-05,0.015455212287697237,0.0317579440858085,6.295107736088999e-05,0.031466562497963105,0.056334075782184155,8.041522695748752e-05,0.056079463389741804
972,0.00466045965033626,2.5839941611078667e-05,0.0045889039091065505,0.015580097952417792,4.283259223202467e-05,0.015455212287697237,0.03173295589790813,6.298271732366714e-05,0.031466562497963105,0.05630539283981584,8.027421735610066e-05,0.056079463389741804
973,0.004651499660582734,2.5842419645847915e-05,0.0045889039091065505,0.015567785343200772,4.2767916589003494e-05,0.015455212287697237,0.031708629907706815,6.29425953472207e-05,0.031466562497963105,0.05627885854166532,8.015202671396623e-05,0.056079463389741804
974,0.004640990162792136,2.5792071065922095e-05,0.0045889039091065505,0.015552672717472958,4.2688355042221346e-05,0.015455212287697237,0.03168688467541339,6.289969767864935e-05,0.031466562497963105,0.056249948164948764,7.98337179733563e-05,0.056079463389741804
975,0.004632684727316362,2.569029991771789e-05,0.0045889039091065505,0.01553647756466986,4.260297402963712e-05,0.015455212287697237,0.031668586413238095,6.272731471790373e-05,0.031466562497963105,0.05622137531022311,7.948091443468636e-05,0.056079463389741804
976,0.00462330239295655,2.5648174987941894e-05,0.0045889039091065505,0.015519525010521874,4.2501593951077325e-05,0.015455212287697237,0.031650145303394696,6.252758405246815e-05,0.031466562497963105,0.056189473775702006,7.937111550962713e-05,0.056079463389741804
977,0.004615386601319683,2.5593501724535704e-05,0.0045889039091065505,0.015501456031107958,4.246835730485007e-05,0.015455212287697237,0.031633365712632984,6.240798216681442e-05,0.031466562497963105,0.05615518721064491,7.928359491053852e-05,0.056079463389741804
978,0.004607311760042793,2.5593324584453045e-05,0.0045889039091065505,0.01548407343264274,4.236768571415026e-05,0.015455212287697237,0.031615755794085404,6.223489992987406e-05,0.031466562497963105,0.05613053268068675,7.91793116391619e-05,0.056079463389741804
979,0.004597324048756198,2.5608131953286205e-05,0.0045889039091065505,0.01547148686382191,4.239558566338614e-05,0.015455212287697237,0.0315902507838512,6.216631502530693e-05,0.031466562497963105,0.05610358735173321,7.910966955764062e-05,0.056079463389741804
980,0.004677677195832779,2.5923941920713792e-05,0.0045889039091065505,0.015609264630689691,4.273152171074876e-05,0.015455212287697237,0.0317803064558696,6.255322523605367e-05,0.031466562497963105,0.056356837709129956,7.98548189211047e-05,0.056079463389741804
981,0.00467000498247927,2.5911551132717747e-05,0.0045889039091065505,0.01559472361178589,4.266359214526665e-05,0.015455212287697237,0.03175597401379901,6.229841027018187e-05,0.031466562497963105,0.05632449877661337,7.968476351376544e-05,0.056079463389741804
982,0.004661417130295806,2.588845648502667e-05,0.0045889039091065505,0.015578790160533264,4.269631252608411e-05,0.015455212287697237,0.03173588975640416,6.229615035406103e-05,0.031466562497963105,0.056299242796769976,7.941845166428238e-05,0.056079463389741804
983,0.004652359689811529,2.5844569822854238e-05,0.0045889039091065505,0.015562407669153518,4.260284321796813e-05,0.015455212287697237,0.031719322166264836,6.232055343192469e-05,0.031466562497963105,0.05626936959899052,7.923652317140958e-05,0.056079463389741804
984,0.00464480049996515,2.5782650049502302e-05,0.0045889039091065505,0.015547142515670739,4.266036023676366e-05,0.015455212287697237,0.0317005272768181,6.226659267014034e-05,0.031466562497963105,0.05624329151213175,7.889778900586024e-05,0.056079463389741804
985,0.00463571147165659,2.5768346957318996e-05,0.0045889039091065505,0.015532650515278761,4.2538705357138324e-05,0.015455212287697237,0.031680051476810904,6.211980681253465e-05,0.031466562497963105,0.056217075073572376,7.903168725778915e-05,0.056079463389741804
986,0.004626626003480793,2.5736430089454762e-05,0.0045889039091065505,0.015515155486385289,4.247725816531636e-05,0.015455212287697237,0.03166111981978774,6.207863698119842e-05,0.031466562497963105,0.056190094683692564,7.878290668724882e-05,0.056079463389741804
987,0.004617722351825348,2.5692040737829797e-05,0.0045889039091065505,0.015502022168439041,4.237315533101637e-05,0.015455212287697237,0.03164297810696008,6.208865994278078e-05,0.031466562497963105,0.05616051474168209,7.858579487109923e-05,0.056079463389741804
988,0.0046086678963514205,2.560629770866287e-05,0.0045889039091065505,0.0154911315100897,4.237077782641999e-05,0.015455212287697237,0.031622622132073806,6.194643008130711e-05,0.031466562497963105,0.05613478268617581,7.865551298395376e-05,0.056079463389741804
989,0.00459829024154251,2.5605943607406387e-05,0.0045889039091065505,0.015480175232390486,4.239954403016708e-05,0.015455212287697237,0.03159942261925171,6.189681574477393e-05,0.031466562497963105,0.056109158266323615,7.836834954602149e-05,0.056079463389741804
990,0.00467637727936643,2.5817755191014643e-05,0.0045889039091065505,0.015610287219058156,4.2687359646601515e-05,0.015455212287697237,0.03179023598839768,6.212065218283718e-05,0.031466562497963105,0.05635863820460969,7.90658224733271e-05,0.056079463389741804
991,0.004666695792057532,2.5776424141459186e-05,0.0045889039091065505,0.015596459409013098,4.2573455912464276e-05,0.015455212287697237,0.031772802822207964,6.212212344623433e-05,0.031466562497963105,0.05633104850612494,7.89445242923071e-05,0.056079463389741804
992,0.00465934557928777,2.5776047543490726e-05,0.0045889039091065505,0.01557819793892596,4.2429641053494925e-05,0.015455212287697237,0.03174532991837147,6.190613477284024e-05,0.031466562497963105,0.05630269654152039,7.886622468446976e-05,0.056079463389741804
993,0.004651339218307538,2.5688730870092707e-05,0.0045889039091065505,0.015561208691785516,4.2472334829168083e-05,0.015455212287697237,0.03172397990385068,6.186609567907856e-05,0.031466562497963105,0.05627759503913228,7.875470631830349e-05,0.056079463389741804
994,0.004641361087565085,2.5645359401575787e-05,0.0045889039091065505,0.015545690998409493,4.234406331584327e-05,0.015455212287697237,0.031698365502422346,6.197404133157624e-05,0.031466562497963105,0.0562503785963434,7.863688783445282e-05,0.056079463389741804
995,0.00463290516436046,2.5668037544065857e-05,0.0045889039091065505,0.015533501828752955,4.231476754504782e-05,0.015455212287697237,0.03168061889688593,6.175218184770762e-05,0.031466562497963105,0.0562256746011365,7.856484415562241e-05,0.056079463389741804
996,0.004624207377704151,2.5682725457343428e-05,0.0045889039091065505,0.015516362714085418,4.228909684066073e-05,0.015455212287697237,0.03165563666979915,6.169970879971164e-05,0.031466562497963105,0.05620398044874459,7.849750319362691e-05,0.056079463389741804
997,0.004615039275202007,2.5605537983658574e-05,0.0045889039091065505,0.015502248753241627,4.233289253697191e-05,0.015455212287697237,0.03163953304541005,6.160281874738636e-05,0.031466562497963105,0.05617443705361299,7.834183181238488e-05,0.056079463389741804
998,0.00460669162287227,2.5509084124602123e-05,0.0045889039091065505,0.015488004415722898,4.222032513364416e-05,0.015455212287697237,0.031619506063466515,6.157285589637161e-05,0.031466562497963105,0.05614270469416549,7.824224563395801e-05,0.056079463389741804
999,0.004597920275505612,2.548884710242778e-05,0.0045889039091065505,0.015476956352993244,4.2190279451699724e-05,0.015455212287697237,0.03159540547506916,6.151273663973677e-05,0.031466562497963105,0.05611453917244296,7.825264156158666e-05,0.056079463389741804


==> Data/res_uniform.csv <==
N,mean-eps=0.1,std-eps=0.1,min-eps=0.1,mean-eps=0.2,std-eps=0.2,min-eps=0.2,mean-eps=0.3,std-eps=0.3,min-eps=0.3,mean-eps=0.4,std-eps=0.4,min-eps=0.4
1,0.1559265712980747,0.004389704728484198,0.1559265712980747,0.2004833046851461,0.004681946998228125,0.2004833046851461,0.24409773338222304,0.004532579927034953,0.24409773338222304,0.2728563456959016,0.0042481548284124425,0.2728563456959016
2,0.08561092878704019,0.003175203572631056,0.08561092878704019,0.11951952344448846,0.0036847346514123523,0.11951952344448846,0.15704403226288788,0.003883488321850986,0.15704403226288788,0.205619591427158,0.004036656960341227,0.205619591427158
3,0.05213664828271649,0.0022107262066063836,0.05213664828271649,0.07565103464040406,0.0025811938580446656,0.07565103464040406,0.11312438387383736,0.0029921357327004124,0.11312438387383736,0.16518577158790046,0.0035436079202989306,0.16518577158790046
4,0.03478362990248909,0.0016633177300899582,0.03478362990248909,0.05638437291975434,0.0019673837645462116,0.05638437291975434,0.09031298817006152,0.0023613162208701776,0.09031298817006152,0.13246691510493572,0.002828675163312179,0.13246691510493572
5,0.02434569945355766,0.0012799303096577947,0.02434569945355766,0.04351603947747112,0.0014879138195902759,0.04351603947747112,0.07442152499958128,0.0018913749858566996,0.07442152499958128,0.11335586166600539,0.0022454397271947668,0.11335586166600539
6,0.018080384359472148,0.0009716734776163443,0.018080384359472148,0.037372651039611536,0.0012721387967768705,0.037372651039611536,0.06412489626979291,0.0015587670486581374,0.06412489626979291,0.10068661495696284,0.001847441435223707,0.10068661495696284
7,0.014402114348574507,0.0007953040066458855,0.014402114348574507,0.032501590289975256,0.0011140990184982165,0.032501590289975256,0.05723943106933197,0.001311854109474132,0.05723943106933197,0.09056497807459127,0.0015403446006089607,0.09056497807459127
8,0.011926627998165136,0.0006755916485854358,0.011926627998165136,0.028040784200204772,0.000934783733038285,0.028040784200204772,0.05296499633351315,0.0012296841106488048,0.05296499633351315,0.08640520722497402,0.001399183957675542,0.08640520722497402
9,0.009690055182448386,0.0005706303188536637,0.009690055182448386,0.024899290152863063,0.0008076947215754959,0.024899290152863063,0.04862387014345374,0.0010623965952796246,0.04862387014345374,0.08014775608918297,0.0011730741756517035,0.08014775608918297
10,0.023480304131543676,0.0008488845295757804,0.009690055182448386,0.04679490119029604,0.0011682093364726645,0.024899290152863063,0.07805725997688082,0.0014885551361224453,0.04862387014345374,0.11965932274179593,0.0018422738049523257,0.08014775608918297
11,0.01956836158872206,0.0007500577310219061,0.009690055182448386,0.0413948529687823,0.001014544406914478,0.024899290152863063,0.07144113183273323,0.0013209911170144716,0.04862387014345374,0.11286528932390731,0.0016828068551541617,0.08014775608918297
12,0.016874810406092577,0.0006434347024332078,0.009690055182448386,0.037132059230935606,0.0009011471017024955,0.024899290152863063,0.06620070893308946,0.001186931862834505,0.04862387014345374,0.10451777994162348,0.0014410476908112136,0.08014775608918297
13,0.014615135018128967,0.000556542660733437,0.009690055182448386,0.034127947731533596,0.0008295591057435517,0.024899290152863063,0.062459076173481926,0.0011119546784435679,0.04862387014345374,0.09997562778836126,0.001355691143493838,0.08014775608918297
14,0.01284773739204688,0.0005090664348992561,0.009690055182448386,0.031617358480632456,0.0007613473793347451,0.024899290152863063,0.05914799240294535,0.0010480117981800526,0.04862387014345374,0.09593429067977523,0.0012734416622122516,0.08014775608918297
15,0.011220617398010365,0.00045288406916661706,0.009690055182448386,0.029804845807855352,0.0007154056438292598,0.024899290152863063,0.055896792003161735,0.0009566808310615449,0.04862387014345374,0.09192679287452496,0.0011694789034823773,0.08014775608918297
16,0.00997574831171805,0.0004202852164603677,0.009690055182448386,0.027786627424055157,0.0006622590520874251,0.024899290152863063,0.0528917830405078,0.0008518907735567,0.04862387014345374,0.0886176285833263,0.0010850181586168244,0.08014775608918297
17,0.009009222113435241,0.00039669204146177626,0.009009222113435241,0.026105375797716858,0.000621380692107488,0.024899290152863063,0.05057634214332826,0.0007852279075064885,0.04862387014345374,0.0855009318731243,0.0009913889443989004,0.08014775608918297
18,0.008150158943930345,0.00036892282195019637,0.008150158943930345,0.024308215241340976,0.0005633970093823267,0.024308215241340976,0.04859588941534718,0.0007319990821555071,0.04859588941534718,0.08304029822648645,0.0009442100009044874,0.08014775608918297
19,0.007208929400415929,0.00032028332977543573,0.007208929400415929,0.023009863917305962,0.0005255164044769485,0.023009863917305962,0.04720090628876674,0.0007054668330376809,0.04720090628876674,0.08066922362505198,0.0008924622597072488,0.08014775608918297
20,0.013244471547985652,0.0004457415758978785,0.007208929400415929,0.03315883772802165,0.0006945206133383266,0.023009863917305962,0.0610670796056192,0.0008574513358855451,0.04720090628876674,0.09796269515262974,0.001084316476709177,0.08014775608918297
21,0.012215128093362566,0.0004172937475098324,0.007208929400415929,0.03154033306314995,0.0006527189422824852,0.023009863917305962,0.05875791001066005,0.0008139753906702728,0.04720090628876674,0.09522925138295164,0.0010364125839011657,0.08014775608918297
22,0.011010829655305959,0.0003672599115703059,0.007208929400415929,0.029607301049208078,0.000594445354892735,0.023009863917305962,0.056832821825169674,0.0007753935158228988,0.04720090628876674,0.09245763040222417,0.000965324889484719,0.08014775608918297
23,0.010089525750536378,0.00034230144175279855,0.007208929400415929,0.02823745088208464,0.0005689099211495603,0.023009863917305962,0.054587073239249606,0.0007216950237265318,0.04720090628876674,0.0898532008628111,0.0009083951316248706,0.08014775608918297
24,0.009247718118742962,0.0003268929245210449,0.007208929400415929,0.02677946010993776,0.0005341208516896773,0.023009863917305962,0.05295881600471014,0.0006870909737797702,0.04720090628876674,0.08783813503151196,0.000864922802569126,0.08014775608918297
25,0.008473998152245855,0.000300834410567073,0.007208929400415929,0.025639841199267772,0.0005201005823382516,0.023009863917305962,0.051730347061235096,0.0006611437873579715,0.04720090628876674,0.08542768482094297,0.0008095227932194617,0.08014775608918297
26,0.007959449600215076,0.00028877039249236195,0.007208929400415929,0.02471271565305352,0.0004905794441867053,0.023009863917305962,0.050440228967437835,0.0006286320408015566,0.04720090628876674,0.08414793955352752,0.0007946849187770974,0.08014775608918297
27,0.007417784431345847,0.0002759432457075546,0.007208929400415929,0.023892669848473908,0.0004674203734894119,0.023009863917305962,0.04916945181139473,0.0005965934243087842,0.04720090628876674,0.08281269247137309,0.0007726216025381291,0.08014775608918297
28,0.006871137439980149,0.00024031257725071865,0.006871137439980149,0.02295829572759998,0.0004353825459485314,0.02295829572759998,0.04791697594008274,0.000582748125601489,0.04720090628876674,0.08146816969343933,0.0007522972321033257,0.08014775608918297
29,0.0064132068183186,0.00022776779441937512,0.0064132068183186,0.022161628897139702,0.0004207465283186167,0.022161628897139702,0.046610320597157924,0.0005569578606265467,0.046610320597157924,0.07978875529227028,0.0007042450460258103,0.07978875529227028
30,0.010267067333373845,0.0003060013906119357,0.0064132068183186,0.02849562427620503,0.0005243159113347489,0.022161628897139702,0.0562947400548302,0.0006617775863722836,0.046610320597157924,0.09200004321409054,0.0008072621944186007,0.07978875529227028
31,0.009699043501774187,0.0002959044591200507,0.0064132068183186,0.02755186366835965,0.000501987592493645,0.022161628897139702,0.05486404746293633,0.0006451020260290792,0.046610320597157924,0.09046809531947368,0.0007768959707358575,0.07978875529227028
32,0.008918471179007363,0.0002656962318825111,0.0064132068183186,0.026370307480868063,0.0004656895032149556,0.022161628897139702,0.05336829093576607,0.0006091238519338308,0.046610320597157924,0.08869788470156711,0.0007365023309249229,0.07978875529227028
33,0.008524717389654112,0.00025395932463503023,0.0064132068183186,0.025442631866630372,0.0004434112378819646,0.022161628897139702,0.05219697207393011,0.0005868428889249614,0.046610320597157924,0.08736210602982197,0.0007221170988304259,0.07978875529227028
34,0.008057820467977988,0.00024627017541813004,0.0064132068183186,0.024773113916777233,0.00042561798348901255,0.022161628897139702,0.05122238610483121,0.0005719691546384057,0.046610320597157924,0.08563382381123054,0.0007017722606768248,0.07978875529227028
35,0.00754293202021036,0.00021673852826790304,0.0064132068183186,0.024030573235455446,0.00041351784340153846,0.022161628897139702,0.050294030835485115,0.0005496759434019826,0.046610320597157924,0.08439394102630966,0.0006873840184520539,0.07978875529227028
36,0.007102208073043486,0.00020759154897034582,0.0064132068183186,0.023261022592339694,0.00038932549174623807,0.022161628897139702,0.04929327380570063,0.000529140521051009,0.046610320597157924,0.08317591813718715,0.0006596693137729126,0.07978875529227028
37,0.006712814893310162,0.00020114414611317323,0.0064132068183186,0.022797883658859264,0.00037729505270082183,0.022161628897139702,0.04850865317176084,0.0005181280786269656,0.046610320597157924,0.08186187857255277,0.0006351366245672967,0.07978875529227028
38,0.006351460219329369,0.00018518313007284858,0.006351460219329369,0.022286576322816616,0.00037100524973620214,0.022161628897139702,0.04772309257144132,0.0005115306373675442,0.046610320597157924,0.08077762320958254,0.0006179306951053827,0.07978875529227028
39,0.006011557757843825,0.00017526942359304782,0.006011557757843825,0.021644662601138384,0.0003458538127620193,0.021644662601138384,0.04674835058146893,0.0004961228342267864,0.046610320597157924,0.07980264010831106,0.0006074182345523174,0.07978875529227028
40,0.008722852563412353,0.0002244553608396701,0.006011557757843825,0.026211113035389654,0.0004113918446542445,0.021644662601138384,0.053823189470455855,0.0005588881623369625,0.046610320597157924,0.0882191081514194,0.0006765505886701001,0.07978875529227028
41,0.00829036258048556,0.00021542296228879904,0.006011557757843825,0.025463951349585668,0.00038763972219373196,0.021644662601138384,0.052682972494209855,0.0005412496705696789,0.046610320597157924,0.08704068431617673,0.0006547343983255003,0.07978875529227028
42,0.008002341326350797,0.00021072989257277694,0.006011557757843825,0.024898458866405706,0.00038052042898872147,0.021644662601138384,0.05186729721742081,0.0005279046335363337,0.046610320597157924,0.08577495037075132,0.0006480599707449626,0.07978875529227028
43,0.00765259691202971,0.00020117485523955526,0.006011557757843825,0.02422529405095362,0.0003581287189117701,0.021644662601138384,0.05111659709303709,0.0005215158448334185,0.046610320597157924,0.08455475935999962,0.0006253941057070312,0.07978875529227028
44,0.007341749487587403,0.00019654054736603904,0.006011557757843825,0.023609753089890242,0.0003454770899907614,0.021644662601138384,0.05031125583656857,0.0005096202273997222,0.046610320597157924,0.08341957551840379,0.0006087398205455269,0.07978875529227028
45,0.0068513810693531015,0.0001787689541010869,0.006011557757843825,0.02315966516848681,0.0003367003051668074,0.021644662601138384,0.04940509574227688,0.0004935527058013924,0.046610320597157924,0.08254472942402959,0.0005892976090728562,0.07978875529227028
46,0.006606354165083746,0.00017204793162770533,0.006011557757843825,0.02267240912546361,0.0003316462883731555,0.021644662601138384,0.04863854501183711,0.0004819440284026752,0.046610320597157924,0.0817145904257546,0.0005814924296877385,0.07978875529227028
47,0.006376619319285963,0.00016783838567745177,0.006011557757843825,0.02227037048061288,0.00032171379740093597,0.021644662601138384,0.0479244786620126,0.0004734783249531153,0.046610320597157924,0.08077331040661953,0.0005661349743489286,0.07978875529227028
48,0.006157954122823253,0.00016217966581154975,0.006011557757843825,0.02184397063404491,0.0003140144216438283,0.021644662601138384,0.047097049211965884,0.00045321428235328053,0.046610320597157924,0.07996408614471624,0.0005582937749261238,0.07978875529227028
49,0.005935818625306331,0.00015527531165093986,0.005935818625306331,0.021356819410563527,0.00030608214392384897,0.021356819410563527,0.04631828764116585,0.0004465717584018974,0.04631828764116585,0.07912954491667225,0.0005516737883930698,0.07912954491667225
50,0.00799363859093792,0.00019160389539190075,0.005935818625306331,0.024906832950224306,0.00034159761635801466,0.021356819410563527,0.05193211047130273,0.0004921977814406878,0.04631828764116585,0.08641969629455022,0.000609742221061652,0.07912954491667225
51,0.00773719049695798,0.00018771292347662198,0.005935818625306331,0.024367263141356465,0.00033241125621053793,0.021356819410563527,0.051052421438092126,0.0004774556504116305,0.04631828764116585,0.0855929940647921,0.0006049349211168916,0.07912954491667225
52,0.007487986823192342,0.00018291347202797778,0.005935818625306331,0.023868966521488615,0.0003228705849474863,0.021356819410563527,0.05040826022661091,0.0004759560517607469,0.04631828764116585,0.08451607935936242,0.0005856561263714892,0.07912954491667225
53,0.007240958222297888,0.00017540979541646334,0.005935818625306331,0.023463940810746868,0.0003163803683419296,0.021356819410563527,0.049772960900299826,0.0004626640152994208,0.04631828764116585,0.08344386666616269,0.000560669137431455,0.07912954491667225
54,0.006972530699302624,0.00017022982357980316,0.005935818625306331,0.02310472875802492,0.000309886257606464,0.021356819410563527,0.049056741475163354,0.00045083301871357673,0.04631828764116585,0.08276548653853316,0.0005511239941030674,0.07912954491667225
55,0.006703334711691385,0.00016396968852436442,0.005935818625306331,0.022573822097936933,0.0003002148085515592,0.021356819410563527,0.04848774532150847,0.00044312333474806924,0.04631828764116585,0.08183510052807975,0.0005365660999942138,0.07912954491667225
56,0.0065004746883595465,0.000159827288235899,0.005935818625306331,0.022235464700825863,0.00029258333292981557,0.021356819410563527,0.047843427599982884,0.00043258175046880664,0.04631828764116585,0.08098736006822978,0.0005197912788437661,0.07912954491667225
57,0.006296151706411008,0.0001537830853849442,0.005935818625306331,0.021835443631637648,0.00028755619656370624,0.021356819410563527,0.047269115081039974,0.000422010578390263,0.04631828764116585,0.08026158530996003,0.0005098184143378035,0.07912954491667225
58,0.0060490327132177125,0.00014839485345135,0.005935818625306331,0.021427287834511206,0.0002780274576955812,0.021356819410563527,0.04664124250401627,0.00041167119946796397,0.04631828764116585,0.07949137604386099,0.000500195440891968,0.07912954491667225
59,0.005882417783939898,0.00014576799248156337,0.005882417783939898,0.021037987329933158,0.0002735489302768263,0.021037987329933158,0.04627249682241944,0.0004064008419240945,0.04627249682241944,0.07882466415352264,0.00048593741639154216,0.07882466415352264
60,0.007584362442328168,0.00017661866129082553,0.005882417783939898,0.02408378271906473,0.00030235569474820653,0.021037987329933158,0.051032924303485175,0.0004539278259288005,0.04627249682241944,0.08500497105203954,0.0005181562079216204,0.07882466415352264
61,0.007404914241671081,0.00017323406967729294,0.005882417783939898,0.023665910405453815,0.0002959719579895571,0.021037987329933158,0.05032595334825683,0.00043713761874151987,0.04627249682241944,0.0843604174331162,0.0005125062387336311,0.07882466415352264
62,0.007163902465022101,0.00016755695478219254,0.005882417783939898,0.02324406827218789,0.0002888912379181669,0.021037987329933158,0.04982826895750292,0.00042906993616627695,0.04627249682241944,0.08359272234592205,0.0005085928554368512,0.07882466415352264
63,0.006921955290951763,0.0001636218694788156,0.005882417783939898,0.02289533943966935,0.00028480237100515256,0.021037987329933158,0.049311370784420334,0.0004210393256777411,0.04627249682241944,0.08276896023256082,0.0005020174665451327,0.07882466415352264
64,0.006714599164196277,0.000156611637785616,0.005882417783939898,0.02252108873569084,0.000277357617565531,0.021037987329933158,0.048680414709684365,0.0004113441765740456,0.04627249682241944,0.0820370141584701,0.0004956796856808344,0.07882466415352264
65,0.006457728686522149,0.00015217660883290647,0.005882417783939898,0.022120129525791163,0.00026970067606660596,0.021037987329933158,0.048124153313783495,0.0004026190672701336,0.04627249682241944,0.08134116945111437,0.0004908080646332893,0.07882466415352264
66,0.0062579089786868915,0.0001458099064221842,0.005882417783939898,0.021802653256669177,0.000265744223838701,0.021037987329933158,0.04763487304449884,0.00039336505527491806,0.04627249682241944,0.08077566801923743,0.00048662538483651527,0.07882466415352264
67,0.006081252106869511,0.00014356782429285299,0.005882417783939898,0.021493007534312106,0.000262340252658588,0.021037987329933158,0.04709423556704387,0.0003831547955775437,0.04627249682241944,0.0802355093795376,0.00048091191437620224,0.07882466415352264
68,0.005980581350782964,0.00014254659456526162,0.005882417783939898,0.02117899577793925,0.00025778121222106435,0.021037987329933158,0.04662740056414602,0.00037576714685373745,0.04627249682241944,0.0795284509290612,0.00047357858718461966,0.07882466415352264
69,0.005776894540886978,0.00013883937102026665,0.005776894540886978,0.020863487161667034,0.000253678717177465,0.020863487161667034,0.04622760148914129,0.0003685885868921733,0.04622760148914129,0.07890286497357571,0.00046630930518080916,0.07882466415352264
70,0.007277328414028291,0.00016252498796607784,0.005776894540886978,0.023604187510236026,0.00028225961367765945,0.020863487161667034,0.05029619118753569,0.00040825336391359573,0.04622760148914129,0.08399751711825512,0.0004954012326175733,0.07882466415352264
71,0.007080775966522138,0.00015740269907426536,0.005776894540886978,0.02325799419870335,0.0002780073610720162,0.020863487161667034,0.049727456863317525,0.0003996077260431144,0.04622760148914129,0.08335795591901156,0.0004814324175375967,0.07882466415352264
72,0.00688126085639209,0.0001522738320785381,0.005776894540886978,0.022860474868271693,0.0002711478860729498,0.020863487161667034,0.04921299579391335,0.00039031931329069295,0.04622760148914129,0.08273823107121824,0.0004761090506093906,0.07882466415352264
73,0.0067477248557771645,0.00015082371723456882,0.005776894540886978,0.022530793473352538,0.00026676481633594655,0.020863487161667034,0.048715914077075456,0.00038503620387041144,0.04622760148914129,0.08201540572699959,0.0004671991186013602,0.07882466415352264
74,0.006575245567812084,0.00014800536884099729,0.005776894540886978,0.022203524297810348,0.00026052487873210633,0.020863487161667034,0.04823172464705651,0.0003788179735136262,0.04622760148914129,0.08141711839706,0.00046024920505416677,0.07882466415352264
75,0.006386163053092785,0.0001422040989660266,0.005776894540886978,0.02190160734306877,0.0002548745762545893,0.020863487161667034,0.04782413950517134,0.00037440846204418515,0.04622760148914129,0.08083366951747013,0.0004562355519313601,0.07882466415352264
76,0.00621615181486236,0.00013915051768299616,0.005776894540886978,0.02162329206527873,0.00025122782822524953,0.020863487161667034,0.04737469298383548,0.0003665009883010721,0.04622760148914129,0.08033669322336806,0.0004492735927385242,0.07882466415352264
77,0.00604928038327324,0.0001363826275858235,0.005776894540886978,0.021300299094561135,0.00024307499112364935,0.020863487161667034,0.046850445073906094,0.0003588806649973462,0.04622760148914129,0.07982650103832865,0.000445644436787583,0.07882466415352264
78,0.005865405848656407,0.00013307889860910752,0.005776894540886978,0.021057897677558935,0.00023990059953892288,0.020863487161667034,0.04651634761923184,0.0003527588970925235,0.04622760148914129,0.07922739094854152,0.00044020093428191964,0.07882466415352264
79,0.005737029827631852,0.00013029718314499911,0.005737029827631852,0.020787971886927093,0.0002344897905376874,0.020787971886927093,0.04610702033198228,0.00034940390565976027,0.04610702033198228,0.07879227477243932,0.00043273046455441115,0.07879227477243932
80,0.0069880369542441815,0.0001461641084537187,0.005737029827631852,0.023141386784021955,0.00025912280354553716,0.020787971886927093,0.04948164511699876,0.00037366155347596657,0.04610702033198228,0.08323480870653102,0.0004599759543888786,0.07879227477243932
81,0.006811600700979855,0.0001424300648092137,0.005737029827631852,0.022793607607816256,0.00025062206989981905,0.020787971886927093,0.04908956412816025,0.0003713283000034694,0.04610702033198228,0.08278871449468132,0.00045551567939279965,0.07879227477243932
82,0.006679597751929403,0.00013799523443787886,0.005737029827631852,0.022463861486761817,0.00024621920606941175,0.020787971886927093,0.04864462090153882,0.00036596428438093745,0.04610702033198228,0.08231633969561812,0.0004516813354050688,0.07879227477243932
83,0.0065108564522157785,0.0001361718099957138,0.005737029827631852,0.022199593676762247,0.00024075739628242858,0.020787971886927093,0.0482415711110944,0.0003620667310014818,0.04610702033198228,0.08167763454614595,0.0004440128934883201,0.07879227477243932
84,0.0063617716860096644,0.00013379946214310082,0.005737029827631852,0.021976761247189124,0.00023749207464954025,0.020787971886927093,0.047960568800734425,0.0003594914718018112,0.04610702033198228,0.08116631308006464,0.00043596020727748906,0.07879227477243932
85,0.00622813057303949,0.00013194337449141225,0.005737029827631852,0.02168297280357941,0.00023083082753660894,0.020787971886927093,0.04751234441852685,0.0003548989024492311,0.04610702033198228,0.08066106290242848,0.0004286928029721244,0.07879227477243932
86,0.0061082302925939014,0.0001300039782696052,0.005737029827631852,0.021431660889552378,0.00022674618320079338,0.020787971886927093,0.047134434799583444,0.00034583096957581426,0.04610702033198228,0.08014821413097431,0.0004236097886060415,0.07879227477243932
87,0.005969474495803416,0.0001267527175307106,0.005737029827631852,0.02122207433490845,0.00022281050126712727,0.020787971886927093,0.04673457739925247,0.00033761540860017115,0.04610702033198228,0.07959729675451166,0.0004177775045575569,0.07879227477243932
88,0.005840634755901538,0.00012399629137487347,0.005737029827631852,0.020997301706268894,0.0002179332495837437,0.020787971886927093,0.04631923440055559,0.00033101897716607053,0.04610702033198228,0.07916329541550426,0.0004136205522930249,0.07879227477243932
89,0.0056762093011502365,0.00012000836703198108,0.0056762093011502365,0.020792970795397454,0.00021514190338175665,0.020787971886927093,0.0460011647121845,0.00032813230714746346,0.0460011647121845,0.07868077354257381,0.00041045106533799016,0.07868077354257381
90,0.006780619921172408,0.00013582793194633847,0.0056762093011502365,0.022770869043468308,0.00023440881308139285,0.020787971886927093,0.04912778136618401,0.00035132569822147764,0.0460011647121845,0.08275674896666603,0.0004293190635352585,0.07868077354257381
91,0.006631818808034787,0.0001328384622580433,0.0056762093011502365,0.022542993381527685,0.00022928163750898719,0.020787971886927093,0.048760593004810504,0.00034806730474593023,0.0460011647121845,0.08221241953493202,0.00042524950233021474,0.07868077354257381
92,0.0064642913374629435,0.0001300637776171153,0.0056762093011502365,0.022241473685811555,0.000223642401391948,0.020787971886927093,0.048406893433337254,0.00034380268814767885,0.0460011647121845,0.08175356267147868,0.0004212620231081012,0.07868077354257381
93,0.006366969171334942,0.00012888963452264892,0.0056762093011502365,0.02199291254605219,0.0002200108310497422,0.020787971886927093,0.04804211942338162,0.0003394262125347257,0.0460011647121845,0.0812129701251144,0.0004167917559948161,0.07868077354257381
94,0.006266238841477115,0.00012764009093628275,0.0056762093011502365,0.02173272800150085,0.00021625558044287985,0.020787971886927093,0.047690624045334765,0.00033491541735406545,0.0460011647121845,0.08081570813851977,0.00041294337441581756,0.07868077354257381
95,0.006113242732052447,0.00012383783070153684,0.0056762093011502365,0.021558467101422764,0.00021267804929373725,0.020787971886927093,0.04730015807823105,0.0003287139935698703,0.0460011647121845,0.08030326758422976,0.00040725455635987247,0.07868077354257381
96,0.005980579642203164,0.00012199669941659758,0.0056762093011502365,0.02133998240388492,0.00021123745357488864,0.020787971886927093,0.04695112479454776,0.0003226813233604493,0.0460011647121845,0.07990687631924832,0.0003993122270497749,0.07868077354257381
97,0.005887857284955112,0.00012026730349846839,0.0056762093011502365,0.021090155825025873,0.00020853046854860333,0.020787971886927093,0.04652853859018181,0.00031787407046677076,0.0460011647121845,0.07943914142511087,0.0003935487939259102,0.07868077354257381
98,0.0057787002888301155,0.00011880201168385281,0.0056762093011502365,0.020864037442095695,0.00020414526611108974,0.020787971886927093,0.046118798255439415,0.0003112767195530468,0.0460011647121845,0.07906613213457621,0.00039018114116940106,0.07868077354257381
99,0.005615787021450951,0.00011438221665446184,0.005615787021450951,0.02063547159232513,0.00019956587067128658,0.02063547159232513,0.045768536797504436,0.0003075102899430643,0.045768536797504436,0.07876579829672431,0.000386595737936318,0.07868077354257381
100,0.006637145240685696,0.0001285983840023593,0.005615787021450951,0.02250459381148881,0.00021925948381901227,0.02063547159232513,0.04849601828650028,0.0003275723411817389,0.045768536797504436,0.08233325339052874,0.00040522021152917663,0.07868077354257381
101,0.006495361175391817,0.000126829665332395,0.005615787021450951,0.022308444122621212,0.0002171283628950371,0.02063547159232513,0.04823065736824263,0.0003254356930871743,0.045768536797504436,0.08192721875770927,0.00040193428451558595,0.07868077354257381
102,0.006377843096707596,0.00012541600418435874,0.005615787021450951,0.022106563272144206,0.00021393027147304097,0.02063547159232513,0.04781542682372472,0.0003218511102882673,0.045768536797504436,0.08150846576470419,0.0003987059671764607,0.07868077354257381
103,0.006219417830890882,0.00012258773659360855,0.005615787021450951,0.02191042646613639,0.00021051154600083252,0.02063547159232513,0.04743787891276027,0.00031546876754643327,0.045768536797504436,0.08110036893847636,0.0003933206592783647,0.07868077354257381
104,0.006074116391243832,0.00011937903304746335,0.005615787021450951,0.0216820003293576,0.0002091784415812725,0.02063547159232513,0.0470387227650813,0.00031190072376722583,0.045768536797504436,0.0806522886299069,0.0003884222813763963,0.07868077354257381
105,0.005930839071747846,0.00011587044981695717,0.005615787021450951,0.021464614528214476,0.00020741972645955142,0.02063547159232513,0.04674874222692621,0.00030921126151456883,0.045768536797504436,0.08024201727319442,0.0003863105320339743,0.07868077354257381
106,0.005815342277542406,0.00011432826711674876,0.005615787021450951,0.02129401802182914,0.00020357476940684668,0.02063547159232513,0.046464807833170876,0.00030366152747779445,0.045768536797504436,0.07975452074102969,0.0003786565675411291,0.07868077354257381
107,0.005708293903622535,0.00011274354388128997,0.005615787021450951,0.021086578232980626,0.00020050557266444583,0.02063547159232513,0.0461812269215891,0.0003007582418916755,0.045768536797504436,0.07920807428714234,0.0003714877145149708,0.07868077354257381
108,0.005592183028330215,0.00011077104269958238,0.005592183028330215,0.02089117636558,0.00019585777613925082,0.02063547159232513,0.045897146559751606,0.0002971524110961552,0.045768536797504436,0.07879427164518933,0.0003701986553307331,0.07868077354257381
109,0.005451181447993807,0.00010351915879420711,0.005451181447993807,0.02069705010470193,0.00019155876540277603,0.02063547159232513,0.04561684938617498,0.00029587866121258654,0.04561684938617498,0.07848504257525715,0.00036418641071514306,0.07848504257525715
110,0.006363056696974288,0.0001147080025683612,0.005451181447993807,0.022400781823087967,0.0002055696113070702,0.02063547159232513,0.04817143706805084,0.000312888271866193,0.04561684938617498,0.081861582426831,0.00038668635315359937,0.07848504257525715
111,0.006244127998086256,0.00011242656662152785,0.005451181447993807,0.022172476382774763,0.00020372573247265786,0.02063547159232513,0.04787594841584324,0.00030891377951727496,0.04561684938617498,0.08155328244901756,0.00038465459493444194,0.07848504257525715
112,0.0061189369934831804,0.00010998146822237067,0.005451181447993807,0.021995301454193858,0.0002004977898455154,0.02063547159232513,0.047558342373901406,0.00030459820610566324,0.04561684938617498,0.08115066442552347,0.0003824809514192662,0.07848504257525715
113,0.0060107738297801635,0.00010758861141588671,0.005451181447993807,0.021787489244983523,0.00019534649880964118,0.02063547159232513,0.047210723657171355,0.0002973574045709817,0.04561684938617498,0.08081012049244646,0.00037954593993570263,0.07848504257525715
114,0.005921118926186763,0.00010632577122840466,0.005451181447993807,0.02158631519672732,0.00019231374959152825,0.02063547159232513,0.046926795055530705,0.0002946730779068017,0.04561684938617498,0.08045831345454897,0.0003753024105081606,0.07848504257525715
115,0.005821243214745989,0.00010550904415104326,0.005451181447993807,0.02139838424278543,0.0001887789943293531,0.02063547159232513,0.04667118352922145,0.00028911032579299266,0.04561684938617498,0.08004478889969295,0.0003707543013672256,0.07848504257525715
116,0.00573125874636363,0.00010365178241896443,0.005451181447993807,0.021232438645849727,0.00018698720449034952,0.02063547159232513,0.04644009661321216,0.0002885031180239446,0.04561684938617498,0.07960072990872674,0.00036482544104960286,0.07848504257525715
117,0.005632154965624759,0.00010274383572385571,0.005451181447993807,0.02101085822445824,0.00018566893380579774,0.02063547159232513,0.04612434612701927,0.0002861817564533767,0.04561684938617498,0.07920599438773228,0.00036064935991162453,0.07848504257525715
118,0.005524797988666031,0.0001010534099287072,0.005451181447993807,0.020868603545235922,0.00018346162112434352,0.02063547159232513,0.045828254526296144,0.00028169477454556313,0.04561684938617498,0.078903172939659,0.00035732755270015274,0.07848504257525715
119,0.005422080251539635,9.918232834503562e-05,0.005422080251539635,0.020680233351581614,0.00018124850409498349,0.02063547159232513,0.045511129754077145,0.0002766537126359972,0.045511129754077145,0.07859709394061472,0.0003558796996317334,0.07848504257525715
120,0.006200485022992113,0.0001091663964619388,0.005422080251539635,0.022243100544154158,0.00019459240012192108,0.02063547159232513,0.048011773435254285,0.0002995634511027446,0.045511129754077145,0.0815163517162908,0.00036699680640795644,0.07848504257525715
121,0.006113913246863215,0.00010787489375856164,0.005422080251539635,0.022050902483280028,0.00019019819175349027,0.02063547159232513,0.047700608752087065,0.0002929035062813851,0.045511129754077145,0.08114620308216586,0.0003646749366073309,0.07848504257525715
122,0.006032763843809769,0.000106767992640318,0.005422080251539635,0.021875393926334887,0.00018731326596864613,0.02063547159232513,0.04747606372773259,0.00028950172811296614,0.045511129754077145,0.08080045927339874,0.000361158937278543,0.07848504257525715
123,0.005939636803624486,0.00010516475480234823,0.005422080251539635,0.02170878793398332,0.00018436027785078004,0.02063547159232513,0.04720589643111241,0.00028675487400442906,0.045511129754077145,0.0803793062174633,0.00035963329950155083,0.07848504257525715
124,0.005843993643602728,0.00010416671571202547,0.005422080251539635,0.021537578018872898,0.00018227604653441395,0.02063547159232513,0.04692826656356528,0.00028474765706504085,0.045511129754077145,0.08008265669166928,0.00035577073311700503,0.07848504257525715
125,0.005757172260862189,0.00010291989795069207,0.005422080251539635,0.021336855953176817,0.00017956456348092834,0.02063547159232513,0.046624855532766504,0.00027765071446401193,0.045511129754077145,0.07975178686448021,0.0003553184863839198,0.07848504257525715
126,0.005665898428377443,0.00010084980582845656,0.005422080251539635,0.021145085073495138,0.0001777208439515976,0.02063547159232513,0.04637086497102415,0.00027333689570036056,0.045511129754077145,0.07938908092060805,0.0003505608526487832,0.07848504257525715
127,0.00556188727267633,9.996213056019665e-05,0.005422080251539635,0.02096380159782736,0.00017528027803393514,0.02063547159232513,0.04617825703450907,0.00027170185862973497,0.045511129754077145,0.07908720199684029,0.00034788655003384583,0.07848504257525715
128,0.0054771628092582444,9.847241003789187e-05,0.005422080251539635,0.02084575075556085,0.000173840969417648,0.02063547159232513,0.04601587912164831,0.0002697470239978738,0.045511129754077145,0.07877326393991903,0.0003453940589951658,0.07848504257525715
129,0.005386683195971518,9.671260028704181e-05,0.005386683195971518,0.020694339660463818,0.0001722709596001936,0.02063547159232513,0.04582852451624862,0.0002676605659111031,0.045511129754077145,0.07844253918656484,0.00034321741367404244,0.07844253918656484
130,0.006120821928450045,0.00010433011174716396,0.005386683195971518,0.02204109183896422,0.00017928643894337735,0.02063547159232513,0.047931975984169865,0.00028239500583916087,0.045511129754077145,0.081085672105979,0.00035421427860394384,0.07844253918656484
131,0.006054897255277222,0.00010368202236062887,0.005386683195971518,0.021909149138347402,0.0001773067252043298,0.02063547159232513,0.047706646267500645,0.00027984033520881644,0.045511129754077145,0.08077368365336388,0.0003508418729562434,0.07844253918656484
132,0.005969487971122237,0.00010243373172688613,0.005386683195971518,0.021775362520625046,0.00017641116193227143,0.02063547159232513,0.047433881979119644,0.0002732615972528533,0.045511129754077145,0.08044777454767084,0.00034534979779492014,0.07844253918656484
133,0.005891674597448334,0.00010079830412951272,0.005386683195971518,0.021618584455139964,0.00017492454325020005,0.02063547159232513,0.04712591858600463,0.0002708521350385949,0.045511129754077145,0.08015380046163273,0.00034501733118730196,0.07844253918656484
134,0.005789197864314607,9.97853362516859e-05,0.005386683195971518,0.02144107834250175,0.00017218280611959049,0.02063547159232513,0.04692523671897851,0.00026847821053933385,0.045511129754077145,0.07983522504367224,0.0003428995578479882,0.07844253918656484
135,0.005713482329980165,9.879205671426505e-05,0.005386683195971518,0.021264985339295897,0.00017075852119513172,0.02063547159232513,0.04668329359746893,0.00026413454464236486,0.045511129754077145,0.07948734191460562,0.0003419546175194151,0.07844253918656484
136,0.005621519165963598,9.676100027628707e-05,0.005386683195971518,0.021099227821413782,0.00016821845809717313,0.02063547159232513,0.04646173965974211,0.0002615150985268599,0.045511129754077145,0.07921460118629435,0.00033808842392666505,0.07844253918656484
137,0.005526458401529742,9.538556599677113e-05,0.005386683195971518,0.020961963398371117,0.0001671707730702202,0.02063547159232513,0.04622383225385474,0.0002588345507641212,0.045511129754077145,0.07899670168230563,0.00033606844248621745,0.07844253918656484
138,0.005437043529604888,9.372361530521776e-05,0.005386683195971518,0.020798200784013218,0.00016479670640342397,0.02063547159232513,0.045959269300896353,0.00025502435064501765,0.045511129754077145,0.07872450968336515,0.00033223329108955847,0.07844253918656484
139,0.005355710259436787,9.236266201353121e-05,0.005355710259436787,0.02060758876097863,0.0001624023615995336,0.02060758876097863,0.04570392463469711,0.00025306447011075664,0.045511129754077145,0.0784581900961627,0.0003314854874441188,0.07844253918656484
140,0.006044569770039873,0.00010054907507800211,0.005355710259436787,0.021891125650861824,0.0001705909494837319,0.02060758876097863,0.04764770943584255,0.00026226788002230687,0.045511129754077145,0.08101928514059244,0.0003421703798684829,0.07844253918656484
141,0.0059513238730160775,9.91608859691243e-05,0.005355710259436787,0.021750004253241077,0.00016873434072996825,0.02060758876097863,0.04741957308753222,0.0002581017872671143,0.045511129754077145,0.0807643332380275,0.00033831705540758166,0.07844253918656484
142,0.005851602202895425,9.685635648216366e-05,0.005355710259436787,0.021606086649181285,0.00016686309375324768,0.02060758876097863,0.04716085199986779,0.00025464097802236556,0.045511129754077145,0.08051861311794815,0.0003353682204420066,0.07844253918656484
143,0.005764261275401554,9.513051153994954e-05,0.005355710259436787,0.021453585399547472,0.0001648605890265194,0.02060758876097863,0.04694940939248275,0.00025283254881613824,0.045511129754077145,0.08026252362793923,0.0003333568315511056,0.07844253918656484
144,0.005682895253118562,9.419712087546317e-05,0.005355710259436787,0.021301718112345706,0.00016267276817111742,0.02060758876097863,0.04677864925162614,0.0002507687318466306,0.045511129754077145,0.07993411077146928,0.00032840756873056635,0.07844253918656484
145,0.005604302196525198,9.295902360487332e-05,0.005355710259436787,0.021146877173188253,0.00016154834070497486,0.02060758876097863,0.04653217309678027,0.0002480406102295464,0.045511129754077145,0.0796551823544991,0.0003250849769803121,0.07844253918656484
146,0.0055349181141686,9.26226481031828e-05,0.005355710259436787,0.021012047614879327,0.00015998976730777217,0.02060758876097863,0.04631751818139296,0.00024630819286388896,0.045511129754077145,0.07941397485147807,0.0003228678308126403,0.07844253918656484
147,0.005455200318800854,9.146307023412214e-05,0.005355710259436787,0.020884229897926453,0.00015857319194307896,0.02060758876097863,0.0460635066505474,0.0002452247873396197,0.045511129754077145,0.07912660445591081,0.0003218310254743299,0.07844253918656484
148,0.005375879028443676,9.02381135077037e-05,0.005355710259436787,0.020778434420429235,0.00015783976216405803,0.02060758876097863,0.045852019892504245,0.00024369149871850587,0.045511129754077145,0.07886251007753411,0.00031989712435540166,0.07844253918656484
149,0.005315801112993221,8.99060825930512e-05,0.005315801112993221,0.020651120576417725,0.00015629575764537315,0.02060758876097863,0.04560697466063103,0.000240991874666321,0.045511129754077145,0.07858481473415574,0.00031634226319004224,0.07844253918656484
150,0.005951633052878534,9.579551318980485e-05,0.005315801112993221,0.02187629996618378,0.00016680433035147837,0.02060758876097863,0.04735055986186557,0.0002503326757237975,0.045511129754077145,0.08088560540139324,0.0003240612416857879,0.07844253918656484
151,0.005879070157089472,9.540760713955704e-05,0.005315801112993221,0.02172186910875962,0.00016569354442617706,0.02060758876097863,0.047143876548173834,0.000249002630020119,0.045511129754077145,0.08061596921275418,0.00032213431003644597,0.07844253918656484
152,0.005800189960884828,9.384341776314529e-05,0.005315801112993221,0.021619199207500293,0.00016448440926336311,0.02060758876097863,0.04693234482388943,0.00024654188443965435,0.045511129754077145,0.08037705207582234,0.00031895198718816085,0.07844253918656484
153,0.005699831376443136,9.163881798977543e-05,0.005315801112993221,0.02148772706345522,0.00016328152170210416,0.02060758876097863,0.04668251210311738,0.00024261653897806283,0.045511129754077145,0.08016515920204437,0.0003160561814170367,0.07844253918656484
154,0.005613571839165484,9.054137511431975e-05,0.005315801112993221,0.02135301200127801,0.00016045134333677227,0.02060758876097863,0.04643196754283756,0.00023965974865016964,0.045511129754077145,0.07986515804298083,0.00031378230320530616,0.07844253918656484
155,0.005539708183653041,8.951406182873802e-05,0.005315801112993221,0.02123637695445609,0.00015937991190880085,0.02060758876097863,0.046245106791607725,0.00023776458639806312,0.045511129754077145,0.07963994060496497,0.00031367624916661435,0.07844253918656484
156,0.0054444338664811145,8.797846124904933e-05,0.005315801112993221,0.02109404798749749,0.00015802817851155227,0.02060758876097863,0.04607724714475369,0.00023729096687987082,0.045511129754077145,0.07939116892754379,0.00030838345098400027,0.07844253918656484
157,0.00538747885823924,8.746361782617133e-05,0.005315801112993221,0.02095314835265023,0.0001567306453796366,0.02060758876097863,0.0459139025697386,0.00023510540322101955,0.045511129754077145,0.07913958018152684,0.0003053145520875241,0.07844253918656484
158,0.005314039700461312,8.592821476317157e-05,0.005314039700461312,0.020823188578981234,0.0001558661229114196,0.02060758876097863,0.045685198207352715,0.0002327420493311079,0.045511129754077145,0.07889445024523957,0.0003028740854135712,0.07844253918656484
159,0.005234667948933104,8.474274293400649e-05,0.005234667948933104,0.020695907925023717,0.00015377739279577823,0.02060758876097863,0.04549679022017837,0.00023161819923704389,0.04549679022017837,0.07863493525228711,0.0003009073688700099,0.07844253918656484
160,0.005855644352559622,9.167519005702558e-05,0.005234667948933104,0.02186214824499102,0.00016140828290072862,0.02060758876097863,0.04714984278008967,0.00023784735331986267,0.04549679022017837,0.08069664836614229,0.00030816070868869267,0.07844253918656484
161,0.005771805813879833,8.998510255350932e-05,0.005234667948933104,0.021729970833477653,0.00016044820179236634,0.02060758876097863,0.046957286359957794,0.00023568907425219968,0.04549679022017837,0.08043181332474114,0.0003047400709905722,0.07844253918656484
162,0.00570568262280644,8.940945004832074e-05,0.005234667948933104,0.021595081643000547,0.0001590293599261263,0.02060758876097863,0.04674228019788278,0.0002337440155342423,0.04549679022017837,0.08022355086396864,0.0003037979133475041,0.07844253918656484
163,0.00562927599035223,8.754676045039047e-05,0.005234667948933104,0.021444445867647346,0.0001563444802231259,0.02060758876097863,0.04656750586946703,0.0002325375241993509,0.04549679022017837,0.07994429321314174,0.0003042400779530504,0.07844253918656484
164,0.005557882642247349,8.698610381063238e-05,0.005234667948933104,0.021315448251654524,0.0001556149042600128,0.02060758876097863,0.04638144743982761,0.00023005742273411077,0.04549679022017837,0.07971294211194027,0.00030104161312235556,0.07844253918656484
165,0.00548550033537888,8.578441822750007e-05,0.005234667948933104,0.021178775482255833,0.00015416007957765715,0.02060758876097863,0.04617864738311335,0.00022914556840823196,0.04549679022017837,0.0794755545970122,0.00029898924920331325,0.07844253918656484
166,0.005406373263487001,8.463587906655497e-05,0.005234667948933104,0.021020773895018236,0.0001507642049153943,0.02060758876097863,0.0459777509673294,0.00022676797525031253,0.04549679022017837,0.07926806920576317,0.00029754899859130184,0.07844253918656484
167,0.005336769036909655,8.369335314258165e-05,0.005234667948933104,0.020892704298300636,0.00014941253808441229,0.02060758876097863,0.04580194217466345,0.00022585091813423337,0.04549679022017837,0.07900689293902909,0.000294982383814545,0.07844253918656484
168,0.005272489747201368,8.303999905208451e-05,0.005234667948933104,0.020773735430572402,0.0001486221610853596,0.02060758876097863,0.04568632915031541,0.0002245603163574201,0.04549679022017837,0.07874986386851462,0.0002927418038309393,0.07844253918656484
169,0.005211979243579669,8.252695221672362e-05,0.005211979243579669,0.020653882798692076,0.0001475243857284241,0.02060758876097863,0.04555447779728566,0.0002241040721001589,0.04549679022017837,0.07855711041036718,0.0002913303049764122,0.07844253918656484
170,0.005784879579081713,8.688283307433856e-05,0.005211979243579669,0.021791172684945914,0.00015626919094008596,0.02060758876097863,0.04714397281622879,0.0002295640593603516,0.04549679022017837,0.08064587895770599,0.00029957846405656227,0.07844253918656484
171,0.005709658850612603,8.574518067033629e-05,0.005211979243579669,0.02167134862805433,0.0001552442293770502,0.02060758876097863,0.046930794060459136,0.00022808620069745202,0.04549679022017837,0.08038222941217787,0.0002953138080098728,0.07844253918656484
172,0.005649737112140526,8.447610790999509e-05,0.005211979243579669,0.021516951957936806,0.00015325248337749592,0.02060758876097863,0.046810591597463716,0.00022721492030400599,0.04549679022017837,0.08013690337458883,0.000293106434618175,0.07844253918656484
173,0.00557717609068013,8.327124504900731e-05,0.005211979243579669,0.021380461044040663,0.00015184520005755142,0.02060758876097863,0.04662775110126173,0.00022636867633137088,0.04549679022017837,0.07989921681871771,0.00029089491699579373,0.07844253918656484
174,0.005510484352324332,8.270031511714615e-05,0.005211979243579669,0.021268101970129714,0.000151668305659167,0.02060758876097863,0.04647766807030303,0.00022551571768871732,0.04549679022017837,0.07960738421272011,0.00028939596858640733,0.07844253918656484
175,0.0054602761922162655,8.222822838440844e-05,0.005211979243579669,0.021151989685104303,0.00015070705053300614,0.02060758876097863,0.046328722401325705,0.00022572594726249945,0.04549679022017837,0.0793774625926076,0.00028791037852319765,0.07844253918656484
176,0.005398838009938991,8.11345966929509e-05,0.005211979243579669,0.021036675991416294,0.00014934509923981434,0.02060758876097863,0.0461435392518662,0.0002246836311163718,0.04549679022017837,0.07914282171078912,0.00028574646245052495,0.07844253918656484
177,0.0053279543351812675,8.00179229693591e-05,0.005211979243579669,0.020922317424062278,0.00014801457834291354,0.02060758876097863,0.04595000526396259,0.0002240133327046459,0.04549679022017837,0.07891993259151062,0.000283296111041656,0.07844253918656484
178,0.0052567934699903575,7.953542473843186e-05,0.005211979243579669,0.020816490724619392,0.000147630207175522,0.02060758876097863,0.045781021752502496,0.00022317700470934616,0.04549679022017837,0.07870097948824498,0.00028169225947607626,0.07844253918656484
179,0.005202035709635118,7.874363076111753e-05,0.005202035709635118,0.020683225317099232,0.00014636282556868116,0.02060758876097863,0.04560470824746778,0.0002215278321953434,0.04549679022017837,0.07845719228400903,0.00027790027063140203,0.07844253918656484
180,0.005711290652183108,8.385504119082305e-05,0.005202035709635118,0.021696093760591877,0.00015270408032674586,0.02060758876097863,0.04715095003566682,0.00022663169766751646,0.04549679022017837,0.0803816690616956,0.00028498473128148324,0.07844253918656484
181,0.005624679286936134,8.296281250101492e-05,0.005202035709635118,0.021563655180306285,0.0001516640946359465,0.02060758876097863,0.04697826946329671,0.0002234968504344256,0.04549679022017837,0.08014688985970711,0.00028215436509264097,0.07844253918656484
182,0.00558035705889001,8.26301432885914e-05,0.005202035709635118,0.021447508829600608,0.0001510366621427686,0.02060758876097863,0.04680419268335465,0.00022145334508403997,0.04549679022017837,0.07990105805702717,0.0002786718953398401,0.07844253918656484
183,0.005508668407771822,8.168452212415694e-05,0.005202035709635118,0.021348704226179616,0.0001497611015356522,0.02060758876097863,0.046628552760852295,0.00022012106384231147,0.04549679022017837,0.0796763380738631,0.0002763561040958782,0.07844253918656484
184,0.005455540683473904,8.097858545664575e-05,0.005202035709635118,0.021235677712093646,0.00014856230637450154,0.02060758876097863,0.046465698557336295,0.0002192485264251324,0.04549679022017837,0.07946865108260023,0.0002756497186260153,0.07844253918656484
185,0.005392437085448459,7.978701249212908e-05,0.005202035709635118,0.02112684325587053,0.00014711647807768094,0.02060758876097863,0.04631083620823012,0.00021661239351934223,0.04549679022017837,0.07926620580463431,0.0002740598684153038,0.07844253918656484
186,0.0053362894889106985,7.881366317393553e-05,0.005202035709635118,0.02100720966062151,0.00014586793103405017,0.02060758876097863,0.04610389344805525,0.00021397564429085012,0.04549679022017837,0.07903196999163041,0.0002710630456375033,0.07844253918656484
187,0.005260661358424123,7.773360590566097e-05,0.005202035709635118,0.020887619835596474,0.00014417855025420547,0.02060758876097863,0.0459204909139056,0.0002119661319759491,0.04549679022017837,0.07878683610533352,0.00026806484937274807,0.07844253918656484
188,0.005190741142898519,7.715934437237703e-05,0.005190741142898519,0.020758865300428465,0.00014289656350225982,0.02060758876097863,0.045787423087005195,0.00021082844006320984,0.04549679022017837,0.07854105289153648,0.0002652475531487203,0.07844253918656484
189,0.0051247583923525524,7.59057296755516e-05,0.0051247583923525524,0.02063157046377009,0.0001422675480473056,0.02060758876097863,0.04559928955548304,0.000210109399552296,0.04549679022017837,0.07835747513451857,0.0002644870104571799,0.07835747513451857
190,0.005627185631227952,8.066719459992249e-05,0.0051247583923525524,0.02163838551469493,0.00014783328806231095,0.02060758876097863,0.0470595521233422,0.00021786120455829852,0.04549679022017837,0.08022407404293531,0.0002727279882791406,0.07835747513451857
191,0.005560649508401611,7.988001045355188e-05,0.0051247583923525524,0.021525014028219353,0.00014712195646064368,0.02060758876097863,0.0468698498302741,0.00021680533263177963,0.04549679022017837,0.07998102592870031,0.0002696475242032593,0.07835747513451857
192,0.005513316896479708,7.934641059463703e-05,0.0051247583923525524,0.021396492592656777,0.00014648868655891138,0.02060758876097863,0.04668601492533361,0.00021601720361688406,0.04549679022017837,0.07976766482877948,0.0002682714361754576,0.07835747513451857
193,0.005456728840555583,7.838259725216467e-05,0.0051247583923525524,0.021298622182309844,0.000145561025098736,0.02060758876097863,0.04652501876501652,0.00021480170382263776,0.04549679022017837,0.07955178130238537,0.0002663464238947459,0.07835747513451857
194,0.005405590399111677,7.817655861079775e-05,0.0051247583923525524,0.021217198288472183,0.0001445736905962231,0.02060758876097863,0.04633625533877341,0.0002125556893411173,0.04549679022017837,0.07932058559542475,0.0002626506975162371,0.07835747513451857
195,0.00534046647031926,7.73545593076339e-05,0.0051247583923525524,0.021101355381461816,0.00014360236675148633,0.02060758876097863,0.04615207993148395,0.00021184169656462582,0.04549679022017837,0.07910817746117295,0.0002627497916445158,0.07835747513451857
196,0.00528268335239774,7.652480431976678e-05,0.0051247583923525524,0.020993945121750686,0.00014261911193484355,0.02060758876097863,0.04597961839094865,0.00020983218647296515,0.04549679022017837,0.07894283568239997,0.000262105644417943,0.07835747513451857
197,0.005224399678179136,7.583396555062856e-05,0.0051247583923525524,0.02089174080874612,0.00014189101150040298,0.02060758876097863,0.04580429822508811,0.0002083886968095922,0.04549679022017837,0.07875460229100392,0.0002625774808535244,0.07835747513451857
198,0.00517478170367255,7.473984331012764e-05,0.0051247583923525524,0.020798963765681612,0.00014100874218145069,0.02060758876097863,0.045653051628731386,0.00020785180537017254,0.04549679022017837,0.07855070160125754,0.0002592479870516444,0.07835747513451857
199,0.0051116786806801534,7.355886370828048e-05,0.0051116786806801534,0.020724228990212454,0.00014074788624810915,0.02060758876097863,0.04548552447549154,0.00020614026925399912,0.04548552447549154,0.07837961481165001,0.00025794519818291174,0.07835747513451857
200,0.005609355135389393,7.80158120901636e-05,0.0051116786806801534,0.021619396113317365,0.00014656131288933455,0.02060758876097863,0.046963747659659265,0.00021371264031785412,0.04548552447549154,0.08018533389847968,0.0002701496345282586,0.07835747513451857
201,0.005567692685025933,7.730600035601289e-05,0.0051116786806801534,0.02151744935746823,0.0001459857113884072,0.02060758876097863,0.04682886138656322,0.00021298542523825233,0.04548552447549154,0.07993749665431213,0.00026787146729336886,0.07835747513451857
202,0.005518913928610692,7.6854154282474e-05,0.0051116786806801534,0.02139986147498289,0.00014412702390440978,0.02060758876097863,0.04663325609737244,0.00021134288493711013,0.04548552447549154,0.07975478638052885,0.0002661522771299364,0.07835747513451857
203,0.005463672904480564,7.593589939938247e-05,0.0051116786806801534,0.02131292848370128,0.00014265639746971544,0.02060758876097863,0.046462427173448465,0.0002088844970152558,0.04548552447549154,0.07954465162139213,0.0002634315452068192,0.07835747513451857
204,0.005407542476145977,7.574963239318645e-05,0.0051116786806801534,0.021222219819449734,0.000141695119306577,0.02060758876097863,0.04627195779050826,0.00020695240319684572,0.04548552447549154,0.07932528472337311,0.00025983208114196434,0.07835747513451857
205,0.0053635153334985,7.532297194322792e-05,0.0051116786806801534,0.02110158966506784,0.00014053987112625074,0.02060758876097863,0.04615724072518408,0.00020629624145818398,0.04548552447549154,0.07915362557053925,0.0002577663207498293,0.07835747513451857
206,0.005291385914787515,7.47632773134952e-05,0.0051116786806801534,0.020994924781183984,0.00013898399471624846,0.02060758876097863,0.04602456458734294,0.00020547308142938213,0.04548552447549154,0.07898509082341643,0.0002563802857127973,0.07835747513451857
207,0.005216011313516879,7.337707741417668e-05,0.0051116786806801534,0.020895493790455553,0.00013765915377790322,0.02060758876097863,0.045900016388231935,0.0002050436684602724,0.04548552447549154,0.07877606761402667,0.00025344031405735766,0.07835747513451857
208,0.005168952621873186,7.26419578731355e-05,0.0051116786806801534,0.02080660160688725,0.00013645144105131773,0.02060758876097863,0.045730599786422556,0.0002029734867650323,0.04548552447549154,0.07859719322163405,0.0002526786756996249,0.07835747513451857
209,0.005112378837942548,7.195202547961892e-05,0.0051116786806801534,0.020688847014168427,0.00013465650845030983,0.02060758876097863,0.04559444860965998,0.0002003851412065069,0.04548552447549154,0.0783975336456432,0.0002518330684496205,0.07835747513451857
210,0.005549523692993164,7.56129515479126e-05,0.0051116786806801534,0.021550539169601965,0.00013971134226368836,0.02060758876097863,0.046847973907810564,0.00020655778265801767,0.04548552447549154,0.08010325456498225,0.0002615855780077916,0.07835747513451857
211,0.005490704565706772,7.496100657539992e-05,0.0051116786806801534,0.02145679786406126,0.00013910980489584835,0.02060758876097863,0.04668285326245864,0.00020479692415146413,0.04548552447549154,0.07988374783634719,0.00026045978929719373,0.07835747513451857
212,0.005433025142175221,7.396563135581495e-05,0.0051116786806801534,0.021350960160793932,0.00013753380032852582,0.02060758876097863,0.046522452915484264,0.00020330469192488638,0.04548552447549154,0.07969799793441353,0.00025971243401927456,0.07835747513451857
213,0.005378103253837353,7.337944110202008e-05,0.0051116786806801534,0.021254303047053648,0.00013641783498931974,0.02060758876097863,0.04638408122590325,0.00020153523095025027,0.04548552447549154,0.07947680044409382,0.0002579879520710971,0.07835747513451857
214,0.005317048236328025,7.2495661205772e-05,0.0051116786806801534,0.021155313330607554,0.000135733511324224,0.02060758876097863,0.0462633894681573,0.0002007561601780883,0.04548552447549154,0.07927676786557501,0.00025442487470824,0.07835747513451857
215,0.00525503295689187,7.160392499067243e-05,0.0051116786806801534,0.02107309293218573,0.0001351782487044829,0.02060758876097863,0.0461061502321312,0.00019836425253499338,0.04548552447549154,0.07904072807700493,0.0002512486994575942,0.07835747513451857
216,0.005205967042909251,7.087065659220573e-05,0.0051116786806801534,0.020998926131477795,0.00013424530364396865,0.02060758876097863,0.04598022719647321,0.00019817405959771263,0.04548552447549154,0.07889673175598394,0.0002507194571597713,0.07835747513451857
217,0.005160856289848523,7.059977596942755e-05,0.0051116786806801534,0.020890849457176775,0.0001339443491112687,0.02060758876097863,0.04582692001219974,0.0001974505787430211,0.04548552447549154,0.07872133684231247,0.00024990424142076615,0.07835747513451857
218,0.005112865958016188,6.99398110432287e-05,0.0051116786806801534,0.02080572468860253,0.0001328214079353991,0.02060758876097863,0.04568859708332971,0.00019578331130953327,0.04548552447549154,0.07854075004194738,0.00024856748607897063,0.07835747513451857
219,0.005074608478009373,6.983121718770822e-05,0.005074608478009373,0.020711471724614926,0.00013120003186245518,0.02060758876097863,0.045532384558103545,0.0001941768403146834,0.04548552447549154,0.0783212949796166,0.00024709164457378655,0.0783212949796166
220,0.0055045447988504624,7.2776490345194e-05,0.005074608478009373,0.02150842091600166,0.00013536108774040115,0.02060758876097863,0.04674326658199481,0.00020032889870072565,0.04548552447549154,0.0799540425903381,0.0002536036642694996,0.0783212949796166
221,0.005466594197347664,7.247263691289065e-05,0.005074608478009373,0.021430560619686304,0.00013478542012405073,0.02060758876097863,0.04658097395938661,0.00019834987312638937,0.04548552447549154,0.07975949334105265,0.0002521199470029389,0.0783212949796166
222,0.005406567275486417,7.143120217904468e-05,0.005074608478009373,0.021323919020602784,0.00013329484101321675,0.02060758876097863,0.04644277373950551,0.00019704702163857973,0.04548552447549154,0.07959725500163657,0.0002499738235461997,0.0783212949796166
223,0.005349431749826692,7.095610633543863e-05,0.005074608478009373,0.021212129631831243,0.00013183891123311106,0.02060758876097863,0.046329988810426444,0.00019670879050188262,0.04548552447549154,0.07943279553351285,0.0002468170027044479,0.0783212949796166
224,0.005299331115978034,7.030567781978486e-05,0.005074608478009373,0.021137628967324212,0.00013145353539499065,0.02060758876097863,0.04621792758875847,0.00019590310030317883,0.04548552447549154,0.07928046057465325,0.0002466995086285999,0.0783212949796166
225,0.005257294175978837,6.996584007678289e-05,0.005074608478009373,0.02103909675351415,0.00013079215939506948,0.02060758876097863,0.046117696413036736,0.000195228282342341,0.04548552447549154,0.0791187322973169,0.00024658024604944014,0.0783212949796166
226,0.005213792785580624,6.949728700051466e-05,0.005074608478009373,0.02095557499067713,0.00012911377532639636,0.02060758876097863,0.045987614880079734,0.00019307769488452288,0.04548552447549154,0.07892799715614539,0.0002452262093417444,0.0783212949796166
227,0.005155400758449121,6.858297605703705e-05,0.005074608478009373,0.02085198069509812,0.00012859545030223553,0.02060758876097863,0.045864271632348345,0.00019270676462369084,0.04548552447549154,0.0787618312730727,0.0002436864789421581,0.0783212949796166
228,0.005111135105379962,6.830195620284131e-05,0.005074608478009373,0.020766898286303365,0.00012733459665762836,0.02060758876097863,0.04573226904901361,0.00019186661456106725,0.04548552447549154,0.07857885964363234,0.00024230468220471719,0.0783212949796166
229,0.005065704140185023,6.791227707198712e-05,0.005065704140185023,0.020697888248948377,0.00012645817285948237,0.02060758876097863,0.04557032419543303,0.0001897252631818934,0.04548552447549154,0.07841649352616399,0.00024066892486610558,0.0783212949796166
230,0.005456417474109388,7.168656514328768e-05,0.005065704140185023,0.021500872880243545,0.00013016478044767502,0.02060758876097863,0.046771860192349066,0.0001949433032961404,0.04548552447549154,0.0799049773492402,0.0002455076561569015,0.0783212949796166
231,0.005407985053713256,7.151526592831785e-05,0.005065704140185023,0.021410562336124785,0.0001288555953882562,0.02060758876097863,0.04662175180707506,0.00019440617305536954,0.04548552447549154,0.07970460081365674,0.0002443590598755993,0.0783212949796166
232,0.0053654673838201905,7.101767679543595e-05,0.005065704140185023,0.021307252197961486,0.00012787174734544613,0.02060758876097863,0.04649107659214923,0.00019375243566496664,0.04548552447549154,0.07954398366650962,0.00024332748028361195,0.0783212949796166
233,0.005318375177988157,7.062600395217443e-05,0.005065704140185023,0.021213509000449122,0.00012682369199351674,0.02060758876097863,0.04637822653647038,0.00019380285972895285,0.04548552447549154,0.07938913887095315,0.00024173801986243095,0.0783212949796166
234,0.0052650923250538145,6.971870365687964e-05,0.005065704140185023,0.021137903331049323,0.00012641816094730897,0.02060758876097863,0.04623812505603066,0.00019281828156559065,0.04548552447549154,0.07922064955867074,0.00024051514479892926,0.0783212949796166
235,0.0052256171837524725,6.906435904980583e-05,0.005065704140185023,0.02104289123918185,0.0001255723981366788,0.02060758876097863,0.0461261722632265,0.000191759773179548,0.04548552447549154,0.07901341535963044,0.00023866880213812186,0.0783212949796166
236,0.005172166592629525,6.818278158131119e-05,0.005065704140185023,0.020954152584148376,0.00012480570207674577,0.02060758876097863,0.045942017149174216,0.00019163534883950186,0.04548552447549154,0.07883380597625847,0.00023738789927881833,0.0783212949796166
237,0.005125993800606496,6.720070176746438e-05,0.005065704140185023,0.020875424762069352,0.0001239306416597104,0.02060758876097863,0.045777322558112454,0.00018975257302768662,0.04548552447549154,0.07870868089834977,0.00023686164509427698,0.0783212949796166
238,0.0050817776627481055,6.651147141131617e-05,0.005065704140185023,0.02078717784962414,0.00012387495383798516,0.02060758876097863,0.045662273450943626,0.00018931455400653213,0.04548552447549154,0.07856538890912916,0.000236514221118478,0.0783212949796166
239,0.005039395322030276,6.573059686094616e-05,0.005039395322030276,0.02068452011965822,0.0001232375840935621,0.02060758876097863,0.04552061518255376,0.00018876851483344686,0.04548552447549154,0.07838880249593987,0.00023557958316841674,0.0783212949796166
240,0.005440327957548958,6.923916383482942e-05,0.005039395322030276,0.02146259229397635,0.0001283340144253544,0.02060758876097863,0.04662514539963585,0.00019060758140620543,0.04548552447549154,0.07985490433533712,0.00024019743333080875,0.0783212949796166
241,0.005397588996593218,6.869361125259453e-05,0.005039395322030276,0.021361057599923138,0.00012741534431173757,0.02060758876097863,0.04649105410933251,0.00018993613786281993,0.04548552447549154,0.07967710115289509,0.00023978302751175517,0.0783212949796166
242,0.005349950934324244,6.829450203637968e-05,0.005039395322030276,0.02127677116910103,0.00012640928220475952,0.02060758876097863,0.04635568871639659,0.00018855660115040435,0.04548552447549154,0.07952609859171501,0.00023915059569113936,0.0783212949796166
243,0.005306996001149328,6.80658913282892e-05,0.005039395322030276,0.021182661419627616,0.00012571023596467,0.02060758876097863,0.04625125075265017,0.00018737910439835638,0.04548552447549154,0.07934904310245255,0.00023770607954664584,0.0783212949796166
244,0.0052696807367045954,6.76422659842197e-05,0.005039395322030276,0.021108011632876584,0.0001250988975049572,0.02060758876097863,0.04611988178568649,0.0001862881363773434,0.04548552447549154,0.07919275440364676,0.00023575955805730614,0.0783212949796166
245,0.005223987753493777,6.71062215136444e-05,0.005039395322030276,0.021009833344364865,0.00012430826652903582,0.02060758876097863,0.04600420462065881,0.0001854214892207574,0.04548552447549154,0.07899382372741627,0.00023428696285459277,0.0783212949796166
246,0.005183107557459545,6.70335426470606e-05,0.005039395322030276,0.020921411726240114,0.00012322259252885154,0.02060758876097863,0.0458925625545935,0.00018448096883070497,0.04548552447549154,0.0788141959919716,0.00023199743044192116,0.0783212949796166
247,0.005140772919127009,6.607042607303777e-05,0.005039395322030276,0.020820302476056277,0.0001223556438966312,0.02060758876097863,0.04577211612777226,0.00018305700096197508,0.04548552447549154,0.07870161705160938,0.00023136184103144912,0.0783212949796166
248,0.005102214054295344,6.550554696793888e-05,0.005039395322030276,0.020734315154137456,0.00012104219727397705,0.02060758876097863,0.045652534925484274,0.00018246102673819383,0.04548552447549154,0.0785675488367612,0.00022964007212908968,0.0783212949796166
249,0.005065905028911361,6.502618447166999e-05,0.005039395322030276,0.020659588248495793,0.00012092725419297143,0.02060758876097863,0.045538783288764415,0.00018113636916508428,0.04548552447549154,0.07837724096068532,0.0002290263514159201,0.0783212949796166
250,0.005436872395011393,6.865618424962026e-05,0.005039395322030276,0.02141868976661827,0.00012540288726375356,0.02060758876097863,0.046563922733116804,0.0001871127297154509,0.04548552447549154,0.07976703476547782,0.00023346626044496815,0.0783212949796166
251,0.005383982125183482,6.80834832564801e-05,0.005039395322030276,0.021329942213419783,0.00012507495599413894,0.02060758876097863,0.04642829607203629,0.00018586099792194575,0.04548552447549154,0.07959638507887519,0.0002327813728142637,0.0783212949796166
252,0.005334136454605661,6.703287231016486e-05,0.005039395322030276,0.021246299306169603,0.00012430452196967456,0.02060758876097863,0.04630338419803299,0.00018493620618314417,0.04548552447549154,0.07945821397872178,0.00023179415302417334,0.0783212949796166
253,0.005283943539117024,6.639583389167147e-05,0.005039395322030276,0.02116266334685582,0.00012439872480187912,0.02060758876097863,0.04615717309482055,0.00018267338115304842,0.04548552447549154,0.07932196031168127,0.0002305425841749723,0.0783212949796166
254,0.005246279477833587,6.589299070753635e-05,0.005039395322030276,0.02107205596117646,0.000124164526538801,0.02060758876097863,0.04605228088300433,0.00018194383096723675,0.04548552447549154,0.07914351916477254,0.0002285057536487271,0.0783212949796166
255,0.005197146983610275,6.540443915887823e-05,0.005039395322030276,0.020993415520977807,0.00012340214754620146,0.02060758876097863,0.04593441476475664,0.0001808016105918085,0.04548552447549154,0.0790103167194107,0.0002275278155658967,0.0783212949796166
256,0.005145696721011299,6.451399850395934e-05,0.005039395322030276,0.020911685617060284,0.00012261038899522413,0.02060758876097863,0.04581791285291676,0.0001804217468830788,0.04548552447549154,0.07883080290305293,0.0002251396914844849,0.0783212949796166
257,0.0051076516125563316,6.431732074002554e-05,0.005039395322030276,0.020820041859774773,0.00012129831392282791,0.02060758876097863,0.0456855791109539,0.00017960343590926392,0.04548552447549154,0.07863836376121208,0.00022339353642540462,0.0783212949796166
258,0.00506850617289874,6.378401032133599e-05,0.005039395322030276,0.020754465000096207,0.00012103951963782381,0.02060758876097863,0.04556711382353105,0.0001782740660441971,0.04548552447549154,0.07849265521663266,0.0002230909502840185,0.0783212949796166
259,0.005028332443139712,6.320981647904819e-05,0.005028332443139712,0.02066837070517902,0.00012017632224185157,0.02060758876097863,0.04544375557321197,0.00017772559594362444,0.04544375557321197,0.07834608838220118,0.00022373382616440422,0.0783212949796166
260,0.005382357194426049,6.617103603391729e-05,0.005028332443139712,0.021380069236054684,0.00012474206676608336,0.02060758876097863,0.04650394217025913,0.0001830087106898717,0.04544375557321197,0.07977464841218128,0.00022688475223829445,0.0783212949796166
261,0.0053420036980669095,6.577802801408502e-05,0.005028332443139712,0.021294810157874336,0.0001235161813713867,0.02060758876097863,0.046372452653103836,0.00018204559013672625,0.04544375557321197,0.07963564399927406,0.0002267965497975805,0.0783212949796166
262,0.005305013381134288,6.551774763733822e-05,0.005028332443139712,0.02121105704057371,0.00012266229050966661,0.02060758876097863,0.04627078068074762,0.00018131519851978086,0.04544375557321197,0.079485583730417,0.00022509657209873114,0.0783212949796166
263,0.005258901736550362,6.547401010967818e-05,0.005028332443139712,0.021133672699372552,0.00012146250885569177,0.02060758876097863,0.04614183191540753,0.000180760211558453,0.04544375557321197,0.07930712986012874,0.00022377699971119124,0.0783212949796166
264,0.005207807533279197,6.462732795284755e-05,0.005028332443139712,0.021038539847691516,0.00012002550595831354,0.02060758876097863,0.04603958831405398,0.00018053158504349845,0.04544375557321197,0.07911959457357395,0.00022330642079716238,0.0783212949796166
265,0.005174110635102174,6.423190504660147e-05,0.005028332443139712,0.020946587251085273,0.00011980479786048052,0.02060758876097863,0.045904005362818474,0.0001797687508921771,0.04544375557321197,0.0789702277517222,0.0002217317196476939,0.0783212949796166
266,0.00512998476246414,6.354768801343952e-05,0.005028332443139712,0.02085412578346497,0.00011893420856754633,0.02060758876097863,0.04579278602940459,0.000179223033733377,0.04544375557321197,0.07878424206137365,0.00021909751805585572,0.0783212949796166
267,0.005090002125670351,6.317525062347933e-05,0.005028332443139712,0.020780718280889884,0.00011828234535884286,0.02060758876097863,0.04569006119594538,0.00017879755619623711,0.04544375557321197,0.07861367337057003,0.00021677882241183735,0.0783212949796166
268,0.005053216973256919,6.290325280188464e-05,0.005028332443139712,0.02070550158887606,0.00011734928876065169,0.02060758876097863,0.045573888964350884,0.00017752839590104506,0.04544375557321197,0.07844111975021882,0.00021644643565563903,0.0783212949796166
269,0.005011074359468002,6.241186607271749e-05,0.005011074359468002,0.020616154636789952,0.00011661919840399941,0.02060758876097863,0.04546558810321907,0.00017740775475925068,0.04544375557321197,0.07827337798025714,0.0002155410331610788,0.07827337798025714
270,0.0053518136160795255,6.498390993798687e-05,0.005011074359468002,0.021314953283007,0.0001191011866930791,0.02060758876097863,0.046409995744490284,0.0001793725584283819,0.04544375557321197,0.079632532806413,0.0002205150880765023,0.07827337798025714
271,0.005316785530357294,6.445506729022251e-05,0.005011074359468002,0.021239058926040846,0.000118251800538988,0.02060758876097863,0.04627244051356132,0.000178100126301452,0.04544375557321197,0.07949348113933863,0.0002203813385057479,0.07827337798025714
272,0.00528065995942457,6.436676639507171e-05,0.005011074359468002,0.02114657212389491,0.00011786625646413324,0.02060758876097863,0.04616213647804646,0.00017775040564617592,0.04544375557321197,0.07931410622099729,0.0002194640486785623,0.07827337798025714
273,0.005238921542144958,6.381733189465823e-05,0.005011074359468002,0.02106578331579284,0.00011725152517032154,0.02060758876097863,0.0460499042175418,0.00017765025894118754,0.04544375557321197,0.07915761824196806,0.00021840849390280224,0.07827337798025714
274,0.005197449590537175,6.30246163568278e-05,0.005011074359468002,0.020974869427301812,0.00011693849497989533,0.02060758876097863,0.04593632212397787,0.000176542098412033,0.04544375557321197,0.07899663305513505,0.0002175803516633341,0.07827337798025714
275,0.0051674934580041515,6.288341888202608e-05,0.005011074359468002,0.020900724381881692,0.0001160964179635715,0.02060758876097863,0.0458325577368004,0.00017583529345856216,0.04544375557321197,0.078854139308831,0.00021660282351865245,0.07827337798025714
276,0.005130175709410276,6.286196693623786e-05,0.005011074359468002,0.02083989885269588,0.00011564774504770747,0.02060758876097863,0.04574964366161156,0.00017541211961959725,0.04544375557321197,0.07873724181826947,0.00021464778624519446,0.07827337798025714
277,0.0050962597664066375,6.270831767748407e-05,0.005011074359468002,0.02074864530940532,0.00011498526230300317,0.02060758876097863,0.04565625585955904,0.00017528054586427114,0.04544375557321197,0.07861358356604782,0.00021402997568381536,0.07827337798025714
278,0.005063205100677162,6.232240155347801e-05,0.005011074359468002,0.02067977308508493,0.00011425550077699161,0.02060758876097863,0.04555384053225739,0.0001747188734379009,0.04544375557321197,0.0784707033449344,0.0002130954913552328,0.07827337798025714
279,0.005031929142893313,6.209509268842042e-05,0.005011074359468002,0.02061648013092504,0.00011417600195161617,0.02060758876097863,0.04545889097330416,0.00017369178283452882,0.04544375557321197,0.07835109031095465,0.00021346366849842995,0.07827337798025714
280,0.005346022723407908,6.355329433602142e-05,0.005011074359468002,0.021245673771349567,0.00011577799740740294,0.02060758876097863,0.04640440647614915,0.00017676779411337248,0.04544375557321197,0.07961892994191393,0.00021754614416814017,0.07827337798025714
281,0.005309440277530713,6.308204871557108e-05,0.005011074359468002,0.021188197690882697,0.00011523941330873865,0.02060758876097863,0.046277734450330996,0.00017520852963542606,0.04544375557321197,0.07946163569552832,0.00021769314118116035,0.07827337798025714
282,0.005267903619801342,6.266924594136827e-05,0.005011074359468002,0.021107429639188744,0.00011491536304493861,0.02060758876097863,0.04617415194203759,0.0001745959093183389,0.04544375557321197,0.07931607610164312,0.0002172921935331274,0.07827337798025714
283,0.005227490851674335,6.239695514388012e-05,0.005011074359468002,0.021028112409673873,0.00011396671093728793,0.02060758876097863,0.04607445546287098,0.0001739141874175248,0.04544375557321197,0.07912814865960911,0.00021563736032865526,0.07827337798025714
284,0.005181599429795829,6.193959335839946e-05,0.005011074359468002,0.02094423806487363,0.00011391279058808687,0.02060758876097863,0.04595312978730609,0.0001738388184163623,0.04544375557321197,0.07898909787275563,0.0002144591567992112,0.07827337798025714
285,0.005142862411370556,6.146486858239235e-05,0.005011074359468002,0.02086815053384948,0.0001133437085373092,0.02060758876097863,0.04585074821796629,0.0001739667631334987,0.04544375557321197,0.0788034179134253,0.00021460628547676755,0.07827337798025714
286,0.005109341973206355,6.116071914861128e-05,0.005011074359468002,0.020800845999484858,0.00011291931317373045,0.02060758876097863,0.045741571618446525,0.0001736481437096153,0.04544375557321197,0.0786760070350725,0.00021393433312182297,0.07827337798025714
287,0.0050795700553219,6.0857001626549336e-05,0.005011074359468002,0.020737311298730157,0.00011239897817416851,0.02060758876097863,0.04564406596510774,0.00017294432919992298,0.04544375557321197,0.07854660794571375,0.0002137701553937056,0.07827337798025714
288,0.005044589711404118,6.037295652215772e-05,0.005011074359468002,0.020643432863093197,0.00011136589354397308,0.02060758876097863,0.04553441461253209,0.00017227891268425832,0.04544375557321197,0.07841754328911571,0.0002127167452062696,0.07827337798025714
289,0.005008659457704447,6.011862261387755e-05,0.005008659457704447,0.02058432529010696,0.00011078590318596953,0.02058432529010696,0.04544142868300155,0.00017186848566213409,0.04544142868300155,0.07830956965874321,0.00021202209767667176,0.07827337798025714
290,0.0053130375069109234,6.230393906652394e-05,0.005008659457704447,0.02122354836501869,0.00011380969042270956,0.02058432529010696,0.046334303426062304,0.00017548330959954634,0.04544142868300155,0.0795489410641847,0.00021535025296038533,0.07827337798025714
291,0.005280717076592467,6.217994936961464e-05,0.005008659457704447,0.02116407524938022,0.00011361666922818524,0.02058432529010696,0.0462220047320984,0.00017402412651860026,0.04544142868300155,0.07944271365939005,0.00021486677783734724,0.07827337798025714
292,0.005241907428458339,6.185553101891326e-05,0.005008659457704447,0.02109003834528753,0.00011255450350911708,0.02058432529010696,0.04612966818647107,0.0001736375077945589,0.04544142868300155,0.07932405805154867,0.00021399270736277692,0.07827337798025714
293,0.005202663841457005,6.128076072971461e-05,0.005008659457704447,0.021028045692881962,0.00011198727078045052,0.02058432529010696,0.04604552411170998,0.0001725647015882151,0.04544142868300155,0.07917682466882166,0.0002139582481852166,0.07827337798025714
294,0.00517072544547295,6.109918002922963e-05,0.005008659457704447,0.02094494703423054,0.00011152557506463223,0.02058432529010696,0.045962304482196514,0.00017250546897692908,0.04544142868300155,0.07904373557856656,0.0002140523253806926,0.07827337798025714
295,0.005132165444365599,6.0957378137732314e-05,0.005008659457704447,0.020869159307221608,0.00011118251556140281,0.02058432529010696,0.045861361707553436,0.00017193730264197468,0.04544142868300155,0.0789158707573151,0.00021321099143788665,0.07827337798025714
296,0.0051029521175596365,6.052952423971284e-05,0.005008659457704447,0.020798108026592117,0.00011068559119673389,0.02058432529010696,0.04576275778678077,0.0001703338261002603,0.04544142868300155,0.07877290091690889,0.00021267949761691806,0.07827337798025714
297,0.0050655831896556005,5.999103022840398e-05,0.005008659457704447,0.02075631622576546,0.0001100611322419613,0.02058432529010696,0.04567377771843934,0.0001699087403979682,0.04544142868300155,0.07864417951843819,0.00021194343098431752,0.07827337798025714
298,0.005028030039027504,5.9418890303184636e-05,0.005008659457704447,0.020684357811811695,0.00010984319962990339,0.02058432529010696,0.04557448945124007,0.00016851792231860937,0.04544142868300155,0.07853126678167636,0.00021075733147616588,0.07827337798025714
299,0.004984037658650065,5.88418640597783e-05,0.004984037658650065,0.020609386478206457,0.00010897476813760459,0.02058432529010696,0.045469547427222375,0.00016713096650155864,0.04544142868300155,0.07839963591305545,0.00021012547858181494,0.07827337798025714
300,0.0052926712509420125,6.106731948595355e-05,0.004984037658650065,0.021229020694187875,0.00011192402262703789,0.02058432529010696,0.046338601022404564,0.00017025954406081162,0.04544142868300155,0.07957261542290786,0.00021344201628673327,0.07827337798025714
301,0.005252245162600437,6.066144078453801e-05,0.004984037658650065,0.021158241482296707,0.00011122461072431074,0.02058432529010696,0.046256989068322596,0.00016958425152626067,0.04544142868300155,0.07940591179653787,0.00021245499222163468,0.07827337798025714
302,0.005222087455228864,6.0372554503664004e-05,0.004984037658650065,0.021098892535197613,0.00011094573299832555,0.02058432529010696,0.0461719078885269,0.00016918284855447482,0.04544142868300155,0.07923576041672616,0.00021194235546695994,0.07827337798025714
303,0.005191321266242703,5.9986168263411415e-05,0.004984037658650065,0.02101956813307042,0.0001101263691521491,0.02058432529010696,0.04607381264093505,0.00016899670091985523,0.04544142868300155,0.07909560974493675,0.00021116092905618827,0.07827337798025714
304,0.005156715485161935,5.965374864082143e-05,0.004984037658650065,0.020939053380248297,0.00010936477396988133,0.02058432529010696,0.04596857901115972,0.00016793293897335686,0.04544142868300155,0.07896093982470676,0.00020933579003807584,0.07827337798025714
305,0.005113928269548876,5.8873142775106235e-05,0.004984037658650065,0.020867996054698718,0.00010901369068276793,0.02058432529010696,0.045853596302454606,0.00016680693358653417,0.04544142868300155,0.07885410788773976,0.00020888685562500106,0.07827337798025714
306,0.0050720082891851925,5.8423129734494285e-05,0.004984037658650065,0.020803725975000933,0.00010842897233769411,0.02058432529010696,0.045759874082045196,0.00016638302314989087,0.04544142868300155,0.07871796857688054,0.0002073448408098198,0.07827337798025714
307,0.0050402363428221405,5.793144760483159e-05,0.004984037658650065,0.02074202602457184,0.0001080791624964232,0.02058432529010696,0.04567149277221928,0.0001659240023532674,0.04544142868300155,0.07858538390525584,0.000207498433753115,0.07827337798025714
308,0.005012975946019318,5.750249616500978e-05,0.004984037658650065,0.020670632329995484,0.00010730776991233326,0.02058432529010696,0.045583249017718826,0.00016448465231819382,0.04544142868300155,0.07845826543327172,0.00020683551984438165,0.07827337798025714
309,0.004971654423919933,5.691496490333122e-05,0.004971654423919933,0.02059019362730328,0.00010643081524844484,0.02058432529010696,0.04545712853599302,0.00016382894008175634,0.04544142868300155,0.0783283677024016,0.00020551511904033865,0.07827337798025714
310,0.005267892915649005,5.96907971049205e-05,0.004971654423919933,0.021173241154141445,0.0001092149938056967,0.02058432529010696,0.04634176814555542,0.00016754568679677013,0.04544142868300155,0.07946660056288735,0.00020985874018383994,0.07827337798025714
311,0.005236838400297607,5.9418034746096434e-05,0.004971654423919933,0.021099920544204218,0.00010912493908867177,0.02058432529010696,0.04621858225944073,0.0001665264156856893,0.04544142868300155,0.0793441774313229,0.00021030863871620466,0.07827337798025714
312,0.005208650875785044,5.924344648534521e-05,0.004971654423919933,0.021021302277472096,0.00010851958860326451,0.02058432529010696,0.04609979148662195,0.00016569233594967482,0.04544142868300155,0.07920979198704498,0.00020899181988566503,0.07827337798025714
313,0.005170377430078816,5.9336924892370586e-05,0.004971654423919933,0.020955090803806864,0.00010777957580075904,0.02058432529010696,0.04600452556937918,0.00016470984043379615,0.04544142868300155,0.07910469856830374,0.00020871145291167506,0.07827337798025714
314,0.00512769884171417,5.890882050393645e-05,0.004971654423919933,0.020899498914934533,0.00010707765992691167,0.02058432529010696,0.04589727610641534,0.00016426764581843823,0.04544142868300155,0.07898945334462674,0.00020895321598076312,0.07827337798025714
315,0.00509430563679518,5.8746648337786415e-05,0.004971654423919933,0.020834818664151704,0.00010661714512367221,0.02058432529010696,0.04581298439044315,0.00016392167940537455,0.04544142868300155,0.07885296250966417,0.00020819485664643262,0.07827337798025714
316,0.005054893279264948,5.800282604989453e-05,0.004971654423919933,0.020782353107469967,0.00010617656905348332,0.02058432529010696,0.04572386809701068,0.0001628912600636223,0.04544142868300155,0.07873369567626529,0.00020708785213079762,0.07827337798025714
317,0.005028995972743406,5.765138239905562e-05,0.004971654423919933,0.020735249358236015,0.00010607126414452636,0.02058432529010696,0.045623827494888414,0.00016199846430497967,0.04544142868300155,0.07861063299017755,0.00020694316690937823,0.07827337798025714
318,0.004988816373388169,5.707563496361693e-05,0.004971654423919933,0.020672987949469878,0.00010582714984348704,0.02058432529010696,0.04552679410958059,0.0001618741085041953,0.04544142868300155,0.07849411592815696,0.0002058896312505575,0.07827337798025714
319,0.004961766100937599,5.693232192639357e-05,0.004961766100937599,0.020610898911531655,0.00010483420557822898,0.02058432529010696,0.04542932418218029,0.00016106426683323418,0.04542932418218029,0.07833967282826486,0.00020467377229604008,0.07827337798025714
320,0.005245501094345222,5.944048362785275e-05,0.004961766100937599,0.021192041644649655,0.0001071939447539121,0.02058432529010696,0.04628917886248713,0.00016550235071687635,0.04542932418218029,0.07944989216059105,0.00020968695051085928,0.07827337798025714
321,0.005210211303421096,5.896007001041377e-05,0.004961766100937599,0.021121236816875028,0.00010676121848465364,0.02058432529010696,0.04616407929285661,0.00016490446536703745,0.04542932418218029,0.07932664480609722,0.00020864136688931526,0.07827337798025714
322,0.005187731381713525,5.8841186409029313e-05,0.004961766100937599,0.021057185183392703,0.00010586248811192274,0.02058432529010696,0.04607555274917152,0.00016491382922263038,0.04542932418218029,0.07915309051709091,0.00020727063311214988,0.07827337798025714
323,0.0051530606278228,5.837276137538812e-05,0.004961766100937599,0.020984430955906342,0.00010550267503111782,0.02058432529010696,0.04600307824284168,0.00016371458435355204,0.04542932418218029,0.07903926674715382,0.00020631656901004756,0.07827337798025714
324,0.005126257714147518,5.796634245373703e-05,0.004961766100937599,0.020920347967252177,0.00010530096361513282,0.02058432529010696,0.04590938437858812,0.00016336040264068754,0.04542932418218029,0.0788962616456225,0.00020581416253424647,0.07827337798025714
325,0.005094329422536388,5.760644007895037e-05,0.004961766100937599,0.020860258787451062,0.00010506712909422392,0.02058432529010696,0.045813136755123704,0.00016219863378601895,0.04542932418218029,0.07880106889598812,0.0002052660977844202,0.07827337798025714
326,0.005059695733804266,5.70064477215241e-05,0.004961766100937599,0.020803335112614292,0.00010443460187765066,0.02058432529010696,0.045737706514549004,0.00016149092279378748,0.04542932418218029,0.07868298705357546,0.00020436439113623233,0.07827337798025714
327,0.005029527903675397,5.657728304289161e-05,0.004961766100937599,0.020748058761872204,0.00010422501079505138,0.02058432529010696,0.04565933552598696,0.0001608745032861157,0.04542932418218029,0.07857706899104262,0.00020400550088076506,0.07827337798025714
328,0.0049928602114902975,5.611352518405626e-05,0.004961766100937599,0.020687767913888357,0.00010383157807531674,0.02058432529010696,0.045544458002289644,0.00016012792887801948,0.04542932418218029,0.07849728145861093,0.00020388593070984543,0.07827337798025714
329,0.004964724003306869,5.592616993407724e-05,0.004961766100937599,0.020626092976295345,0.00010324522886397332,0.02058432529010696,0.045444720801141654,0.00015920776218775843,0.04542932418218029,0.07837737498360203,0.0002029878460394649,0.07827337798025714
330,0.005230741481197647,5.779722662454648e-05,0.004961766100937599,0.0211681619372858,0.00010495598378226358,0.02058432529010696,0.04623136401355606,0.00016255891936625146,0.04542932418218029,0.07941565898752032,0.0002080801668032386,0.07827337798025714
331,0.00519182261190555,5.709463766728795e-05,0.004961766100937599,0.021099730185775566,0.00010451489138333974,0.02058432529010696,0.04613787061909015,0.00016204941798620464,0.04542932418218029,0.07932362489138028,0.0002076263814339617,0.07827337798025714
332,0.005169638175176886,5.690040297846611e-05,0.004961766100937599,0.02102564006695182,0.00010374595789878903,0.02058432529010696,0.04603892406392144,0.00016043126615134998,0.04542932418218029,0.07920274043630303,0.0002075405512821826,0.07827337798025714
333,0.00513497852339018,5.63977318688732e-05,0.004961766100937599,0.020967523681186123,0.0001035765352060384,0.02058432529010696,0.04594311805151116,0.00016010638738962757,0.04542932418218029,0.07908982252521159,0.00020630493497946642,0.07827337798025714
334,0.005100905534029567,5.5997252801165634e-05,0.004961766100937599,0.020899243078831,0.0001029166082649213,0.02058432529010696,0.04586937057771278,0.00015945571610505294,0.04542932418218029,0.07897974731563176,0.0002054941732537891,0.07827337798025714
335,0.005072340058877943,5.583096996409109e-05,0.004961766100937599,0.020824076037315842,0.0001022955559536256,0.02058432529010696,0.04579760965345089,0.00015949654196962637,0.04542932418218029,0.0788605063981092,0.00020483873296756486,0.07827337798025714
336,0.005042560683940841,5.538352382251934e-05,0.004961766100937599,0.02075600350353305,0.00010209920258710769,0.02058432529010696,0.045681968219056,0.00015834188246259447,0.04542932418218029,0.07873763173495474,0.00020529293012411606,0.07827337798025714
337,0.005009793842861252,5.479260979621944e-05,0.004961766100937599,0.020699693642719723,0.0001015451412065921,0.02058432529010696,0.045601871490363426,0.00015770070540726286,0.04542932418218029,0.07864635105956833,0.00020524811997641183,0.07827337798025714
338,0.0049815303309032445,5.435730262469802e-05,0.004961766100937599,0.02064444479689602,0.00010117746247797395,0.02058432529010696,0.045514156777408374,0.00015743138350479834,0.04542932418218029,0.07851579982347473,0.00020424219338681536,0.07827337798025714
339,0.004955329876944967,5.406598078136418e-05,0.004955329876944967,0.020591050562497083,0.00010063720175513813,0.02058432529010696,0.04542843784478894,0.0001569692835439995,0.04542843784478894,0.07839128044150077,0.0002018783873920692,0.07827337798025714
340,0.005216357063855737,5.637131394706682e-05,0.004955329876944967,0.021150941841970458,0.00010271065856298364,0.02058432529010696,0.0461923455323865,0.00015961203481760285,0.04542843784478894,0.07939403849628644,0.00020660425580123787,0.07827337798025714
341,0.005187709567707089,5.5864797931367145e-05,0.004955329876944967,0.02108067986972939,0.0001022627093227858,0.02058432529010696,0.04608521544208557,0.00015904560810883994,0.04542843784478894,0.07929245795978034,0.00020636730089420555,0.07827337798025714
342,0.005157178214995553,5.5602735750384995e-05,0.004955329876944967,0.021017806846692407,0.00010197052028449488,0.02058432529010696,0.04600377046648199,0.00015841653767306133,0.04542843784478894,0.0791863469598192,0.00020560666750970958,0.07827337798025714
343,0.005132182463049343,5.540703650792645e-05,0.004955329876944967,0.020954145035475838,0.00010133390902716561,0.02058432529010696,0.04592297036757901,0.00015733429884552411,0.04542843784478894,0.07908125453670453,0.000204884494814467,0.07827337798025714
344,0.005102961407311238,5.524392660647952e-05,0.004955329876944967,0.020892517783497766,0.00010123837875266727,0.02058432529010696,0.045839113002538116,0.0001563622088939892,0.04542843784478894,0.07896925707856624,0.00020353101231293343,0.07827337798025714
345,0.005074347984337585,5.467815081900063e-05,0.004955329876944967,0.020835609554119436,0.00010089728861209626,0.02058432529010696,0.04574109874537446,0.00015560114413453778,0.04542843784478894,0.07882154961927618,0.00020223300303050785,0.07827337798025714
346,0.005041371880483355,5.440046222727623e-05,0.004955329876944967,0.020780521927122694,0.00010033850455531394,0.02058432529010696,0.04564128218058835,0.00015478719102481067,0.04542843784478894,0.07868370951874519,0.00020075319161062322,0.07827337798025714
347,0.00502435245650833,5.43004780187843e-05,0.004955329876944967,0.020729728743098287,9.96672350020287e-05,0.02058432529010696,0.045549401451597006,0.00015412429252779206,0.04542843784478894,0.07856849105979552,0.0001997423823110284,0.07827337798025714
348,0.004994614657405739,5.4060512969809094e-05,0.004955329876944967,0.020671608794073586,9.894287120442586e-05,0.02058432529010696,0.04547309306718945,0.0001542410679083076,0.04542843784478894,0.07843877124129446,0.0001992062306422679,0.07827337798025714
349,0.004968415854535868,5.384847877687202e-05,0.004955329876944967,0.020612829999615313,9.884600507817725e-05,0.02058432529010696,0.04539516024884317,0.00015375011429589447,0.04539516024884317,0.07830259464397522,0.00019794089739759132,0.07827337798025714
350,0.005218441302168952,5.634213905250052e-05,0.004955329876944967,0.021123466610785045,0.0001000706408461183,0.02058432529010696,0.04618477908768805,0.00015691956330807428,0.04539516024884317,0.07934399094614931,0.00020078819682887755,0.07827337798025714
351,0.005185329555456095,5.5745035408677905e-05,0.004955329876944967,0.02104469343882503,9.92548672423844e-05,0.02058432529010696,0.04609060496847529,0.0001564230718193771,0.04539516024884317,0.07923927393841138,0.00020081956965736637,0.07827337798025714
352,0.005154040644121702,5.553771105064694e-05,0.004955329876944967,0.02099020197552723,9.871943468441924e-05,0.02058432529010696,0.04600635443258324,0.00015636508197368795,0.04539516024884317,0.07914047441421916,0.0001998624198599368,0.07827337798025714
353,0.005124125647338142,5.508174026953817e-05,0.004955329876944967,0.020942887115043815,9.884832328681713e-05,0.02058432529010696,0.0459172300223121,0.0001555275216678283,0.04539516024884317,0.07904589851894342,0.00019982218509783948,0.07827337798025714
354,0.005090632084596853,5.467722076650432e-05,0.004955329876944967,0.02088693709677014,9.831370887162541e-05,0.02058432529010696,0.04582927371129978,0.00015519135136853653,0.04539516024884317,0.07894451042211814,0.00019957689772510885,0.07827337798025714
355,0.0050588310288043024,5.417085100900975e-05,0.004955329876944967,0.020820102943311044,9.80647108706229e-05,0.02058432529010696,0.0457567137786245,0.0001547482394646762,0.04539516024884317,0.0788324687934446,0.00019884411046686699,0.07827337798025714
356,0.005031100107586379,5.393093578532246e-05,0.004955329876944967,0.020771127571551737,9.778280487242216e-05,0.02058432529010696,0.045684452710551895,0.00015367311451693665,0.04539516024884317,0.07869987116331853,0.00019802133433770235,0.07827337798025714
357,0.005009542858547309,5.3709084349698074e-05,0.004955329876944967,0.020701990565938605,9.669582653673055e-05,0.02058432529010696,0.04560746403894655,0.00015326964981614408,0.04539516024884317,0.0786027781737786,0.00019810132581737536,0.07827337798025714
358,0.004981464884482288,5.342455074613544e-05,0.004955329876944967,0.02063812742244485,9.603774500456615e-05,0.02058432529010696,0.04552455926669281,0.00015263942439116185,0.04539516024884317,0.07848100529313348,0.00019768179589979736,0.07827337798025714
359,0.004946506110446051,5.2993315989194804e-05,0.004946506110446051,0.020578356006666246,9.611214694672012e-05,0.020578356006666246,0.04544846715942885,0.0001521556908248905,0.04539516024884317,0.07838429225610874,0.0001973720067202491,0.07827337798025714
360,0.005195239614889314,5.4485767649805245e-05,0.004946506110446051,0.021063320707158807,9.787700533689664e-05,0.020578356006666246,0.04617652704372452,0.0001554243526708075,0.04539516024884317,0.07939453374039786,0.0002005582533227761,0.07827337798025714
361,0.005165086665695338,5.4117457875943626e-05,0.004946506110446051,0.021016318957098427,9.804043321143861e-05,0.020578356006666246,0.046075177112311606,0.00015506470655274446,0.04539516024884317,0.0792923609819573,0.00019988348428507123,0.07827337798025714
362,0.005133915164158728,5.4175334379956425e-05,0.004946506110446051,0.020964708992189798,9.748886605436752e-05,0.020578356006666246,0.04599522258197666,0.00015408203424374013,0.04539516024884317,0.07917909429009051,0.00019937215538948143,0.07827337798025714
363,0.005101345426186776,5.3702140935180825e-05,0.004946506110446051,0.02090047436285046,9.705869858580057e-05,0.020578356006666246,0.04591651638928495,0.00015386403613479595,0.04539516024884317,0.0790425084463889,0.00019839654465418475,0.07827337798025714
364,0.0050762933376411485,5.356226364075088e-05,0.004946506110446051,0.020829330211492133,9.657076389733772e-05,0.020578356006666246,0.045835052015119324,0.0001535402307544141,0.04539516024884317,0.07891928765688001,0.00019768612364510886,0.07827337798025714
365,0.005043643158518009,5.333205535526617e-05,0.004946506110446051,0.02078225161307723,9.622047140564494e-05,0.020578356006666246,0.045758424601892105,0.00015324256976954114,0.04539516024884317,0.07882966929692631,0.00019709669289519566,0.07827337798025714
366,0.005018790797569073,5.310896066333792e-05,0.004946506110446051,0.0207283484919912,9.575558245934403e-05,0.020578356006666246,0.04566393145080333,0.00015313997379484465,0.04539516024884317,0.07871815758417597,0.0001954151354382138,0.07827337798025714
367,0.004980292944173806,5.281593897424353e-05,0.004946506110446051,0.020675111435196677,9.549136928609329e-05,0.020578356006666246,0.04557417796511533,0.00015235735554821526,0.04539516024884317,0.0786038748156058,0.00019551587959563705,0.07827337798025714
368,0.004949530502955166,5.263548623019953e-05,0.004946506110446051,0.020615371402526655,9.528962045161039e-05,0.020578356006666246,0.045502544348348946,0.00015187701696226593,0.04539516024884317,0.07851486169252979,0.00019457390047099618,0.07827337798025714
369,0.0049251854129042745,5.246059980994029e-05,0.0049251854129042745,0.020547107555761775,9.478630993133275e-05,0.020547107555761775,0.04541138080748556,0.0001513916217639781,0.04539516024884317,0.07839534300777108,0.00019380584028161983,0.07827337798025714
370,0.005171594986657916,5.411119963829338e-05,0.0049251854129042745,0.021033520737304676,9.702952440383554e-05,0.020547107555761775,0.046196323993699266,0.00015372494097187764,0.04539516024884317,0.07935610032944938,0.00019913210083513313,0.07827337798025714
371,0.005145325594251027,5.390826737287317e-05,0.0049251854129042745,0.02097020538473677,9.654753002579177e-05,0.020547107555761775,0.04610159117446324,0.0001537733788128175,0.04539516024884317,0.07922374286024225,0.00019857278077871124,0.07827337798025714
372,0.005118449605112102,5.347968573744417e-05,0.0049251854129042745,0.020898382160388137,9.575184770365983e-05,0.020547107555761775,0.046002009743109674,0.0001524888634425772,0.04539516024884317,0.07910786032590222,0.0001975618730551946,0.07827337798025714
373,0.0050969427673507855,5.3328742560483285e-05,0.0049251854129042745,0.02086019764230516,9.574317665669384e-05,0.020547107555761775,0.045923356044488,0.0001523050996720233,0.04539516024884317,0.0790225248462696,0.0001970305085624387,0.07827337798025714
374,0.005071468269489324,5.2672555835341065e-05,0.0049251854129042745,0.020806090631538498,9.56735187917902e-05,0.020547107555761775,0.04582666562975756,0.0001519215079186998,0.04539516024884317,0.07892735067766808,0.00019603572650877095,0.07827337798025714
375,0.005046092599918061,5.2570823089539776e-05,0.0049251854129042745,0.02075681998831859,9.47868738656107e-05,0.020547107555761775,0.04576031935453427,0.00015152806496754843,0.04539516024884317,0.07884924316500212,0.00019540735743037025,0.07827337798025714
376,0.0050158446917879,5.2264325985768686e-05,0.0049251854129042745,0.020714106232960397,9.419355764957795e-05,0.020547107555761775,0.045675298124868494,0.00015075834285327552,0.04539516024884317,0.07874768645736414,0.00019447263850552247,0.07827337798025714
377,0.0049876796037858166,5.170668125451807e-05,0.0049251854129042745,0.020660945454975738,9.405699700820955e-05,0.020547107555761775,0.045605272379526954,0.00015043555539958153,0.04539516024884317,0.07862725732502061,0.00019348765855688768,0.07827337798025714
378,0.004965130507323462,5.129601630167945e-05,0.0049251854129042745,0.020610040146525416,9.408081772818049e-05,0.020547107555761775,0.0455106486460673,0.00014956981758868952,0.04539516024884317,0.07852762324672824,0.00019276281583501564,0.07827337798025714
379,0.004938428558430254,5.1074359122597646e-05,0.0049251854129042745,0.020547165726416544,9.359110578761721e-05,0.020547107555761775,0.04544383660618253,0.00014928687307956683,0.04539516024884317,0.07842319241234032,0.00019148469626354894,0.07827337798025714
380,0.005175277214710005,5.30355606935247e-05,0.0049251854129042745,0.0210210986647688,9.491396496722009e-05,0.020547107555761775,0.046118322007145766,0.00015192564830447788,0.04539516024884317,0.07935151936309337,0.00019548917120528156,0.07827337798025714
381,0.005148500003757934,5.2916134721971615e-05,0.0049251854129042745,0.020969496635633904,9.472877948123092e-05,0.020547107555761775,0.04603093392476424,0.00015164425509162348,0.04539516024884317,0.07921772134233089,0.00019385623164975318,0.07827337798025714
382,0.005124269995169483,5.265106095618262e-05,0.0049251854129042745,0.020908071256619074,9.442326894179613e-05,0.020547107555761775,0.04594047931444564,0.00015110293764795767,0.04539516024884317,0.07912982886335021,0.00019335235344810457,0.07827337798025714
383,0.005097724654887557,5.240149139636585e-05,0.0049251854129042745,0.02086348817888143,9.409370156459213e-05,0.020547107555761775,0.04585173980164885,0.00015064899989615727,0.04539516024884317,0.07902156889313239,0.00019326980390656605,0.07827337798025714
384,0.0050733271414154495,5.2017594613274024e-05,0.0049251854129042745,0.02079387341852026,9.36785746902309e-05,0.020547107555761775,0.04577477384506576,0.00015023438312246345,0.04539516024884317,0.07890753726505892,0.00019286550768403779,0.07827337798025714
385,0.005039634794689734,5.161939320161984e-05,0.0049251854129042745,0.020742282634584386,9.350960572728501e-05,0.020547107555761775,0.04571319408327377,0.00015017410564395438,0.04539516024884317,0.0788083798009928,0.0001926701372966361,0.07827337798025714
386,0.005003353570949743,5.128178106736983e-05,0.0049251854129042745,0.020696126428137892,9.344294930320419e-05,0.020547107555761775,0.04561775561440711,0.0001493684507556497,0.04539516024884317,0.07869203018532075,0.0001923873162174663,0.07827337798025714
387,0.004972331508342989,5.072544414506449e-05,0.0049251854129042745,0.02065067223759617,9.309539620786377e-05,0.020547107555761775,0.045537146751727986,0.00014900626430331237,0.04539516024884317,0.07858966290179327,0.0001916505088315593,0.07827337798025714
388,0.004944567643775615,5.0322799653318426e-05,0.0049251854129042745,0.0205906292897107,9.215597988683438e-05,0.020547107555761775,0.04546073950461182,0.0001489987811367857,0.04539516024884317,0.07848161352285608,0.0001903632304917759,0.07827337798025714
389,0.004921046936652694,5.013943257407728e-05,0.004921046936652694,0.020546648697463234,9.172280911071602e-05,0.020546648697463234,0.04537708789813297,0.0001475102411785828,0.04537708789813297,0.07835847558126963,0.00019020842658293988,0.07827337798025714
390,0.005166695301647861,5.2046238344496676e-05,0.004921046936652694,0.021001078809185208,9.339743167867073e-05,0.020546648697463234,0.046087981706856136,0.00014925306198469677,0.04537708789813297,0.07928843123853332,0.00019318884058623005,0.07827337798025714
391,0.00514261882568586,5.176828135607088e-05,0.004921046936652694,0.020950720434852237,9.329169250663632e-05,0.020546648697463234,0.04600720262177352,0.00014861068253565107,0.04537708789813297,0.0791605533776098,0.00019107131044929546,0.07827337798025714
392,0.005107786444810911,5.151823749227729e-05,0.004921046936652694,0.020892956290913683,9.274281367116891e-05,0.020546648697463234,0.045937702140417924,0.00014795096949505758,0.04537708789813297,0.07906853806226122,0.00019158191122347785,0.07827337798025714
393,0.005081371476151488,5.128966189836572e-05,0.004921046936652694,0.0208487550891069,9.237079940300335e-05,0.020546648697463234,0.04585423552344918,0.00014635574359944615,0.04537708789813297,0.07895212958621056,0.00019118289609771272,0.07827337798025714
394,0.005052895008714802,5.104889811254266e-05,0.004921046936652694,0.020807019506963797,9.209775120289487e-05,0.020546648697463234,0.04576510049967836,0.00014602144181027102,0.04537708789813297,0.07884868161091524,0.00019036755800743788,0.07827337798025714
395,0.005027639033977826,5.075457540143513e-05,0.004921046936652694,0.02075063987479099,9.14490812926921e-05,0.020546648697463234,0.045683586173773306,0.0001447263725083655,0.04537708789813297,0.07874997719735753,0.00019022522644794726,0.07827337798025714
396,0.004998781409332679,5.037472999642426e-05,0.004921046936652694,0.02071172115066036,9.145978085112528e-05,0.020546648697463234,0.04560743823615636,0.00014367772328785245,0.04537708789813297,0.07866968756006915,0.00018979696698310722,0.07827337798025714
397,0.004980440080629231,5.0080326456693934e-05,0.004921046936652694,0.020655004198017704,9.105989991556497e-05,0.020546648697463234,0.04552860878273201,0.00014364667520960124,0.04537708789813297,0.07856598361414129,0.00018919620202433602,0.07827337798025714
398,0.004957970660254933,4.986662884275008e-05,0.004921046936652694,0.020590125295624654,9.029082455002536e-05,0.020546648697463234,0.04547278795668431,0.00014317584955691627,0.04537708789813297,0.07847391009674726,0.0001891846335634559,0.07827337798025714
399,0.004933448139207978,4.957071992081299e-05,0.004921046936652694,0.020534382259094514,8.996626215892975e-05,0.020534382259094514,0.04540330262349136,0.00014239937315173412,0.04537708789813297,0.07838177925091261,0.00018858877135186482,0.07827337798025714
400,0.005170180172823925,5.096961185001194e-05,0.004921046936652694,0.020995132419873996,9.182996904898041e-05,0.020534382259094514,0.04607365287302973,0.00014566589548539144,0.04537708789813297,0.07927943695441572,0.00019102909454514857,0.07827337798025714
401,0.0051412152190875885,5.0663807078495065e-05,0.004921046936652694,0.020940593739494865,9.141577173116815e-05,0.020534382259094514,0.045974687971233025,0.00014535577438226502,0.04537708789813297,0.07917192553937469,0.00019021585958461717,0.07827337798025714
402,0.005114079794693685,5.029249810870611e-05,0.004921046936652694,0.02088498042940155,9.085938009328122e-05,0.020534382259094514,0.045899280261881316,0.00014451316702896198,0.04537708789813297,0.07905677213705468,0.00018848194587082394,0.07827337798025714
403,0.005091521320900503,5.0042819821110486e-05,0.004921046936652694,0.02083849896471047,9.058568852028157e-05,0.020534382259094514,0.04582330689926017,0.00014412112001026115,0.04537708789813297,0.0789663926599072,0.00018849549606254892,0.07827337798025714
404,0.00506958661604193,4.978556005570516e-05,0.004921046936652694,0.020794350883732743,9.057407782519893e-05,0.020534382259094514,0.04574043895420911,0.00014327635302283442,0.04537708789813297,0.07886143956748544,0.00018828152395038858,0.07827337798025714
405,0.005038557150028975,4.9436584304398335e-05,0.004921046936652694,0.020748579929994283,9.041337722524508e-05,0.020534382259094514,0.04567852052780215,0.00014312587360615795,0.04537708789813297,0.07877752831525044,0.00018709419542347616,0.07827337798025714
406,0.005003688350981917,4.905982845710202e-05,0.004921046936652694,0.02069794193381561,9.016295900284961e-05,0.020534382259094514,0.045600509858586394,0.0001427114934781508,0.04537708789813297,0.0786662889025226,0.0001866698520740346,0.07827337798025714
407,0.004970542826769431,4.860125809372227e-05,0.004921046936652694,0.020649789540710218,8.998672481731668e-05,0.020534382259094514,0.04553638489201782,0.0001424479740261645,0.04537708789813297,0.07856831508637654,0.00018679379175080883,0.07827337798025714
408,0.004942490684110409,4.8244116986562386e-05,0.004921046936652694,0.02060119735683043,8.97545302974043e-05,0.020534382259094514,0.04545563264693293,0.00014182233438936185,0.04537708789813297,0.07846342630428607,0.0001869211466836086,0.07827337798025714
409,0.004919390367246163,4.8098031331439334e-05,0.004919390367246163,0.02055021037673344,8.963441599766426e-05,0.020534382259094514,0.04537664091173292,0.00014160265866807058,0.04537664091173292,0.07836010929639829,0.0001860239102840942,0.07827337798025714
410,0.005156393495359414,4.974779376553214e-05,0.004919390367246163,0.0209857548575416,9.191173941771573e-05,0.020534382259094514,0.04603597080037197,0.0001442576336010762,0.04537664091173292,0.07923874841384096,0.00018782891253282826,0.07827337798025714
411,0.005134997395037494,4.949058499123683e-05,0.004919390367246163,0.020949705295491818,9.166688277092953e-05,0.020534382259094514,0.045971668252199706,0.00014394839783581401,0.04537664091173292,0.07914074876814019,0.0001872677580656678,0.07827337798025714
412,0.005099175515507583,4.940590213752985e-05,0.004919390367246163,0.02089887329869201,9.136513860676391e-05,0.020534382259094514,0.045899310490407776,0.00014361779454003478,0.04537664091173292,0.07903742148247656,0.00018699517049770221,0.07827337798025714
413,0.0050762710550681335,4.922287583097781e-05,0.004919390367246163,0.020852002352279846,9.092314212600152e-05,0.020534382259094514,0.04583628008135681,0.00014271750703300295,0.04537664091173292,0.07890945509567518,0.00018706001350026976,0.07827337798025714
414,0.005055263425630991,4.907671763959056e-05,0.004919390367246163,0.02080261507486889,9.08176928979805e-05,0.020534382259094514,0.04576841074811909,0.00014250597469557354,0.04537664091173292,0.07882002968365774,0.0001863490678507314,0.07827337798025714
415,0.005035039490390453,4.8741626031041994e-05,0.004919390367246163,0.020752772185279128,9.044771938539164e-05,0.020534382259094514,0.045676949878951996,0.00014219336519320688,0.04537664091173292,0.0787217681239675,0.00018527386108460776,0.07827337798025714
416,0.005012898507203197,4.8605102333641296e-05,0.004919390367246163,0.020699020318760735,9.012175156826376e-05,0.020534382259094514,0.045585864326936704,0.0001417940846399118,0.04537664091173292,0.07862293603582701,0.00018516668367598806,0.07827337798025714
417,0.004985453251581554,4.826737943740796e-05,0.004919390367246163,0.02064167315341075,8.945550012032784e-05,0.020534382259094514,0.04551669824296187,0.00014154174821053858,0.04537664091173292,0.07852896219832368,0.00018478662559861698,0.07827337798025714
418,0.004964698707801681,4.804546102489739e-05,0.004919390367246163,0.020582546614657887,8.920701470610085e-05,0.020534382259094514,0.04545475376516008,0.00014126921070825742,0.04537664091173292,0.07842512845971729,0.0001839416756015098,0.07827337798025714
419,0.004939019324288377,4.794424909268068e-05,0.004919390367246163,0.020530242017282093,8.852999888866756e-05,0.020530242017282093,0.04538881984099001,0.00014133767914452518,0.04537664091173292,0.07831989704150649,0.00018325276207683413,0.07827337798025714
420,0.0051687106889499665,4.9166268222443655e-05,0.004919390367246163,0.021005996591586147,9.073519285177375e-05,0.020530242017282093,0.04604644299465346,0.000144217917822162,0.04537664091173292,0.07917340851339791,0.00018441612471893368,0.07827337798025714
421,0.005144420679422059,4.899544887568123e-05,0.004919390367246163,0.020960856416273002,9.036843631392767e-05,0.020530242017282093,0.04596899587192973,0.00014396181650089444,0.04537664091173292,0.07906749713425816,0.0001834011817094172,0.07827337798025714
422,0.005115371018174778,4.8869255253528074e-05,0.004919390367246163,0.0209135085370496,9.027867618109737e-05,0.020530242017282093,0.045894276579650534,0.0001432740949740613,0.04537664091173292,0.07899152441021182,0.00018282059565581727,0.07827337798025714
423,0.00508720063053534,4.866782724686051e-05,0.004919390367246163,0.02086571031506595,8.993472201222649e-05,0.020530242017282093,0.04580947307138578,0.0001425936003719894,0.04537664091173292,0.07888904563050782,0.0001822877838475139,0.07827337798025714
424,0.005064084727844427,4.86022464975253e-05,0.004919390367246163,0.020815216030906518,8.961926016265898e-05,0.020530242017282093,0.04573950403578687,0.00014187275900276128,0.04537664091173292,0.078789048544571,0.00018184351831525373,0.07827337798025714
425,0.0050359174548848225,4.823568807518832e-05,0.004919390367246163,0.020764331222672072,8.96134194619334e-05,0.020530242017282093,0.0456709462922729,0.0001414210044476175,0.04537664091173292,0.078694550125638,0.00018181440435202076,0.07827337798025714
426,0.0050070129861480945,4.78054991434281e-05,0.004919390367246163,0.02071521490609731,8.949924233784169e-05,0.020530242017282093,0.04557978830808509,0.00014104104730141428,0.04537664091173292,0.0785822454970396,0.00018136595780784897,0.07827337798025714
427,0.004984425326317603,4.770669426303697e-05,0.004919390367246163,0.020666818194159456,8.943587447965727e-05,0.020530242017282093,0.045520823445937456,0.0001403881017656805,0.04537664091173292,0.0784951433162378,0.00018075279897985825,0.07827337798025714
428,0.0049601166469418435,4.7459997310408025e-05,0.004919390367246163,0.02061429390001834,8.92613814552899e-05,0.020530242017282093,0.045458032645226173,0.00013987116888467324,0.04537664091173292,0.07839752023972855,0.00018027852253861692,0.07827337798025714
429,0.004939186062089448,4.729872460302469e-05,0.004919390367246163,0.020563489014161992,8.884561753362282e-05,0.020530242017282093,0.04539201738071759,0.00013972696822193436,0.04537664091173292,0.07830752560077013,0.00018024454177257199,0.07827337798025714
430,0.005148911933699711,4.834662906908301e-05,0.004919390367246163,0.021004841428560014,9.001922024018876e-05,0.020530242017282093,0.04604674944817474,0.00014213392423511568,0.04537664091173292,0.07914091399694632,0.00018359056929927962,0.07827337798025714
431,0.0051261381554731115,4.81497131708868e-05,0.004919390367246163,0.020956708418713915,9.000087262886376e-05,0.020530242017282093,0.04597506642408557,0.00014134877592622162,0.04537664091173292,0.07906380616160624,0.000182761894637596,0.07827337798025714
432,0.005093499433405878,4.785036111701652e-05,0.004919390367246163,0.020911320674013894,8.960266339453473e-05,0.020530242017282093,0.04589919146205462,0.00014069434002707048,0.04537664091173292,0.07897224967406123,0.00018262955288535503,0.07827337798025714
433,0.005065627300202399,4.7569819297229125e-05,0.004919390367246163,0.02086941610213105,8.967912066901678e-05,0.020530242017282093,0.04584123053754166,0.0001401538570273932,0.04537664091173292,0.07889534439816222,0.00018214968249915948,0.07827337798025714
434,0.005043851449458333,4.738141482991104e-05,0.004919390367246163,0.020814510698984164,8.935481046712913e-05,0.020530242017282093,0.04578836971423607,0.00014010866489036386,0.04537664091173292,0.07880931458738312,0.00018192383694555956,0.07827337798025714
435,0.005018297384846637,4.706655935006201e-05,0.004919390367246163,0.020765559720818966,8.957846817605996e-05,0.020530242017282093,0.04572722757451839,0.00014015427082951265,0.04537664091173292,0.07871815209246168,0.0001808961238169988,0.07827337798025714
436,0.0049895612347607594,4.684105214486781e-05,0.004919390367246163,0.02072668806060348,8.910804986911391e-05,0.020530242017282093,0.04566029717751542,0.00013929937064334786,0.04537664091173292,0.07863163817664676,0.00018075071165684188,0.07827337798025714
437,0.004967724297353741,4.670287452087908e-05,0.004919390367246163,0.020670533846387527,8.868922994753002e-05,0.020530242017282093,0.04558155455618164,0.00013956284921853138,0.04537664091173292,0.07852057897816826,0.00018043390224492748,0.07827337798025714
438,0.004946342545624541,4.658868471663374e-05,0.004919390367246163,0.020628157523471666,8.868129549759215e-05,0.020530242017282093,0.045535960105844445,0.00013924826126079497,0.04537664091173292,0.07843445331885508,0.00017951938542042575,0.07827337798025714
439,0.004924851966968838,4.643669653745871e-05,0.004919390367246163,0.02058629628645157,8.863263262991854e-05,0.020530242017282093,0.04546653752006664,0.00013880459257581315,0.04537664091173292,0.07832480065215076,0.00017857292785388522,0.07827337798025714
440,0.005142962286339948,4.7528621353309506e-05,0.004919390367246163,0.02100414759748916,8.994670226332381e-05,0.020530242017282093,0.046056889671007836,0.00014140485404145475,0.04537664091173292,0.07917317588226674,0.00018122820243441598,0.07827337798025714
441,0.0051194738247876065,4.7496540435203134e-05,0.004919390367246163,0.02095668332794533,8.954419688349887e-05,0.020530242017282093,0.04598077824850942,0.00014044516021784168,0.04537664091173292,0.07908207306439428,0.00018078861684232606,0.07827337798025714
442,0.00509655784276276,4.735898693486137e-05,0.004919390367246163,0.0209059289756147,8.922574375598937e-05,0.020530242017282093,0.0459081968091439,0.00013985331475342312,0.04537664091173292,0.07896422592100351,0.00018066706395193427,0.07827337798025714
443,0.005068144615760036,4.721702212245619e-05,0.004919390367246163,0.020861363316277973,8.884431764261393e-05,0.020530242017282093,0.045833527746296995,0.0001391666208685315,0.04537664091173292,0.07887761380844799,0.0001802454139859932,0.07827337798025714
444,0.005039532387196525,4.676794513180604e-05,0.004919390367246163,0.020818762433093215,8.844782651888319e-05,0.020530242017282093,0.045771397333709225,0.00013930022194212687,0.04537664091173292,0.0787778219797068,0.00017971404281640923,0.07827337798025714
445,0.005013620316513796,4.6372193419726974e-05,0.004919390367246163,0.020782852894957266,8.812740066054103e-05,0.020530242017282093,0.04571720049994592,0.0001389781230017409,0.04537664091173292,0.07870362803873496,0.0001788799519169895,0.07827337798025714
446,0.004990030820837004,4.61022980244783e-05,0.004919390367246163,0.020730819370770488,8.779777091428061e-05,0.020530242017282093,0.04565286905304107,0.00013904823402241523,0.04537664091173292,0.07861741819472665,0.00017842866032465182,0.07827337798025714
447,0.0049704741653209235,4.600157862141877e-05,0.004919390367246163,0.020687638408762705,8.762545202104511e-05,0.020530242017282093,0.04558886401485833,0.00013902364191897465,0.04537664091173292,0.0785331448881285,0.00017843207221529615,0.07827337798025714
448,0.004945925700960686,4.582630323814817e-05,0.004919390367246163,0.020641908108780756,8.751964804528731e-05,0.020530242017282093,0.04553427626364275,0.00013894241566504923,0.04537664091173292,0.07845125892242823,0.00017776832949625797,0.07827337798025714
449,0.004928355304380984,4.573035452704442e-05,0.004919390367246163,0.02058828833495777,8.731507224481552e-05,0.020530242017282093,0.04546721590321067,0.00013887564956912554,0.04537664091173292,0.07835909512285838,0.0001776036570192638,0.07827337798025714
450,0.005136367238325326,4.713092621065668e-05,0.004919390367246163,0.020989381914642103,8.855787028053226e-05,0.020530242017282093,0.04601233964634282,0.00013993549117548103,0.04537664091173292,0.07919398867990353,0.0001791650523804424,0.07827337798025714
451,0.005108345731850734,4.697237614998331e-05,0.004919390367246163,0.02094675037725512,8.835666411447849e-05,0.020530242017282093,0.04594840372960334,0.0001398853615396957,0.04537664091173292,0.07909734626478246,0.00017924302693292233,0.07827337798025714
452,0.00508117744005352,4.6880876678575375e-05,0.004919390367246163,0.020897961262088628,8.801929451504732e-05,0.020530242017282093,0.0458935120129521,0.00013903165074316356,0.04537664091173292,0.07898928527889651,0.0001795443901204124,0.07827337798025714
453,0.005056950731650307,4.661332195014803e-05,0.004919390367246163,0.020851478732644636,8.80863111628215e-05,0.020530242017282093,0.045820736406498135,0.0001383352825881041,0.04537664091173292,0.07888892867200374,0.0001790458847816195,0.07827337798025714
454,0.005033999215662811,4.638153870661588e-05,0.004919390367246163,0.020803190764037815,8.795397031991773e-05,0.020530242017282093,0.04576318235162652,0.0001384412646856471,0.04537664091173292,0.07879176427249235,0.0001782299233644415,0.07827337798025714
455,0.005014078113382569,4.617012380456826e-05,0.004919390367246163,0.020759334297812494,8.783068892918122e-05,0.020530242017282093,0.04569407252002689,0.0001381543556084837,0.04537664091173292,0.07868722262691731,0.00017749626733566288,0.07827337798025714
456,0.004990693355887142,4.5851669400132234e-05,0.004919390367246163,0.020718463362702645,8.742577790535024e-05,0.020530242017282093,0.045615930075237905,0.00013815418674528737,0.04537664091173292,0.07859427309798499,0.0001776281689768398,0.07827337798025714
457,0.004960539138558644,4.560757108906997e-05,0.004919390367246163,0.020675941732170272,8.726143619860651e-05,0.020530242017282093,0.04555859979171126,0.00013776050214298494,0.04537664091173292,0.0785005208429252,0.0001772580798225949,0.07827337798025714
458,0.004930351547385486,4.5299770623029136e-05,0.004919390367246163,0.020628449804634838,8.694613274432586e-05,0.020530242017282093,0.045498114132852534,0.00013744156457021195,0.04537664091173292,0.0784178633428152,0.00017627907274757296,0.07827337798025714
459,0.004910188382255787,4.5188262184901816e-05,0.004910188382255787,0.020590712726666183,8.669107318102008e-05,0.020530242017282093,0.04543642663265638,0.00013723298170222007,0.04537664091173292,0.07833354395663576,0.00017589096807274073,0.07827337798025714
460,0.0051162528500911615,4.654029669330862e-05,0.004910188382255787,0.020993120116332947,8.794151224660466e-05,0.020530242017282093,0.04598305320071276,0.0001374646634412689,0.04537664091173292,0.0791130736985879,0.0001776830400607967,0.07827337798025714
461,0.005096312405925468,4.632258172207783e-05,0.004910188382255787,0.02094150131602776,8.730299338867726e-05,0.020530242017282093,0.045923289951509697,0.00013731158100886446,0.04537664091173292,0.07902894811912899,0.00017686827434422234,0.07827337798025714
462,0.00507425068292963,4.6002149510268475e-05,0.004910188382255787,0.02089371594675805,8.683062784498887e-05,0.020530242017282093,0.04586136999364092,0.00013700482943674163,0.04537664091173292,0.07894572689681471,0.00017650222952826725,0.07827337798025714
463,0.005053384755509337,4.564698221828038e-05,0.004910188382255787,0.020847900452594225,8.675377911244217e-05,0.020530242017282093,0.04579948397825703,0.00013660510930070598,0.04537664091173292,0.07886732905463957,0.00017616879803006272,0.07827337798025714
464,0.005030505060778285,4.556257253086187e-05,0.004910188382255787,0.02080800033444688,8.680144354060436e-05,0.020530242017282093,0.04574314557674565,0.0001357060602528285,0.04537664091173292,0.07878327443546593,0.00017575129247818054,0.07827337798025714
465,0.005007436297129782,4.5394014938290425e-05,0.004910188382255787,0.020755237388125607,8.665750511928508e-05,0.020530242017282093,0.045670956366529236,0.00013552067963729843,0.04537664091173292,0.07870504536959447,0.00017566989999211953,0.07827337798025714
466,0.0049852786230280425,4.52110054007974e-05,0.004910188382255787,0.020714313690126978,8.665842747085419e-05,0.020530242017282093,0.04561251319330562,0.00013443115341762245,0.04537664091173292,0.07861115050284218,0.00017521566103693393,0.07827337798025714
467,0.004963420291562969,4.516021440113859e-05,0.004910188382255787,0.020665532860782414,8.622052853579064e-05,0.020530242017282093,0.045551190111810136,0.00013417368594881063,0.04537664091173292,0.07852038897577895,0.00017439151744328988,0.07827337798025714
468,0.004938387418688389,4.491415913603902e-05,0.004910188382255787,0.020629895289686145,8.607322757829951e-05,0.020530242017282093,0.04548323977233843,0.00013362561513896443,0.04537664091173292,0.07843051424867956,0.0001735362948979735,0.07827337798025714
469,0.004914923585165393,4.4850508816649634e-05,0.004910188382255787,0.02057643971606577,8.581903015978211e-05,0.020530242017282093,0.04542303877504007,0.00013356022394782612,0.04537664091173292,0.07833477740192443,0.0001726926666943682,0.07827337798025714
470,0.005098028005374721,4.618731467929225e-05,0.004910188382255787,0.02098302414711328,8.733052275078758e-05,0.020530242017282093,0.04598333029703112,0.0001345706655454596,0.04537664091173292,0.07913591608038961,0.0001758397301063288,0.07827337798025714
471,0.005078463774642879,4.60632976337373e-05,0.004910188382255787,0.020933720325073787,8.70199651054973e-05,0.020530242017282093,0.04592331996713869,0.0001344934228766005,0.04537664091173292,0.07905917675864617,0.00017514677078623596,0.07827337798025714
472,0.005058784726202585,4.592722257879524e-05,0.004910188382255787,0.02088164989722744,8.655482154567468e-05,0.020530242017282093,0.045868109022043455,0.0001343212561281763,0.04537664091173292,0.07898333669287416,0.0001743344791524285,0.07827337798025714
473,0.005033920807993054,4.569097295322376e-05,0.004910188382255787,0.0208393717091004,8.622370203607808e-05,0.020530242017282093,0.045809023624513626,0.00013406058342874054,0.04537664091173292,0.07889846802428299,0.00017457904187220436,0.07827337798025714
474,0.005012204584308398,4.553574788750843e-05,0.004910188382255787,0.020795437553212524,8.582206876627179e-05,0.020530242017282093,0.045740736862140995,0.00013315040594043416,0.04537664091173292,0.07880968659625197,0.000174446562751002,0.07827337798025714
475,0.004984756394597511,4.515611725052564e-05,0.004910188382255787,0.020740870785495566,8.562599767536591e-05,0.020530242017282093,0.045666344065168625,0.00013281100022247152,0.04537664091173292,0.07872543455459881,0.00017380942567691668,0.07827337798025714
476,0.00496089235975572,4.464937763406821e-05,0.004910188382255787,0.020701876117282313,8.550968329792017e-05,0.020530242017282093,0.045606430812558676,0.0001325188151608398,0.04537664091173292,0.0786513753226596,0.00017362928555839097,0.07827337798025714
477,0.004937984538472412,4.438995691647218e-05,0.004910188382255787,0.02064742680300178,8.459685592809122e-05,0.020530242017282093,0.04555549370535086,0.00013256902555594028,0.04537664091173292,0.07856552604925625,0.00017335900162166552,0.07827337798025714
478,0.004919835078469059,4.4174596704971994e-05,0.004910188382255787,0.020606361688801356,8.436438569409635e-05,0.020530242017282093,0.04550086764103181,0.0001323103900969259,0.04537664091173292,0.07849475996328616,0.00017335430344351225,0.07827337798025714
479,0.004898796787350509,4.39753671084493e-05,0.004898796787350509,0.020556864566444663,8.403448308029362e-05,0.020530242017282093,0.04544315267679768,0.00013254130077566906,0.04537664091173292,0.07842798179823834,0.00017359166853491868,0.07827337798025714
480,0.005101252169137537,4.5668171536430795e-05,0.004898796787350509,0.0209639692111115,8.609995509658478e-05,0.020530242017282093,0.0459914452886334,0.00013415594477024368,0.04537664091173292,0.07918293561550083,0.0001754336777620546,0.07827337798025714
481,0.005075745424700695,4.5497649859532935e-05,0.004898796787350509,0.02092126732348499,8.584009931531306e-05,0.020530242017282093,0.04593641313562917,0.00013417035615399445,0.04537664091173292,0.07910134925178408,0.0001747431707154301,0.07827337798025714
482,0.005055605515438513,4.5258477050985906e-05,0.004898796787350509,0.020866938264466582,8.555981881209831e-05,0.020530242017282093,0.04587325493179327,0.0001339839009127554,0.04537664091173292,0.07903973139447829,0.00017431151878882588,0.07827337798025714
483,0.005030632384345857,4.483277049600729e-05,0.004898796787350509,0.02083211679818097,8.522689359562909e-05,0.020530242017282093,0.04580860403931325,0.00013423200755711568,0.04537664091173292,0.07895520701253357,0.0001740059029590729,0.07827337798025714
484,0.005007075542721224,4.450207230052481e-05,0.004898796787350509,0.020790950535589773,8.500187558797392e-05,0.020530242017282093,0.04576662017812064,0.00013415545258174552,0.04537664091173292,0.07885056038313042,0.00017303133539994328,0.07827337798025714
485,0.004990103976430634,4.4472333249245206e-05,0.004898796787350509,0.02074744383786439,8.433665928753582e-05,0.020530242017282093,0.045693524120949076,0.00013358863352507026,0.04537664091173292,0.07873889259980697,0.0001718477907830225,0.07827337798025714
486,0.004969581749948782,4.4207135467243216e-05,0.004898796787350509,0.020694068773450525,8.382365520953397e-05,0.020530242017282093,0.04563506504268885,0.0001335896248221415,0.04537664091173292,0.07865222973523482,0.00017073435862520022,0.07827337798025714
487,0.004949546197846908,4.3928916849150634e-05,0.004898796787350509,0.020657716322784455,8.379008862785075e-05,0.020530242017282093,0.04558340883059928,0.00013324298349061,0.04537664091173292,0.07856703428028354,0.00017066733692711967,0.07827337798025714
488,0.0049318777178359524,4.3898289884818744e-05,0.004898796787350509,0.020615896343432298,8.390062500802375e-05,0.020530242017282093,0.04551367421720121,0.0001330576343193644,0.04537664091173292,0.07849112453045468,0.00017043875327235554,0.07827337798025714
489,0.004912997764205634,4.374931514257292e-05,0.004898796787350509,0.02057727975409823,8.364729527862624e-05,0.020530242017282093,0.04544337320859838,0.000133149699340077,0.04537664091173292,0.07840588058536381,0.0001699933195649351,0.07827337798025714
490,0.005097669832772553,4.500576853672789e-05,0.004898796787350509,0.02094681588539057,8.415002472166025e-05,0.020530242017282093,0.046008282102414144,0.00013471534192540296,0.04537664091173292,0.07913778070975167,0.00017157404700030788,0.07827337798025714
491,0.005075406929473522,4.48726163819432e-05,0.004898796787350509,0.02089448650263638,8.381674916695667e-05,0.020530242017282093,0.04595553054570689,0.00013438642012032753,0.04537664091173292,0.07905389195116631,0.00017163076274835277,0.07827337798025714
492,0.005058487832110344,4.47548581160308e-05,0.004898796787350509,0.020847489986890372,8.34068158852626e-05,0.020530242017282093,0.04589499926954892,0.00013442651565429627,0.04537664091173292,0.07896614244490013,0.00017179506746320476,0.07827337798025714
493,0.005040160809309427,4.454350962524391e-05,0.004898796787350509,0.020807990051627655,8.317555796263088e-05,0.020530242017282093,0.04583157766525646,0.00013421957136940804,0.04537664091173292,0.07888853476389517,0.0001708501541013634,0.07827337798025714
494,0.005015974486880757,4.427578317234888e-05,0.004898796787350509,0.020762082169285833,8.272587481885904e-05,0.020530242017282093,0.04576053263181368,0.00013391078373542047,0.04537664091173292,0.0788066443482719,0.000170791596746654,0.07827337798025714
495,0.004995557938404296,4.408265862798507e-05,0.004898796787350509,0.020719644199610386,8.273015121611265e-05,0.020530242017282093,0.0457016437335909,0.00013326462270897517,0.04537664091173292,0.07872212864845714,0.0001703957134945518,0.07827337798025714
496,0.004977098046473794,4.393723986588334e-05,0.004898796787350509,0.02068853905531193,8.273255777045865e-05,0.020530242017282093,0.045630924520994286,0.00013298089781863784,0.04537664091173292,0.07866209495332603,0.000170226966555245,0.07827337798025714
497,0.004952719610963511,4.363774039458422e-05,0.004898796787350509,0.020639719408153907,8.256681732359648e-05,0.020530242017282093,0.04556642706397892,0.00013258104724708685,0.04537664091173292,0.07856705776181291,0.0001697517869971737,0.07827337798025714
498,0.004929962824580343,4.340745606401862e-05,0.004898796787350509,0.0205945197140489,8.213140776753383e-05,0.020530242017282093,0.045515622836851434,0.00013211982182671658,0.04537664091173292,0.07850681935525165,0.00016930595150932955,0.07827337798025714
499,0.004910207999481437,4.326772376378502e-05,0.004898796787350509,0.020558156095639775,8.225996416528991e-05,0.020530242017282093,0.04544597580929891,0.0001315135353077186,0.04537664091173292,0.07843166572115397,0.00016914170310326188,0.07827337798025714
500,0.005103124627893108,4.445091869334183e-05,0.004898796787350509,0.020911691131801417,8.328041177393372e-05,0.020530242017282093,0.045937123565770566,0.00013304435461989204,0.04537664091173292,0.07914637298010122,0.00017162338194340966,0.07827337798025714
501,0.005084004077835564,4.4315364583321166e-05,0.004898796787350509,0.02087250362718439,8.291378393601765e-05,0.020530242017282093,0.045877205298942444,0.00013249079443517043,0.04537664091173292,0.07907581155968492,0.00017144678395281202,0.07827337798025714
502,0.005060580016933306,4.4092340211941366e-05,0.004898796787350509,0.020834787684009703,8.274792109466911e-05,0.020530242017282093,0.045830478472521224,0.00013243197111642276,0.04537664091173292,0.07899238568594641,0.0001709269539336475,0.07827337798025714
503,0.005039598730483874,4.370774441661219e-05,0.004898796787350509,0.02078245498117216,8.224261442653668e-05,0.020530242017282093,0.045758492281525294,0.00013233700672544282,0.04537664091173292,0.07888447980911556,0.00016956038004186383,0.07827337798025714
504,0.005013562685042395,4.3510664475657394e-05,0.004898796787350509,0.020749698845051307,8.216492397678436e-05,0.020530242017282093,0.04570629209288585,0.0001322474976589651,0.04537664091173292,0.0788218533587848,0.00016968009191948988,0.07827337798025714
505,0.004994452050164794,4.3368431006498614e-05,0.004898796787350509,0.020705665935154514,8.188368414794704e-05,0.020530242017282093,0.04564000878732416,0.00013152387994978256,0.04537664091173292,0.07875392633908386,0.00016914004271216204,0.07827337798025714
506,0.004971317427134671,4.322395902503292e-05,0.004898796787350509,0.0206690934512905,8.176931855207054e-05,0.020530242017282093,0.045578935401098135,0.0001314356616047779,0.04537664091173292,0.07867582039686744,0.00016828774840240652,0.07827337798025714
507,0.0049478458274571585,4.302529735814943e-05,0.004898796787350509,0.020631769450881254,8.112944800012903e-05,0.020530242017282093,0.045519497814807144,0.00013094783577931326,0.04537664091173292,0.07858470916644637,0.00016744924263606872,0.07827337798025714
508,0.00492841549731661,4.2895669277835635e-05,0.004898796787350509,0.020577526839975213,8.071925760347811e-05,0.020530242017282093,0.04545018841818315,0.00013007606520362678,0.04537664091173292,0.07850865389916376,0.0001673590930882322,0.07827337798025714
509,0.004902882790348464,4.257388074258461e-05,0.004898796787350509,0.020531222989431802,8.048232176050555e-05,0.020530242017282093,0.04540324896912287,0.00013008002431298313,0.04537664091173292,0.07843592976317665,0.00016679464975442697,0.07827337798025714
510,0.005085013828219287,4.344746839079762e-05,0.004898796787350509,0.020888395592637915,8.17988181274201e-05,0.020530242017282093,0.04590500259752443,0.00013180193174253327,0.04537664091173292,0.07913309425657823,0.00016874743159009294,0.07827337798025714
511,0.005067441528933511,4.3333337465744185e-05,0.004898796787350509,0.020847623305425736,8.163931593651501e-05,0.020530242017282093,0.04583662371339423,0.00013149580026268265,0.04537664091173292,0.07905870777701324,0.00016782912255767325,0.07827337798025714
512,0.005046357525496688,4.332861163099869e-05,0.004898796787350509,0.020798379022133415,8.140285646083386e-05,0.020530242017282093,0.04578325345977371,0.00013164353786848142,0.04537664091173292,0.07898236039421928,0.00016724288340569772,0.07827337798025714
513,0.005024172071138085,4.2839428462090474e-05,0.004898796787350509,0.02076182869285366,8.140517761302926e-05,0.020530242017282093,0.045736515075268956,0.00013131879252246088,0.04537664091173292,0.07889612688125959,0.00016689678249646474,0.07827337798025714
514,0.004999000348287607,4.251324405977498e-05,0.004898796787350509,0.020726688500015775,8.124541823998104e-05,0.020530242017282093,0.045666370608141035,0.0001311416338214714,0.04537664091173292,0.07880825104000191,0.00016574828343531438,0.07827337798025714
515,0.0049788957039872015,4.23355891200851e-05,0.004898796787350509,0.0206925542034595,8.094930732181627e-05,0.020530242017282093,0.0456194992368964,0.0001305705761720386,0.04537664091173292,0.07873547022614134,0.0001658338837187626,0.07827337798025714
516,0.004957809583330712,4.2051206825522394e-05,0.004898796787350509,0.020651064827442882,8.077822254635654e-05,0.020530242017282093,0.045565309199337184,0.0001303254471855146,0.04537664091173292,0.07866275892207938,0.00016571608009065446,0.07827337798025714
517,0.004941813857299303,4.195117407638351e-05,0.004898796787350509,0.02061967697240539,8.054658782429774e-05,0.020530242017282093,0.0455135180007521,0.0001302315550597359,0.04537664091173292,0.07859534374124688,0.00016537918325421422,0.07827337798025714
518,0.004923557736277333,4.201498461675979e-05,0.004898796787350509,0.02057604545910356,8.01348174486687e-05,0.020530242017282093,0.0454630910723052,0.00012999119392259167,0.04537664091173292,0.07853275481268712,0.0001654249213421584,0.07827337798025714
519,0.004904208521103566,4.1926237780424946e-05,0.004898796787350509,0.020535630529162945,7.982691029694056e-05,0.020530242017282093,0.045405660345035556,0.00012973660164194726,0.04537664091173292,0.07845554211572121,0.00016495526175801996,0.07827337798025714
520,0.00508940548059069,4.3062145128958807e-05,0.004898796787350509,0.02087341421927111,8.067391639168879e-05,0.020530242017282093,0.045911389158386766,0.00013063850844182294,0.04537664091173292,0.07914391746803912,0.00016760500257545464,0.07827337798025714
521,0.005070492720580681,4.292283215897311e-05,0.004898796787350509,0.02083882143293389,8.049427871492918e-05,0.020530242017282093,0.04585799332079059,0.00013013404513279985,0.04537664091173292,0.07906031902481027,0.00016698547768637632,0.07827337798025714
522,0.005051865607344581,4.272414013473902e-05,0.004898796787350509,0.020805156241234146,8.051216084724265e-05,0.020530242017282093,0.04579818630360506,0.00012982917781882884,0.04537664091173292,0.07898531235481683,0.0001663065676338105,0.07827337798025714
523,0.005028160018892078,4.251148417048416e-05,0.004898796787350509,0.02076531989883111,8.058065384108372e-05,0.020530242017282093,0.04573521503948288,0.00012966762304701923,0.04537664091173292,0.07890184596215329,0.00016599715276855126,0.07827337798025714
524,0.005008160040513511,4.230663014078373e-05,0.004898796787350509,0.020731991875278726,8.013798788814852e-05,0.020530242017282093,0.04568919148361803,0.00012969497909605477,0.04537664091173292,0.07881274167331709,0.0001662985595532528,0.07827337798025714
525,0.004991343020803585,4.21593732994052e-05,0.004898796787350509,0.02069041922339437,8.008489297489149e-05,0.020530242017282093,0.04562985051799456,0.00012914658358467946,0.04537664091173292,0.07872077627757038,0.0001657353474740558,0.07827337798025714
526,0.004971900575253253,4.2021292823775464e-05,0.004898796787350509,0.020648088647188482,7.979408721815768e-05,0.020530242017282093,0.04557994895001575,0.00012879391242282567,0.04537664091173292,0.07865430518578213,0.0001651310961845588,0.07827337798025714
527,0.004950574062778491,4.17327375116485e-05,0.004898796787350509,0.02060370048987564,7.933336186423886e-05,0.020530242017282093,0.04552305238454015,0.00012885563238756857,0.04537664091173292,0.07857350358064984,0.00016493086003897014,0.07827337798025714
528,0.004929269539601986,4.147267108945869e-05,0.004898796787350509,0.020566761182533335,7.907412766692092e-05,0.020530242017282093,0.04546718316114594,0.00012842495896648215,0.04537664091173292,0.07849471065369724,0.00016475789613219348,0.07827337798025714
529,0.0049101242194243295,4.128490563750827e-05,0.004898796787350509,0.020530309969787868,7.913207355742133e-05,0.020530242017282093,0.04540282928876726,0.00012822003675409948,0.04537664091173292,0.07843978891218044,0.0001646378612260526,0.07827337798025714
530,0.005095238449676115,4.243184528728277e-05,0.004898796787350509,0.020866761054219914,8.025891502105924e-05,0.020530242017282093,0.04590896950829673,0.00012974333778577966,0.04537664091173292,0.07910775503505992,0.00016650139670181376,0.07827337798025714
531,0.005072602942420434,4.224198949118603e-05,0.004898796787350509,0.020835190621405417,8.010062066165973e-05,0.020530242017282093,0.04584950710445235,0.0001290755695195697,0.04537664091173292,0.07902310382081279,0.00016617272003236307,0.07827337798025714
532,0.005051098885896014,4.2108481632024414e-05,0.004898796787350509,0.020795916893248424,7.989733816985419e-05,0.020530242017282093,0.04579164024373159,0.0001287821548712884,0.04537664091173292,0.0789529148229337,0.00016634415337090047,0.07827337798025714
533,0.005021449226395908,4.1930677474556774e-05,0.004898796787350509,0.020754224362674656,7.948241155931908e-05,0.020530242017282093,0.0457311989643869,0.00012885028524338738,0.04537664091173292,0.07886894944181382,0.0001662727193101033,0.07827337798025714
534,0.004997912179948486,4.178085476502972e-05,0.004898796787350509,0.020711671403477464,7.913831305601636e-05,0.020530242017282093,0.04567920076493108,0.00012832623425270722,0.04537664091173292,0.07881122685186802,0.00016608774678590475,0.07827337798025714
535,0.004973767618565637,4.145683196716424e-05,0.004898796787350509,0.020669000223901144,7.904261160234427e-05,0.020530242017282093,0.045630037408500496,0.00012831232398225988,0.04537664091173292,0.07872923886855573,0.00016581379238328042,0.07827337798025714
536,0.004958581874876722,4.132428548765394e-05,0.004898796787350509,0.020631241455992263,7.89745978452493e-05,0.020530242017282093,0.045576677974389565,0.0001278828584578981,0.04537664091173292,0.07864355613723234,0.0001646384699258266,0.07827337798025714
537,0.00494065755006041,4.1113899937521284e-05,0.004898796787350509,0.020595982625155194,7.890210843331087e-05,0.020530242017282093,0.04551877630455728,0.0001276445157449399,0.04537664091173292,0.07856953740790419,0.0001642977731604184,0.07827337798025714
538,0.004923462587578583,4.092856937333731e-05,0.004898796787350509,0.020553104478229563,7.856120080316108e-05,0.020530242017282093,0.0454582943792135,0.00012713121685424504,0.04537664091173292,0.07850779770084886,0.00016394510573439498,0.07827337798025714
539,0.00489971256926633,4.086590932660588e-05,0.004898796787350509,0.02051943503476693,7.840557748111026e-05,0.02051943503476693,0.04539599334077881,0.00012659998526020594,0.04537664091173292,0.07840630243998678,0.0001630563264852109,0.07827337798025714
540,0.00507551221745357,4.191522172823035e-05,0.004898796787350509,0.020838185087836702,7.933616637602839e-05,0.02051943503476693,0.04587022211397782,0.00012900059753705151,0.04537664091173292,0.07908018449899282,0.0001656428609898583,0.07827337798025714
541,0.0050564785310368695,4.161792234752152e-05,0.004898796787350509,0.020801221142591586,7.90599889535718e-05,0.02051943503476693,0.045810815175841325,0.0001287372045079744,0.04537664091173292,0.07901120079085426,0.00016550384820954373,0.07827337798025714
542,0.005038852348842575,4.155267092200083e-05,0.004898796787350509,0.020769801540248673,7.883954907737537e-05,0.02051943503476693,0.04576166398325573,0.00012796268877224463,0.04537664091173292,0.078938471408077,0.0001656280417086465,0.07827337798025714
543,0.005018183317131155,4.132423353057209e-05,0.004898796787350509,0.020734730781826197,7.873962269543756e-05,0.02051943503476693,0.04570767760590259,0.00012711772524123626,0.04537664091173292,0.07887308823623526,0.0001653570059339098,0.07827337798025714
544,0.005002051617397471,4.125389024652786e-05,0.004898796787350509,0.020697604150947256,7.854580944733655e-05,0.02051943503476693,0.045652759530862154,0.0001266417123718647,0.04537664091173292,0.07880773734535924,0.00016494193042911,0.07827337798025714
545,0.004980630151882288,4.118093202379628e-05,0.004898796787350509,0.02065397214376869,7.857154885730858e-05,0.02051943503476693,0.04560011864694008,0.00012652626205022255,0.04537664091173292,0.0787440813545248,0.00016455459118810893,0.07827337798025714
546,0.004962427962197499,4.095757198188558e-05,0.004898796787350509,0.020618669168013127,7.83405064757786e-05,0.02051943503476693,0.045554622917948484,0.00012643779904863696,0.04537664091173292,0.07866019961570632,0.00016369785901248476,0.07827337798025714
547,0.004943383870936366,4.091071744888677e-05,0.004898796787350509,0.020582758691530187,7.830077356725812e-05,0.02051943503476693,0.04549930653488307,0.00012590346460969673,0.04537664091173292,0.07857428429228719,0.0001629113516280865,0.07827337798025714
548,0.004919642288785253,4.066874858956413e-05,0.004898796787350509,0.02055497119611023,7.821332692086491e-05,0.02051943503476693,0.04544704028120978,0.00012551671720050528,0.04537664091173292,0.07850704521362349,0.0001622662386301257,0.07827337798025714
549,0.004897078138000417,4.048185377751056e-05,0.004897078138000417,0.020522604607515475,7.802933031836035e-05,0.02051943503476693,0.04539495491623008,0.0001255592777949992,0.04537664091173292,0.07843323838061977,0.00016224314840242987,0.07827337798025714
550,0.005065892162373307,4.166818183635624e-05,0.004897078138000417,0.020829013316859688,7.927630384845145e-05,0.02051943503476693,0.04587053077687324,0.00012666274680395758,0.04537664091173292,0.07907929080893383,0.00016342993685008634,0.07827337798025714
551,0.0050488897589338775,4.150533661857004e-05,0.004897078138000417,0.020799560789214615,7.912788672200081e-05,0.02051943503476693,0.045817735940655836,0.00012663713495993372,0.04537664091173292,0.0790086179790778,0.0001628615421221867,0.07827337798025714
552,0.005028025233659317,4.122005968503765e-05,0.004897078138000417,0.02077501561533422,7.906711760998107e-05,0.02051943503476693,0.0457645102270241,0.00012588317185412306,0.04537664091173292,0.07893261008589675,0.00016279866583157292,0.07827337798025714
553,0.005011677485187917,4.1075023610790666e-05,0.004897078138000417,0.020733207104006383,7.86132249171884e-05,0.02051943503476693,0.04571314627515059,0.0001256014660368033,0.04537664091173292,0.07885888278638474,0.00016257943247821791,0.07827337798025714
554,0.004987925500452093,4.07993434276707e-05,0.004897078138000417,0.020695684450180704,7.821244357587621e-05,0.02051943503476693,0.045654578854167106,0.00012531768766815469,0.04537664091173292,0.07878424549827198,0.00016219120729244366,0.07827337798025714
555,0.004967385595150759,4.0662946288025414e-05,0.004897078138000417,0.020658386049534634,7.810315497696658e-05,0.02051943503476693,0.04560544171330842,0.00012524633792077074,0.04537664091173292,0.07871120711588639,0.0001618859497467464,0.07827337798025714
556,0.004947315172995305,4.048338018845054e-05,0.004897078138000417,0.020614757184558397,7.773217822799419e-05,0.02051943503476693,0.045548040877003884,0.00012490050709596038,0.04537664091173292,0.0786477306637438,0.00016189489634261796,0.07827337798025714
557,0.0049272460603015916,4.0320549835644754e-05,0.004897078138000417,0.020575275127986584,7.812684840003157e-05,0.02051943503476693,0.045480610399863224,0.00012445685909880035,0.04537664091173292,0.07855871369392954,0.0001617803829234887,0.07827337798025714
558,0.00490516144681427,4.032288770359234e-05,0.004897078138000417,0.020542403709104953,7.803233294221742e-05,0.02051943503476693,0.04542722122436011,0.00012437889550723696,0.04537664091173292,0.07850185840715306,0.0001614726189412398,0.07827337798025714
559,0.004885694932937349,4.022359215591445e-05,0.004885694932937349,0.02051362550165662,7.811022638805873e-05,0.02051362550165662,0.04539039727434742,0.00012417243341968453,0.04537664091173292,0.0784348129163866,0.00016140267834609587,0.07827337798025714
560,0.005051488715135264,4.0910181287770094e-05,0.004885694932937349,0.0208202847690337,7.882217399208929e-05,0.02051362550165662,0.045828505343907505,0.00012503977767011441,0.04537664091173292,0.07905960429632307,0.00016319384634268334,0.07827337798025714
561,0.005032500681001517,4.067460606516234e-05,0.004885694932937349,0.020781549306616576,7.835199992330539e-05,0.02051362550165662,0.045783928478885384,0.00012477017959708922,0.04537664091173292,0.0789770383421443,0.0001621485700738627,0.07827337798025714
562,0.0050149716120131155,4.060227474427617e-05,0.004885694932937349,0.02075256415494485,7.853168245214102e-05,0.02051362550165662,0.04574647077794495,0.000124649974465678,0.04537664091173292,0.07891187424096041,0.00016193913885822155,0.07827337798025714
563,0.004996765519999184,4.0576301869387586e-05,0.004885694932937349,0.02071210348747529,7.8280208964879e-05,0.02051362550165662,0.045686541685827364,0.00012417981267468067,0.04537664091173292,0.07883278451379422,0.00016159807812832284,0.07827337798025714
564,0.004979042147745801,4.0504688395367976e-05,0.004885694932937349,0.02067189643378428,7.822095872257279e-05,0.02051362550165662,0.04564266321353153,0.00012431453958836413,0.04537664091173292,0.07876188157958808,0.00016136187535723622,0.07827337798025714
565,0.004961370056966782,4.041590428585682e-05,0.004885694932937349,0.020637184558664822,7.804023628802378e-05,0.02051362550165662,0.04558241545713719,0.00012415284554558086,0.04537664091173292,0.07869149242925937,0.00016126547908729987,0.07827337798025714
566,0.004942608198513543,4.024088269894285e-05,0.004885694932937349,0.020607615007455206,7.787842155134632e-05,0.02051362550165662,0.04553228103173093,0.0001237281698160645,0.04537664091173292,0.0786304865644496,0.0001607967936993127,0.07827337798025714
567,0.0049183318916328315,4.000426029846081e-05,0.004885694932937349,0.020577294573752836,7.769925068025156e-05,0.02051362550165662,0.045491292223092644,0.00012363837768109365,0.04537664091173292,0.07855928375093148,0.00016017276685180462,0.07827337798025714
568,0.0049018823203894005,3.994538795272057e-05,0.004885694932937349,0.020546476428755924,7.750924645612122e-05,0.02051362550165662,0.04543172980523754,0.00012304824290021741,0.04537664091173292,0.07849153113739989,0.00016026665696525815,0.07827337798025714
569,0.004886024665543083,3.990055585461918e-05,0.004885694932937349,0.02050488463319461,7.736374441381627e-05,0.02050488463319461,0.045389101933894636,0.00012273142144455796,0.04537664091173292,0.07841952728839353,0.00015963968922245097,0.07827337798025714
570,0.005039557942349123,4.0774183326567814e-05,0.004885694932937349,0.02082512078180074,7.790657159183458e-05,0.02050488463319461,0.04584261931419003,0.000123969336958918,0.04537664091173292,0.07903177359023301,0.0001599779096448559,0.07827337798025714
571,0.0050182602955720825,4.054433390388169e-05,0.004885694932937349,0.02079189733465443,7.765244908899861e-05,0.02050488463319461,0.045794961299222905,0.0001237879792722543,0.04537664091173292,0.07894915282536313,0.00015980594711784317,0.07827337798025714
572,0.004998718468946002,4.0388386892700054e-05,0.004885694932937349,0.02075667048387319,7.731834085022925e-05,0.02050488463319461,0.045749374271184855,0.00012319489255762327,0.04537664091173292,0.07889334641107978,0.00015958506190619185,0.07827337798025714
573,0.004982009976425503,4.035021107155749e-05,0.004885694932937349,0.02073195566899946,7.731708150732117e-05,0.02050488463319461,0.045702080755957844,0.00012307192914970747,0.04537664091173292,0.0788201998860065,0.00015920246857812048,0.07827337798025714
574,0.004953399071598529,4.011451727600041e-05,0.004885694932937349,0.020703813129990253,7.721315874683957e-05,0.02050488463319461,0.04565923924767916,0.00012261824561965692,0.04537664091173292,0.07876472736618316,0.00015889885341710945,0.07827337798025714
575,0.004932921924193047,3.996974807293984e-05,0.004885694932937349,0.020654967670528403,7.706309277341711e-05,0.02050488463319461,0.04560572094453138,0.0001221806527121902,0.04537664091173292,0.07871084586086415,0.00015890720461140604,0.07827337798025714
576,0.00491729136605179,3.985525852278672e-05,0.004885694932937349,0.020607293891774035,7.669867454614567e-05,0.02050488463319461,0.04556193305176437,0.00012212338501838905,0.04537664091173292,0.07863938466130294,0.00015904868591620338,0.07827337798025714
577,0.004899718317566326,3.982824840375804e-05,0.004885694932937349,0.020570606163908066,7.63668456209402e-05,0.02050488463319461,0.0455065567329186,0.00012152237776180096,0.04537664091173292,0.0785783958036996,0.00015843882050537998,0.07827337798025714
578,0.004884350381505016,3.979876742965332e-05,0.004884350381505016,0.020536722413290034,7.626045806196524e-05,0.02050488463319461,0.0454495760288933,0.0001217090450623389,0.04537664091173292,0.07851266365692765,0.0001583695764852723,0.07827337798025714
579,0.00486468173974672,3.969217096180794e-05,0.00486468173974672,0.02050508168054779,7.61976304277957e-05,0.02050488463319461,0.045386654249123665,0.00012178150504437305,0.04537664091173292,0.0784533854111431,0.00015805690155489615,0.07827337798025714
580,0.005024040855429442,4.056587868602919e-05,0.00486468173974672,0.02081563634345739,7.676027712410278e-05,0.02050488463319461,0.04584755414413879,0.00012316869654611045,0.04537664091173292,0.07905245658677876,0.00015849235704927254,0.07827337798025714
581,0.005001803108508653,4.048184688225505e-05,0.00486468173974672,0.0207841185906977,7.660065933518528e-05,0.02050488463319461,0.04579152118424852,0.00012279341757663717,0.04537664091173292,0.0789912731202871,0.0001579047437694101,0.07827337798025714
582,0.004984594449695889,4.023622806129761e-05,0.00486468173974672,0.02074706208565234,7.63089392431983e-05,0.02050488463319461,0.04574927300368116,0.00012241640620743572,0.04537664091173292,0.07892716707295415,0.00015787195632002178,0.07827337798025714
583,0.004968962588371175,4.0158157260404064e-05,0.00486468173974672,0.020711878732263163,7.625217093726127e-05,0.02050488463319461,0.04569298932199599,0.0001217422962578771,0.04537664091173292,0.07886273652754064,0.00015753906907507934,0.07827337798025714
584,0.0049470713600063936,3.9933267222835906e-05,0.00486468173974672,0.020680329592054594,7.607880744048298e-05,0.02050488463319461,0.04565026288810382,0.00012167685609862087,0.04537664091173292,0.07880788122758058,0.00015761695971466054,0.07827337798025714
585,0.00492995317637201,3.9886909569801995e-05,0.00486468173974672,0.02064606531924652,7.637024619967137e-05,0.02050488463319461,0.04560367104334047,0.0001215023047519614,0.04537664091173292,0.07874807894002854,0.00015754858853320224,0.07827337798025714
586,0.004911411728655954,3.980735663768764e-05,0.00486468173974672,0.02061703055402627,7.620039398573782e-05,0.02050488463319461,0.045550934422783344,0.000121271774330126,0.04537664091173292,0.07869103419314175,0.00015752167913233553,0.07827337798025714
587,0.004894804546793176,3.9624293354277934e-05,0.00486468173974672,0.020576647166618757,7.579564657888687e-05,0.02050488463319461,0.04550493803030224,0.0001206508227401355,0.04537664091173292,0.07861225872933685,0.0001573418033604603,0.07827337798025714
588,0.004881709109661608,3.9509087781645916e-05,0.00486468173974672,0.02053688507234075,7.581931552899749e-05,0.02050488463319461,0.045446895339465124,0.00012051586725116665,0.04537664091173292,0.07855943006481848,0.00015723927161869972,0.07827337798025714
589,0.0048621788694651336,3.9506247430875835e-05,0.0048621788694651336,0.02049786284671832,7.577456167507984e-05,0.02049786284671832,0.04540475217768326,0.0001202351192555073,0.04537664091173292,0.07849051688945115,0.00015711755654388844,0.07827337798025714
590,0.005019375809674607,4.033786762893945e-05,0.0048621788694651336,0.020812640134701736,7.678408892587411e-05,0.02049786284671832,0.04583993454071128,0.00012176164536926324,0.04537664091173292,0.07908202174915899,0.00015771955028104673,0.07827337798025714
591,0.005002164809019026,4.0163186840086054e-05,0.0048621788694651336,0.020771111483470595,7.685255001065657e-05,0.02049786284671832,0.04578979896174353,0.00012165601824985932,0.04537664091173292,0.07900638706472998,0.00015710753940958595,0.07827337798025714
592,0.0049848050632995,4.007079483104365e-05,0.0048621788694651336,0.020732832777416024,7.667331335895211e-05,0.02049786284671832,0.045730378514217664,0.00012087747235243986,0.04537664091173292,0.07893744319039056,0.00015677899658512404,0.07827337798025714
593,0.004961856831444132,3.9968348799903634e-05,0.0048621788694651336,0.020699520527987177,7.677289762581232e-05,0.02049786284671832,0.04568382676223762,0.00012056594400529632,0.04537664091173292,0.07886524539877585,0.00015676931688088754,0.07827337798025714
594,0.004947464229197022,3.984722670230941e-05,0.0048621788694651336,0.020666186622708152,7.681803009510217e-05,0.02049786284671832,0.04562807536146731,0.0001201978388845436,0.04537664091173292,0.07879156067443253,0.00015676060586676755,0.07827337798025714
595,0.004928888438735896,3.969568749650924e-05,0.0048621788694651336,0.020635235469993716,7.661711443494537e-05,0.02049786284671832,0.045584686344650585,0.00012018211484332774,0.04537664091173292,0.07872385108430871,0.0001564373308116358,0.07827337798025714
596,0.0049129981584156305,3.963712127769313e-05,0.0048621788694651336,0.020604222362243775,7.636151234859557e-05,0.02049786284671832,0.045539645260136964,0.00012017150509862342,0.04537664091173292,0.07864943404239308,0.00015622292971756576,0.07827337798025714
597,0.0048981716615541125,3.950841014992077e-05,0.0048621788694651336,0.020567170576958765,7.594069063417563e-05,0.02049786284671832,0.045483244269725505,0.00011982064684850313,0.04537664091173292,0.07858072530354664,0.00015627344452677096,0.07827337798025714
598,0.0048812909935785935,3.937985528978453e-05,0.0048621788694651336,0.02053477017973628,7.576625344690121e-05,0.02049786284671832,0.04543182242182908,0.00011993859054394708,0.04537664091173292,0.0785111347793595,0.00015596353053892105,0.07827337798025714
599,0.004865730337779412,3.927998334242049e-05,0.0048621788694651336,0.020499545145734602,7.551005517431042e-05,0.02049786284671832,0.045381827415578384,0.00011918111007668333,0.04537664091173292,0.07845412655380761,0.00015538770886521977,0.07827337798025714
600,0.0050188162934789145,4.003162949410324e-05,0.0048621788694651336,0.02080396793399136,7.664725140971599e-05,0.02049786284671832,0.045822533335647946,0.00012043989448782627,0.04537664091173292,0.0790631635642813,0.00015725684184706888,0.07827337798025714
601,0.005002726152833461,3.975854755629375e-05,0.0048621788694651336,0.020770795187638632,7.64072964581555e-05,0.02049786284671832,0.04576574623465918,0.00012012380674941192,0.04537664091173292,0.07899302372911128,0.00015675689865644245,0.07827337798025714
602,0.004983254183415718,3.9461194629003364e-05,0.0048621788694651336,0.020738429264798738,7.622567110832608e-05,0.02049786284671832,0.04570366700585841,0.00012034708399735918,0.04537664091173292,0.07894781708195367,0.00015632278389595683,0.07827337798025714
603,0.0049671653775744925,3.939220806270147e-05,0.0048621788694651336,0.02070121501841112,7.570968331144312e-05,0.02049786284671832,0.0456473247478226,0.00012020138895256751,0.04537664091173292,0.07887631253507013,0.00015609133239242383,0.07827337798025714
604,0.004952162839915966,3.9356517921340195e-05,0.0048621788694651336,0.020662492087394208,7.542826241950369e-05,0.02049786284671832,0.04560813232323482,0.00011998518508084781,0.04537664091173292,0.0788111902564914,0.00015543130817379216,0.07827337798025714
605,0.004932217801256727,3.91282973622723e-05,0.0048621788694651336,0.02063585378380686,7.542329851324277e-05,0.02049786284671832,0.04554885330542409,0.00011945909426891508,0.04537664091173292,0.07874858832608338,0.0001553492794750987,0.07827337798025714
606,0.004914182765906289,3.898397371946848e-05,0.0048621788694651336,0.020603530391567787,7.549468483952104e-05,0.02049786284671832,0.045500658776471095,0.00011923394060761349,0.04537664091173292,0.07869481175098923,0.00015511716845770647,0.07827337798025714
607,0.004898330477875606,3.901890536534995e-05,0.0048621788694651336,0.020570832589835747,7.522524788018877e-05,0.02049786284671832,0.04545903163127522,0.00011911580933861484,0.04537664091173292,0.0786323073145856,0.00015479373893549482,0.07827337798025714
608,0.004884495145388952,3.8909756239559834e-05,0.0048621788694651336,0.02054459514912555,7.526995201917053e-05,0.02049786284671832,0.04541338816348157,0.00011872024853497534,0.04537664091173292,0.07857375012880725,0.00015465677517689788,0.07827337798025714
609,0.004868121308003391,3.884847080636154e-05,0.0048621788694651336,0.020514323296621277,7.497840178182295e-05,0.02049786284671832,0.04536897765594158,0.00011838003842624449,0.04536897765594158,0.07848876198432572,0.00015418019728822644,0.07827337798025714
610,0.005024973154078763,3.973332251582187e-05,0.0048621788694651336,0.020817587133288944,7.525930476594828e-05,0.02049786284671832,0.04578445560519911,0.00011997997334410202,0.04536897765594158,0.07905690022273822,0.00015456816124773167,0.07827337798025714
611,0.005008692045102728,3.961856103898411e-05,0.0048621788694651336,0.020776892104533616,7.512835512026585e-05,0.02049786284671832,0.045742283603262816,0.00011968017155741577,0.04536897765594158,0.07897939080659558,0.0001549776956642613,0.07827337798025714
612,0.00499135749920852,3.9310879010668806e-05,0.0048621788694651336,0.02074498111987667,7.501017148179047e-05,0.02049786284671832,0.04570252215059027,0.00011947817329149107,0.04536897765594158,0.07892267808692498,0.00015460949388740046,0.07827337798025714
613,0.004975637119588269,3.922616689314382e-05,0.0048621788694651336,0.02070878694659749,7.485312593440728e-05,0.02049786284671832,0.045644578824020725,0.00011942224882551641,0.04536897765594158,0.07886306819698945,0.00015467043444032013,0.07827337798025714
614,0.004959259895552258,3.905420775986004e-05,0.0048621788694651336,0.020672670787785216,7.472456625420769e-05,0.02049786284671832,0.04559700194762387,0.00011910930281811364,0.04536897765594158,0.07879559552829926,0.00015409056581839201,0.07827337798025714
615,0.004943059368138564,3.8993779267655156e-05,0.0048621788694651336,0.020641149773988565,7.416379258555708e-05,0.02049786284671832,0.045551684626807275,0.00011890342228213451,0.04536897765594158,0.07873226659234832,0.00015378039877470204,0.07827337798025714
616,0.004924955386118564,3.887378842684882e-05,0.0048621788694651336,0.020602203547647562,7.408927077474413e-05,0.02049786284671832,0.045512533760848586,0.00011840862329572272,0.04536897765594158,0.07867123704991798,0.00015409259406250428,0.07827337798025714
617,0.004908453333163699,3.87956360053984e-05,0.0048621788694651336,0.02057563986196634,7.400185548821315e-05,0.02049786284671832,0.045463555268565416,0.0001179716574671518,0.04536897765594158,0.07859999998595568,0.000153618367679384,0.07827337798025714
618,0.004896231923965313,3.873769251926039e-05,0.0048621788694651336,0.020543154588522856,7.407436360868737e-05,0.02049786284671832,0.04541092776430776,0.00011744505269538396,0.04536897765594158,0.07854119511777566,0.00015355429805443525,0.07827337798025714
619,0.00487921983583206,3.86041091681733e-05,0.0048621788694651336,0.020513998206724254,7.402637104061085e-05,0.02049786284671832,0.04536895725293913,0.0001175983235394196,0.04536895725293913,0.0784708951515376,0.00015354958186831238,0.07827337798025714
620,0.005025538168265413,3.928344964936309e-05,0.0048621788694651336,0.020794066812016388,7.463150514557587e-05,0.02049786284671832,0.0457909925732691,0.00011921368650649126,0.04536895725293913,0.07904273275088601,0.00015391383268082017,0.07827337798025714
621,0.0050083355181763135,3.921909435523152e-05,0.0048621788694651336,0.020746713066804753,7.434039574952095e-05,0.02049786284671832,0.04573630314801275,0.00011916516021449944,0.04536895725293913,0.07898215010310809,0.00015391514535973244,0.07827337798025714
622,0.004988854481642328,3.911702010482516e-05,0.0048621788694651336,0.020718146718854434,7.407744975506703e-05,0.02049786284671832,0.04568253396021977,0.00011906892271977429,0.04536895725293913,0.07891025181977135,0.00015378749391250268,0.07827337798025714
623,0.00497213730849075,3.90089009756518e-05,0.0048621788694651336,0.020685709978046214,7.410550964365755e-05,0.02049786284671832,0.045630684954122265,0.00011898941389516523,0.04536895725293913,0.07884560841810044,0.0001533810549903716,0.07827337798025714
624,0.004959466101304241,3.8893360995510335e-05,0.0048621788694651336,0.02065625677462882,7.430644734073163e-05,0.02049786284671832,0.04558842226601066,0.0001184416653521389,0.04536895725293913,0.07878236441609308,0.0001529673959925269,0.07827337798025714
625,0.004940871087686857,3.885164000788831e-05,0.0048621788694651336,0.020625572461245002,7.418496051228191e-05,0.02049786284671832,0.04553409062339339,0.0001178618549591913,0.04536895725293913,0.07872556660492294,0.0001529846098371157,0.07827337798025714
626,0.0049227711351006375,3.873929618059044e-05,0.0048621788694651336,0.020599704786230334,7.403342461526262e-05,0.02049786284671832,0.04548111549613456,0.00011697746646351152,0.04536895725293913,0.07867925424719055,0.00015304376299043793,0.07827337798025714
627,0.004906721333241496,3.860073658683971e-05,0.0048621788694651336,0.020567021542473675,7.376162421160167e-05,0.02049786284671832,0.04544544296226841,0.00011670759909936611,0.04536895725293913,0.0786196091282377,0.00015306214242022265,0.07827337798025714
628,0.004894887871764609,3.85654598787318e-05,0.0048621788694651336,0.020541140518599864,7.372716313600912e-05,0.02049786284671832,0.04540648633085756,0.00011681009729915479,0.04536895725293913,0.07855974665017877,0.00015283866132542102,0.07827337798025714
629,0.004877854493665435,3.8383468323068925e-05,0.0048621788694651336,0.020504890450042664,7.350667706658112e-05,0.02049786284671832,0.045346626084390405,0.00011666723631992884,0.045346626084390405,0.07849549541075387,0.00015267910891088345,0.07827337798025714
630,0.005018558158039186,3.903550226114372e-05,0.0048621788694651336,0.02077372815930798,7.430560236815934e-05,0.02049786284671832,0.045779250461590044,0.00011779736966373857,0.045346626084390405,0.0790832520729584,0.00015264774403001788,0.07827337798025714
631,0.005004154005925364,3.888829909796414e-05,0.0048621788694651336,0.020745534446176123,7.424091220529746e-05,0.02049786284671832,0.04572486924988019,0.00011756682292222218,0.045346626084390405,0.079013637290548,0.00015244218583960778,0.07827337798025714
632,0.00498916789176951,3.885031723384216e-05,0.0048621788694651336,0.02071011858801873,7.374656505092853e-05,0.02049786284671832,0.04567914162221484,0.00011726399398433511,0.045346626084390405,0.07895042521374981,0.00015231730650236617,0.07827337798025714
633,0.004973487588137246,3.8660368113809684e-05,0.0048621788694651336,0.020677378683227218,7.357129919523085e-05,0.02049786284671832,0.045626880277082574,0.00011728843765496743,0.045346626084390405,0.07888680238822297,0.0001517916354256264,0.07827337798025714
634,0.004953020410306855,3.8507409996537144e-05,0.0048621788694651336,0.020653409253990524,7.353274613198417e-05,0.02049786284671832,0.045581364111058086,0.00011719880393677393,0.045346626084390405,0.0788205283243853,0.00015135888916989907,0.07827337798025714
635,0.004937247456635022,3.8356131690601176e-05,0.0048621788694651336,0.020621835336570717,7.35977301624271e-05,0.02049786284671832,0.04553729182521825,0.00011741149467329082,0.045346626084390405,0.07876244875706197,0.00015087053140019522,0.07827337798025714
636,0.004917169006260714,3.833362178031595e-05,0.0048621788694651336,0.02059457487271185,7.348778050375223e-05,0.02049786284671832,0.04547468128212175,0.00011699523105898386,0.045346626084390405,0.07868128422706479,0.0001507870253002975,0.07827337798025714
637,0.004903816940834663,3.827081111934053e-05,0.0048621788694651336,0.02056286334206407,7.327128996090931e-05,0.02049786284671832,0.045421400766904554,0.00011656660950373676,0.045346626084390405,0.0786062961114134,0.00015027497038727934,0.07827337798025714
638,0.00488782004857264,3.812602412439428e-05,0.0048621788694651336,0.020538134010097436,7.298063365013918e-05,0.02049786284671832,0.045373467334332236,0.00011597972027374968,0.045346626084390405,0.07853924350676146,0.00014932978938712662,0.07827337798025714
639,0.004875270593762166,3.8069145731423434e-05,0.0048621788694651336,0.02050726971476042,7.273630149790074e-05,0.02049786284671832,0.0453342614395606,0.00011593366229658578,0.0453342614395606,0.07848937749690689,0.00014909354203939114,0.07827337798025714
640,0.005016198869247818,3.876449162499814e-05,0.0048621788694651336,0.02077947512858431,7.367783014771875e-05,0.02049786284671832,0.04575342092816689,0.00011668341877754798,0.0453342614395606,0.07904171636760172,0.00015017408134151335,0.07827337798025714
641,0.005001359450776161,3.869102752722263e-05,0.0048621788694651336,0.02074946620067747,7.359761061291646e-05,0.02049786284671832,0.045714033904214024,0.00011624900826891542,0.0453342614395606,0.07898316859364035,0.00014963698859738446,0.07827337798025714
642,0.004984295215801604,3.86126993814873e-05,0.0048621788694651336,0.020712961863611552,7.314284933292181e-05,0.02049786284671832,0.04567055933709856,0.00011608128382251703,0.0453342614395606,0.07892989908631005,0.0001494149833804746,0.07827337798025714
643,0.004970598600420782,3.8487562212982006e-05,0.0048621788694651336,0.020680541414419037,7.281665922207609e-05,0.02049786284671832,0.04561171119664478,0.0001150844394125279,0.0453342614395606,0.07888062369546155,0.00014915814071386762,0.07827337798025714
644,0.004951564588311825,3.8412511108228126e-05,0.0048621788694651336,0.020649217502624325,7.27692117390649e-05,0.02049786284671832,0.04556387642771866,0.00011463217646745097,0.0453342614395606,0.07882177658457835,0.00014908391247040308,0.07827337798025714
645,0.0049352817568987396,3.8214189957566004e-05,0.0048621788694651336,0.02061605191894351,7.271603965004453e-05,0.02049786284671832,0.045510201637448885,0.00011440973079096158,0.0453342614395606,0.07876669749571662,0.0001492701281906049,0.07827337798025714
646,0.004920547027533778,3.810790480113585e-05,0.0048621788694651336,0.020584963525238902,7.264257707505232e-05,0.02049786284671832,0.04546426939252449,0.00011361167015676406,0.0453342614395606,0.07871142285988701,0.00014899918414994546,0.07827337798025714
647,0.0049016079066694345,3.790594989713283e-05,0.0048621788694651336,0.02055647725737119,7.244254123500387e-05,0.02049786284671832,0.04541897110133696,0.00011345948105030323,0.0453342614395606,0.07863880079154419,0.00014896874675154027,0.07827337798025714
648,0.0048855359540163415,3.779691388800075e-05,0.0048621788694651336,0.020527606817549483,7.250941484321109e-05,0.02049786284671832,0.04536570417893556,0.00011324744791137274,0.0453342614395606,0.07858041693987294,0.00014875846597101424,0.07827337798025714
649,0.004870235851926353,3.768195804235935e-05,0.0048621788694651336,0.020495978521116915,7.2328873732087e-05,0.020495978521116915,0.045317622720886616,0.00011313058190118141,0.045317622720886616,0.07850671041352995,0.0001479226545559416,0.07827337798025714
650,0.0050105386806588445,3.8181124648599506e-05,0.0048621788694651336,0.020772361905618535,7.322202442139192e-05,0.020495978521116915,0.045726270497478835,0.00011428286542210411,0.045317622720886616,0.07907592217568214,0.00014816216280582679,0.07827337798025714
651,0.004995882844203015,3.807129137076933e-05,0.0048621788694651336,0.020737767095548292,7.299175259516333e-05,0.020495978521116915,0.04567813616501915,0.0001137123218698555,0.045317622720886616,0.07903160422404588,0.00014821413264677876,0.07827337798025714
652,0.0049791507679861485,3.7941607933979655e-05,0.0048621788694651336,0.020712265700743214,7.312041887936162e-05,0.020495978521116915,0.04563180140886266,0.00011351622248617411,0.045317622720886616,0.07898104384636767,0.000148157967228741,0.07827337798025714
653,0.004965126717624891,3.786991331455208e-05,0.0048621788694651336,0.020680042255712402,7.285407241072576e-05,0.020495978521116915,0.04558130892817233,0.00011288440154356278,0.045317622720886616,0.07891640729976854,0.00014789708765050661,0.07827337798025714
654,0.004949352153910479,3.771943833902253e-05,0.0048621788694651336,0.020648651909497693,7.25193590581515e-05,0.020495978521116915,0.04553144210149938,0.00011284286982845559,0.045317622720886616,0.07883988687988397,0.00014784981371382378,0.07827337798025714
655,0.004936841510385729,3.773035762660834e-05,0.0048621788694651336,0.020611768755932756,7.213457834266863e-05,0.020495978521116915,0.04547502151632914,0.00011189911438160619,0.045317622720886616,0.07876867257525827,0.00014786065642375903,0.07827337798025714
656,0.004921910670538681,3.7664420897158215e-05,0.0048621788694651336,0.020581924667019778,7.201531229140693e-05,0.020495978521116915,0.04543390503809992,0.00011153565784999832,0.045317622720886616,0.07869448611463463,0.0001475369045673704,0.07827337798025714
657,0.004905511097899597,3.760853788208824e-05,0.0048621788694651336,0.020549731411144287,7.177474235145882e-05,0.020495978521116915,0.04537867865617625,0.00011095567995680023,0.045317622720886616,0.07863419373524518,0.00014695728726123004,0.07827337798025714
658,0.0048890942277903075,3.755713636581029e-05,0.0048621788694651336,0.020522064775120405,7.162616883082918e-05,0.020495978521116915,0.045332683022396465,0.00011069798747551535,0.045317622720886616,0.07857689963804168,0.00014672214014957487,0.07827337798025714
659,0.004873220972924236,3.744641408749699e-05,0.0048621788694651336,0.02049106758586727,7.138107120309404e-05,0.02049106758586727,0.045287270744763575,0.00011045834650645271,0.045287270744763575,0.07850831105608241,0.00014642207770758166,0.07827337798025714
660,0.005011297355740504,3.7917966943048576e-05,0.0048621788694651336,0.02074620505412421,7.219259675492964e-05,0.02049106758586727,0.04572192521162643,0.00011185262543051213,0.045287270744763575,0.07906999666603343,0.0001473929568422005,0.07827337798025714
661,0.004995927037231657,3.776978673563001e-05,0.0048621788694651336,0.020712362787195127,7.201163794382694e-05,0.02049106758586727,0.04567884298104104,0.00011165065825124444,0.045287270744763575,0.07900723476747662,0.00014744237900237705,0.07827337798025714
662,0.0049788099382238014,3.76482249846102e-05,0.0048621788694651336,0.02068070957742018,7.188535571997307e-05,0.02049106758586727,0.04563176655804783,0.00011168441183272298,0.045287270744763575,0.07892622974133941,0.0001467436665408851,0.07827337798025714
663,0.0049627686134794255,3.740252079065381e-05,0.0048621788694651336,0.020652195079941954,7.178989716457553e-05,0.02049106758586727,0.04558921538163003,0.00011135944867891751,0.045287270744763575,0.0788555412503463,0.00014595204935716988,0.07827337798025714
664,0.004948398720644827,3.737322201049327e-05,0.0048621788694651336,0.020620068596159162,7.16261043650388e-05,0.02049106758586727,0.04554350672727317,0.00011074009949379845,0.045287270744763575,0.07878788244133555,0.00014617840415693614,0.07827337798025714
665,0.004936679533795293,3.731161649349113e-05,0.0048621788694651336,0.02059316875263438,7.15481563993942e-05,0.02049106758586727,0.04550104389723206,0.00011054475800461813,0.045287270744763575,0.07873138366820502,0.00014594187239659438,0.07827337798025714
666,0.004922517512760678,3.717312309177583e-05,0.0048621788694651336,0.02056436137982827,7.134791221874117e-05,0.02049106758586727,0.04545462150038788,0.00011021380564665529,0.045287270744763575,0.07867564608950024,0.00014558055848928796,0.07827337798025714
667,0.0049082866008394455,3.712539270834027e-05,0.0048621788694651336,0.020538973359909465,7.101857865768552e-05,0.02049106758586727,0.0454028148216377,0.00010978764419057009,0.045287270744763575,0.07861520380109448,0.0001453329910421858,0.07827337798025714
668,0.004893196587335968,3.699098970310015e-05,0.0048621788694651336,0.020510231835026354,7.088409406115388e-05,0.02049106758586727,0.045354729485601535,0.00010943878297406242,0.045287270744763575,0.07856008403239621,0.00014507464371519337,0.07827337798025714
669,0.0048775515255158695,3.696967902838263e-05,0.0048621788694651336,0.02048167722967272,7.09472635906899e-05,0.02048167722967272,0.04530118597020038,0.00010933822435981893,0.045287270744763575,0.07850603601240237,0.00014479305964571347,0.07827337798025714
670,0.005008649598713388,3.746979045042395e-05,0.0048621788694651336,0.020756264182458396,7.187769377837217e-05,0.02048167722967272,0.04569926349662063,0.00011049693964599822,0.045287270744763575,0.07903986832089728,0.0001469976254002328,0.07827337798025714
671,0.004997455551913472,3.74418105865059e-05,0.0048621788694651336,0.02072547381876671,7.180445305601293e-05,0.02048167722967272,0.045660178401629344,0.00011010362564650127,0.045287270744763575,0.07898096820698539,0.00014682769340256283,0.07827337798025714
672,0.004984259244871749,3.7324336731635194e-05,0.0048621788694651336,0.02068667693403472,7.152475647502761e-05,0.02048167722967272,0.04561239477172545,0.0001097523562683904,0.045287270744763575,0.07893132338923245,0.0001469932254099958,0.07827337798025714
673,0.004969746622863412,3.721452415253604e-05,0.0048621788694651336,0.020657877759685965,7.12980347035002e-05,0.02048167722967272,0.04556184091798923,0.00010943978003076229,0.045287270744763575,0.07885246762455578,0.00014659432235225519,0.07827337798025714
674,0.004953709552929591,3.7071250832143635e-05,0.0048621788694651336,0.02062947109247853,7.113817570076849e-05,0.02048167722967272,0.045515755153829045,0.00010889686807094001,0.045287270744763575,0.07879533205574918,0.00014645238162064767,0.07827337798025714
675,0.004938534951588725,3.696147718121387e-05,0.0048621788694651336,0.020592662605388896,7.089768741855057e-05,0.02048167722967272,0.045474110468667846,0.00010929698610140555,0.045287270744763575,0.07873445525261072,0.0001463417500234198,0.07827337798025714
676,0.00492448426036611,3.696175911255637e-05,0.0048621788694651336,0.020556710851162667,7.067122743424012e-05,0.02048167722967272,0.045414212950153916,0.00010901029650585982,0.045287270744763575,0.07867051804946643,0.00014598265155827325,0.07827337798025714
677,0.004910861578698232,3.690373290181731e-05,0.0048621788694651336,0.020525696631025395,7.037450096936365e-05,0.02048167722967272,0.045372395383823184,0.00010892500997631507,0.045287270744763575,0.07860694437442795,0.00014513359329414838,0.07827337798025714
678,0.004897488497878282,3.689258791491583e-05,0.0048621788694651336,0.02049476926875016,7.009956045886907e-05,0.02048167722967272,0.045325557264632645,0.0001088193863553861,0.045287270744763575,0.07854366857821304,0.0001449387603080643,0.07827337798025714
679,0.004881726117680603,3.686110393460888e-05,0.0048621788694651336,0.020465327076942562,6.997285442756043e-05,0.020465327076942562,0.04527769644063086,0.00010863426706898775,0.04527769644063086,0.0784781268008837,0.00014473354598923706,0.07827337798025714
680,0.005025343019224285,3.7703658057005664e-05,0.0048621788694651336,0.020747859051330902,7.134277665889357e-05,0.020465327076942562,0.045682918797450296,0.00010973517013653207,0.04527769644063086,0.07898745254492215,0.0001452261397406984,0.07827337798025714
681,0.0050093715915235535,3.757632420335752e-05,0.0048621788694651336,0.020714424693912135,7.101413204962795e-05,0.020465327076942562,0.04564318375699875,0.0001095928315552419,0.04527769644063086,0.07892765195974301,0.0001455795306156988,0.07827337798025714
682,0.004993024815582513,3.7424465743994084e-05,0.0048621788694651336,0.02068225669260172,7.088038354387954e-05,0.020465327076942562,0.04560507904624798,0.00010910513013864775,0.04527769644063086,0.07887402924059404,0.00014531852431845396,0.07827337798025714
683,0.004975169213602354,3.731374193318923e-05,0.0048621788694651336,0.02065068719550698,7.056527659080702e-05,0.020465327076942562,0.04554594445384684,0.00010882277471562331,0.04527769644063086,0.0788082727761937,0.00014475326471118514,0.07827337798025714
684,0.004962378564495773,3.7063239049651934e-05,0.0048621788694651336,0.020611010278075652,7.038565740308058e-05,0.020465327076942562,0.04548967258298534,0.00010875762048322681,0.04527769644063086,0.07875449413857893,0.00014435675222901906,0.07827337798025714
685,0.004948251398213055,3.693331032258114e-05,0.0048621788694651336,0.020583626427777724,7.015048758002006e-05,0.020465327076942562,0.0454453233760452,0.00010882173456908855,0.04527769644063086,0.0787020237143335,0.00014436496346378972,0.07827337798025714
686,0.004934279825150081,3.678302962676436e-05,0.0048621788694651336,0.020547580795408027,7.008272500909055e-05,0.020465327076942562,0.04540057404697751,0.00010849472823977391,0.04527769644063086,0.07864344803353793,0.0001445070889355092,0.07827337798025714
687,0.0049215665106193,3.672483734433766e-05,0.0048621788694651336,0.020514990482388997,6.96773786056747e-05,0.020465327076942562,0.04536611092712073,0.00010833020954675174,0.04527769644063086,0.07858625312377589,0.00014425520113530213,0.07827337798025714
688,0.004906307435509421,3.664219604846398e-05,0.0048621788694651336,0.020488741776628697,6.959178379884875e-05,0.020465327076942562,0.0453290111683671,0.0001084691796162784,0.04527769644063086,0.07852062417831884,0.0001437998241768492,0.07827337798025714
689,0.004891215937307,3.659736887484676e-05,0.0048621788694651336,0.020456961000531067,6.929177091930316e-05,0.020456961000531067,0.04528497653597317,0.00010851583565265227,0.04527769644063086,0.07846845869275114,0.00014361169733158137,0.07827337798025714
690,0.0050157426586651625,3.7157178107226894e-05,0.0048621788694651336,0.020724354988014383,7.048749605629465e-05,0.020456961000531067,0.045675390238822756,0.0001091768398132384,0.04527769644063086,0.07898145539983455,0.0001451830629205636,0.07827337798025714
691,0.005001902078563097,3.7070303237694214e-05,0.0048621788694651336,0.02069357290788263,7.006460151881329e-05,0.020456961000531067,0.04562924730096706,0.00010870620170253201,0.04527769644063086,0.07892452728824847,0.0001445727460171426,0.07827337798025714
692,0.0049882801453297425,3.701867488956523e-05,0.0048621788694651336,0.020669319203477837,7.002702845851237e-05,0.020456961000531067,0.04558186905617546,0.0001083285274207758,0.04527769644063086,0.07887872512829432,0.00014453631687994298,0.07827337798025714
693,0.00497478022992236,3.700536212643447e-05,0.0048621788694651336,0.02064224103869018,7.011894728457676e-05,0.020456961000531067,0.04554637565394741,0.00010796981902440756,0.04527769644063086,0.07883169132013583,0.00014374236898264783,0.07827337798025714
694,0.004959408552641777,3.6934047850160536e-05,0.0048621788694651336,0.02061239519800386,6.976662102105478e-05,0.020456961000531067,0.04550560232731314,0.00010775357284480264,0.04527769644063086,0.07876414181091036,0.00014347360457546565,0.07827337798025714
695,0.004948154423598455,3.683125090618054e-05,0.0048621788694651336,0.02058042888172397,6.955549610731631e-05,0.020456961000531067,0.04545976066738973,0.00010760457574663271,0.04527769644063086,0.07870052148448488,0.00014346860208465758,0.07827337798025714
696,0.004930484716933174,3.652071766403555e-05,0.0048621788694651336,0.020551268184488818,6.93376957382214e-05,0.020456961000531067,0.04541957482359574,0.00010771789108934069,0.04527769644063086,0.0786456911921285,0.0001430866064170969,0.07827337798025714
697,0.004919663807539736,3.6409603903144766e-05,0.0048621788694651336,0.020517363051038053,6.925025878353327e-05,0.020456961000531067,0.045368878511259335,0.00010718285428393459,0.04527769644063086,0.07859796422652121,0.00014277930156872236,0.07827337798025714
698,0.004906943176646097,3.6430686114912554e-05,0.0048621788694651336,0.020489869181635128,6.898773559029551e-05,0.020456961000531067,0.04533133060700976,0.00010686388737464712,0.04527769644063086,0.07853958133420685,0.00014205902798799714,0.07827337798025714
699,0.004893564687015662,3.629980870204896e-05,0.0048621788694651336,0.02046530629522093,6.87072374804216e-05,0.020456961000531067,0.04528897664604767,0.00010666421081033804,0.04527769644063086,0.07847779027959743,0.00014186284152677503,0.07827337798025714
700,0.005022132883951115,3.718731459216616e-05,0.0048621788694651336,0.02072108996120972,6.996302043264266e-05,0.020456961000531067,0.04565884756801064,0.00010790353859939744,0.04527769644063086,0.07899493264264794,0.00014291412189519433,0.07827337798025714
701,0.005010317828676577,3.717417847009278e-05,0.0048621788694651336,0.020690339399111964,6.979746979716849e-05,0.020456961000531067,0.04562396624075723,0.00010770200508902062,0.04527769644063086,0.07893396126881763,0.0001426039502620351,0.07827337798025714
702,0.004995000193865951,3.707770175376355e-05,0.0048621788694651336,0.020660579530863782,6.940561065016694e-05,0.020456961000531067,0.04559271098629387,0.00010767445860979928,0.04527769644063086,0.07888022317673693,0.00014228475541364733,0.07827337798025714
703,0.0049801599300098595,3.698876050357368e-05,0.0048621788694651336,0.020633062934402972,6.921210205643901e-05,0.020456961000531067,0.04554773908343798,0.00010735324612284288,0.04527769644063086,0.07880979094415479,0.00014210729856147482,0.07827337798025714
704,0.004963048709025413,3.688291786597854e-05,0.0048621788694651336,0.020601821119883724,6.895135895831802e-05,0.020456961000531067,0.04549472937131689,0.00010716561595426735,0.04527769644063086,0.07876548557339161,0.0001421208619675221,0.07827337798025714
705,0.004948747740051381,3.674894191961811e-05,0.0048621788694651336,0.02057240076218,6.880299660924048e-05,0.020456961000531067,0.045444679337824874,0.00010687412450821645,0.04527769644063086,0.07870668040234968,0.00014177054206128856,0.07827337798025714
706,0.004933462316711401,3.6583476158318956e-05,0.0048621788694651336,0.020540145596036986,6.855531335700804e-05,0.020456961000531067,0.04540772599640237,0.00010693203483427723,0.04527769644063086,0.07864345491649054,0.00014153004308106287,0.07827337798025714
707,0.004919719257082614,3.6437317716088e-05,0.0048621788694651336,0.0205126467383613,6.833235212033965e-05,0.020456961000531067,0.0453715240893653,0.00010683351122945223,0.04527769644063086,0.07858552842494382,0.00014123369409048376,0.07827337798025714
708,0.004906004259405349,3.638005311182441e-05,0.0048621788694651336,0.02048776459193111,6.794910639768408e-05,0.020456961000531067,0.04532589178588253,0.0001065267421780467,0.04527769644063086,0.07852274021329,0.00014122899263020692,0.07827337798025714
709,0.004891949557162136,3.6274891622811064e-05,0.0048621788694651336,0.02045655399140557,6.771707830304318e-05,0.02045655399140557,0.04526479141630572,0.00010602121452351391,0.04526479141630572,0.07845826801246215,0.00014072589909462993,0.07827337798025714
710,0.005016502089361797,3.697419863630711e-05,0.0048621788694651336,0.020708334074562986,6.891390478024513e-05,0.02045655399140557,0.04564944715706125,0.00010780569320869927,0.04526479141630572,0.07895616267723429,0.00014158285897621005,0.07827337798025714
711,0.00500308028574397,3.680584432972276e-05,0.0048621788694651336,0.020680230644901598,6.888464302490592e-05,0.02045655399140557,0.045605468541041375,0.00010775243191168264,0.04526479141630572,0.07890817445167694,0.00014173146442834474,0.07827337798025714
712,0.004988399935480963,3.6817319543995814e-05,0.0048621788694651336,0.020650003955953605,6.839131927504281e-05,0.02045655399140557,0.04557085705031429,0.00010755696160315202,0.04526479141630572,0.07884611378347435,0.00014152231492746382,0.07827337798025714
713,0.004971930786761665,3.6686119334255775e-05,0.0048621788694651336,0.020623443332079838,6.823747314810027e-05,0.02045655399140557,0.04552856077722255,0.0001077291241820656,0.04526479141630572,0.07879748974521854,0.0001412422498271825,0.07827337798025714
714,0.004958875392994026,3.648327182072023e-05,0.0048621788694651336,0.020596098965738843,6.803035250227335e-05,0.02045655399140557,0.04547640351271613,0.00010783173864636706,0.04526479141630572,0.0787427313968705,0.00014112401292450097,0.07827337798025714
715,0.004947158072467891,3.64006761731907e-05,0.0048621788694651336,0.020574374469315395,6.774855063217088e-05,0.02045655399140557,0.045440757058530644,0.000107949112304357,0.04526479141630572,0.0786958996477449,0.00014066106438526146,0.07827337798025714
716,0.004935686845805391,3.632625837927057e-05,0.0048621788694651336,0.02054895519401225,6.77299806019667e-05,0.02045655399140557,0.04538993416860086,0.00010741609215928943,0.04526479141630572,0.07864466791073058,0.00014073359986335922,0.07827337798025714
717,0.004920021255643604,3.618507743750463e-05,0.0048621788694651336,0.02052073148403608,6.746731295851477e-05,0.02045655399140557,0.045350579283801234,0.00010687568142367268,0.04526479141630572,0.07858374161457289,0.0001402759487947184,0.07827337798025714
718,0.004907395016316659,3.6127161991735755e-05,0.0048621788694651336,0.02049183156375818,6.734405724223473e-05,0.02045655399140557,0.045298115204168286,0.00010653894237892913,0.04526479141630572,0.0785247021245469,0.00014001395983002243,0.07827337798025714
719,0.004890898221469083,3.6008043805209234e-05,0.0048621788694651336,0.020467900552024885,6.738847770208661e-05,0.02045655399140557,0.04526344574735119,0.00010616182722425965,0.04526344574735119,0.07848629191917762,0.00013990912220013105,0.07827337798025714
720,0.005019075160825383,3.667284530796769e-05,0.0048621788694651336,0.0207078281641365,6.857651178144035e-05,0.02045655399140557,0.04564594685582476,0.00010719511851748008,0.04526344574735119,0.07897958371522949,0.00014058795198442414,0.07827337798025714
721,0.00500670438052663,3.66175407412516e-05,0.0048621788694651336,0.020681970550790792,6.849230721909738e-05,0.02045655399140557,0.045603428711415706,0.000107082735606538,0.04526344574735119,0.07892383858915736,0.00014038403133438172,0.07827337798025714
722,0.004995412132456414,3.650731480462944e-05,0.0048621788694651336,0.020656206371575427,6.838036724709425e-05,0.02045655399140557,0.045553344719932394,0.00010699510751865641,0.04526344574735119,0.07886811487933543,0.00014022365000678974,0.07827337798025714
723,0.004982516268245644,3.639036472122297e-05,0.0048621788694651336,0.02062161697089889,6.827675584484659e-05,0.02045655399140557,0.04552222739789902,0.00010668763973043326,0.04526344574735119,0.07881055210682582,0.0001399408536051386,0.07827337798025714
724,0.0049629141876455325,3.6238873911779376e-05,0.0048621788694651336,0.02059799068790614,6.810305772397311e-05,0.02045655399140557,0.04547345521951616,0.00010652945488234023,0.04526344574735119,0.07876535081391421,0.00013943827006448282,0.07827337798025714
725,0.004948650991390136,3.6101644501911e-05,0.0048621788694651336,0.02057186807997585,6.800635123482981e-05,0.02045655399140557,0.045431771947734775,0.00010621903704864645,0.04526344574735119,0.07871336981376614,0.0001391616365102911,0.07827337798025714
726,0.0049323348028032735,3.59626803833251e-05,0.0048621788694651336,0.020540071479955343,6.778605638158148e-05,0.02045655399140557,0.04538938194828487,0.00010629401746184757,0.04526344574735119,0.0786430835812198,0.00013875927827010733,0.07827337798025714
727,0.004915861195221254,3.6014961858557854e-05,0.0048621788694651336,0.02050877703242642,6.75117334407411e-05,0.02045655399140557,0.04534798915790905,0.00010596028451005147,0.04526344574735119,0.07857715474898408,0.00013854855002002738,0.07827337798025714
728,0.004901697509923052,3.57873133638091e-05,0.0048621788694651336,0.020478962280098517,6.71787172324249e-05,0.02045655399140557,0.04530067350511533,0.00010564291475504389,0.04526344574735119,0.07851888703775649,0.00013820999679572198,0.07827337798025714
729,0.004889827627935558,3.5667276988480494e-05,0.0048621788694651336,0.020446149367289262,6.722779920007923e-05,0.020446149367289262,0.045258324990722534,0.00010546615015543508,0.045258324990722534,0.078458768481905,0.0001376233799907226,0.07827337798025714
730,0.0050187963893170906,3.656411455069892e-05,0.0048621788694651336,0.020685959078373103,6.808060536732647e-05,0.020446149367289262,0.04562753832232077,0.00010673315717989918,0.045258324990722534,0.07894693510657644,0.00013865005626045388,0.07827337798025714
731,0.005003704847239163,3.643741540609538e-05,0.0048621788694651336,0.020655189094740296,6.797775692014003e-05,0.020446149367289262,0.045581828938890324,0.00010625244950921452,0.045258324990722534,0.07889927785005199,0.00013881532677716534,0.07827337798025714
732,0.004990611706229624,3.634133923154459e-05,0.0048621788694651336,0.020627566004070844,6.799107684263742e-05,0.020446149367289262,0.04553205897648337,0.00010562824586550512,0.045258324990722534,0.07884727625379381,0.00013866294556002672,0.07827337798025714
733,0.004975064599395179,3.619693695269845e-05,0.0048621788694651336,0.020598935977041037,6.777633823849244e-05,0.020446149367289262,0.04549859028816161,0.0001055581289937022,0.045258324990722534,0.07880090511421949,0.00013813452662384053,0.07827337798025714
734,0.0049599804288817705,3.5982079567137196e-05,0.0048621788694651336,0.02057879823403362,6.771201905019723e-05,0.020446149367289262,0.04546513549973993,0.00010543141979101422,0.045258324990722534,0.07875792210563962,0.00013768001945281457,0.07827337798025714
735,0.004945064816909796,3.584361841726606e-05,0.0048621788694651336,0.02054695391692995,6.755739611060405e-05,0.020446149367289262,0.045425830718290566,0.00010506591740807682,0.045258324990722534,0.07870976515835572,0.0001375546654866753,0.07827337798025714
736,0.004930506269425065,3.5660038697022116e-05,0.0048621788694651336,0.020520006281195904,6.73625992045282e-05,0.020446149367289262,0.04538658985557081,0.00010491237634429396,0.045258324990722534,0.0786484170743047,0.00013750303660471652,0.07827337798025714
737,0.004912776678489694,3.555528973675458e-05,0.0048621788694651336,0.020487570473924598,6.709482896448433e-05,0.020446149367289262,0.0453445351948466,0.00010438005281787556,0.045258324990722534,0.07859722546075679,0.0001373569995515143,0.07827337798025714
738,0.004900243362618054,3.544420187532108e-05,0.0048621788694651336,0.02046490630888521,6.698828272191325e-05,0.020446149367289262,0.04530649308237073,0.00010407074755127714,0.045258324990722534,0.07854379575193693,0.00013716434192174632,0.07827337798025714
739,0.004885667093512572,3.535943668805733e-05,0.0048621788694651336,0.02043965519805887,6.69735834320329e-05,0.02043965519805887,0.045267760030993046,0.00010356199384367357,0.045258324990722534,0.07847244245294482,0.0001369285671397528,0.07827337798025714
740,0.0050092025769795006,3.5960133353171877e-05,0.0048621788694651336,0.020681261816149002,6.74546741875885e-05,0.02043965519805887,0.04563275493124679,0.00010445483938501226,0.045258324990722534,0.07898943606329416,0.0001380269238400514,0.07827337798025714
741,0.004995547440021335,3.586982544887227e-05,0.0048621788694651336,0.020653992058023485,6.743698327995211e-05,0.02043965519805887,0.04558678869342087,0.00010398836331592591,0.045258324990722534,0.07892798258912864,0.00013776376158546153,0.07827337798025714
742,0.004979101424484061,3.577588082750693e-05,0.0048621788694651336,0.020626907410509744,6.727716696715066e-05,0.02043965519805887,0.04554931746135751,0.00010369571670261536,0.045258324990722534,0.07887451567995932,0.00013773390412431493,0.07827337798025714
743,0.0049618430215568644,3.5661093785144794e-05,0.0048621788694651336,0.020593645192831397,6.721652902326067e-05,0.02043965519805887,0.04550563439123904,0.00010338760167839171,0.045258324990722534,0.07881369846134206,0.00013768715498783016,0.07827337798025714
744,0.004949365383617437,3.554424874325444e-05,0.0048621788694651336,0.02056417967650917,6.71094153037317e-05,0.02043965519805887,0.045462426973664566,0.00010324898151439055,0.045258324990722534,0.07876834934593849,0.00013752873834026248,0.07827337798025714
745,0.004931271415893408,3.532417074940886e-05,0.0048621788694651336,0.02053619947596367,6.700993293101587e-05,0.02043965519805887,0.04541590231656595,0.00010289738804696018,0.045258324990722534,0.07871424872443654,0.00013743726380495742,0.07827337798025714
746,0.004916200014111098,3.5299838381381634e-05,0.0048621788694651336,0.02050874122079476,6.681985806569322e-05,0.02043965519805887,0.04538217334058944,0.00010288290439683881,0.045258324990722534,0.07865156611159797,0.00013662370864073317,0.07827337798025714
747,0.004900866393566702,3.515428533194899e-05,0.0048621788694651336,0.020484729011393376,6.662062870855872e-05,0.02043965519805887,0.04534188657910921,0.0001027709073584646,0.045258324990722534,0.07858142152702811,0.0001362838119882874,0.07827337798025714
748,0.00488767555019813,3.504267815942139e-05,0.0048621788694651336,0.020454380871832656,6.633520710825067e-05,0.02043965519805887,0.04530110770815409,0.00010285325565093774,0.045258324990722534,0.07853672115792464,0.00013599739861720856,0.07827337798025714
749,0.004874115912724783,3.485604307506302e-05,0.0048621788694651336,0.020424277962733783,6.612993905017134e-05,0.020424277962733783,0.045253792897469794,0.00010276482026079576,0.045253792897469794,0.07847916342162799,0.00013570686495551165,0.07827337798025714
750,0.004997394997570105,3.578925355749522e-05,0.0048621788694651336,0.02067719131328904,6.727950586894178e-05,0.020424277962733783,0.045610597576022045,0.00010342045881267765,0.045253792897469794,0.07896783565916611,0.00013661284515967698,0.07827337798025714
751,0.0049820559953422695,3.561759753175942e-05,0.0048621788694651336,0.02064538819194148,6.695776843605059e-05,0.020424277962733783,0.04557868471600121,0.00010337603307390236,0.045253792897469794,0.07891172274531044,0.00013669847947948458,0.07827337798025714
752,0.004964292910660962,3.533856525448656e-05,0.0048621788694651336,0.020615286353983343,6.677455872780429e-05,0.020424277962733783,0.04553700653597521,0.0001034711579410696,0.045253792897469794,0.07886475295828374,0.0001366219868856565,0.07827337798025714
753,0.004951660185908956,3.524366657626265e-05,0.0048621788694651336,0.02058599911938011,6.654508902118628e-05,0.020424277962733783,0.04548663895442018,0.00010300804171826755,0.045253792897469794,0.0788242739928215,0.0001365760734375058,0.07827337798025714
754,0.00493824426931943,3.5102914889755335e-05,0.0048621788694651336,0.020563427782182467,6.648375818256943e-05,0.020424277962733783,0.0454591068242992,0.0001029146416600042,0.045253792897469794,0.07876356906840346,0.00013642730994309872,0.07827337798025714
755,0.004925427531483199,3.514169529811153e-05,0.0048621788694651336,0.02053344074663744,6.636619669624385e-05,0.020424277962733783,0.04542133283358857,0.00010276565792924504,0.045253792897469794,0.07872293047716346,0.00013647540158891744,0.07827337798025714
756,0.0049093271372350426,3.5000254661089915e-05,0.0048621788694651336,0.02050881657888723,6.615656421432017e-05,0.020424277962733783,0.04538941536380757,0.00010281399157934116,0.045253792897469794,0.07866353541437875,0.00013612889822806924,0.07827337798025714
757,0.004896853267996636,3.4985319063494834e-05,0.0048621788694651336,0.020483250616098684,6.606723809189298e-05,0.020424277962733783,0.04534742119081989,0.00010245373474193115,0.045253792897469794,0.07862239014097616,0.00013590616999902095,0.07827337798025714
758,0.0048815172703733705,3.488518947842204e-05,0.0048621788694651336,0.02045607840916681,6.5993524267522e-05,0.020424277962733783,0.045308668999976064,0.00010212916203129027,0.045253792897469794,0.07856286496254579,0.00013604097509828877,0.07827337798025714
759,0.0048727235089715834,3.485871473593824e-05,0.0048621788694651336,0.020429978534737357,6.586671130356848e-05,0.020424277962733783,0.04527088885062868,0.00010173148265295293,0.045253792897469794,0.07850526385411061,0.00013588231806345303,0.07827337798025714
760,0.004998245694676352,3.560903915599286e-05,0.0048621788694651336,0.0206722672304118,6.680928515049205e-05,0.020424277962733783,0.04561254672791936,0.00010313511394316665,0.045253792897469794,0.07898892708186572,0.00013778723555802575,0.07827337798025714
761,0.004985566090016514,3.5553678406237474e-05,0.0048621788694651336,0.020646119397197543,6.686234023348623e-05,0.020424277962733783,0.045574069544049356,0.00010307172211009694,0.045253792897469794,0.07894261872406907,0.00013752265714532348,0.07827337798025714
762,0.0049704114616893925,3.549362888667205e-05,0.0048621788694651336,0.020620485355938308,6.660941527198287e-05,0.020424277962733783,0.045534268155098714,0.0001030862822188682,0.045253792897469794,0.07888183199689575,0.00013735195205781694,0.07827337798025714
763,0.004956562241921781,3.5443823778462605e-05,0.0048621788694651336,0.02059762122819963,6.650014779176814e-05,0.020424277962733783,0.045503221322412454,0.00010310169657842434,0.045253792897469794,0.0788361952008746,0.00013705514353540393,0.07827337798025714
764,0.0049437604693557,3.540105200619886e-05,0.0048621788694651336,0.020570746381955416,6.639318874913888e-05,0.020424277962733783,0.04546486918665881,0.00010307423021473751,0.045253792897469794,0.07879333210348745,0.0001368245851816131,0.07827337798025714
765,0.004933095047516934,3.532069890194382e-05,0.0048621788694651336,0.020544587490270324,6.623632083631271e-05,0.020424277962733783,0.045422628180878645,0.0001029942195956538,0.045253792897469794,0.07873754143966415,0.00013684552587365955,0.07827337798025714
766,0.004917118124533816,3.518113113828493e-05,0.0048621788694651336,0.02052034292514977,6.602941942978878e-05,0.020424277962733783,0.04538324361953503,0.00010266604710978785,0.045253792897469794,0.07868760375708683,0.00013673932490617147,0.07827337798025714
767,0.0049036459241013014,3.5012125000768786e-05,0.0048621788694651336,0.02049631181209558,6.60153059378098e-05,0.020424277962733783,0.04533636538704709,0.00010199083681816793,0.045253792897469794,0.07862935025950782,0.0001364626519356449,0.07827337798025714
768,0.004889666287792724,3.48897125383552e-05,0.0048621788694651336,0.02046983435940862,6.581657607512063e-05,0.020424277962733783,0.04529719694139675,0.00010197202434673148,0.045253792897469794,0.07857709277556156,0.0001362831770986962,0.07827337798025714
769,0.004876615341792174,3.478024791589042e-05,0.0048621788694651336,0.020445542969525186,6.576007363180221e-05,0.020424277962733783,0.04526159586650347,0.00010184940360850005,0.045253792897469794,0.07853047175789384,0.0001357869311563487,0.07827337798025714
770,0.004995471823457309,3.5558850066298827e-05,0.0048621788694651336,0.02066120984198266,6.639533947487415e-05,0.020424277962733783,0.045605027994030004,0.00010280488797024605,0.045253792897469794,0.07896523578727668,0.00013628905154046,0.07827337798025714
771,0.0049831652667536724,3.545777463830108e-05,0.0048621788694651336,0.020634141799897324,6.625037399610259e-05,0.020424277962733783,0.04556495908759929,0.00010268894515958236,0.045253792897469794,0.07891545230680648,0.0001357065155336083,0.07827337798025714
772,0.004970399693808766,3.547613463382763e-05,0.0048621788694651336,0.020615916994835275,6.603936344842685e-05,0.020424277962733783,0.04553490806683785,0.00010237758225448006,0.045253792897469794,0.07886828605274013,0.0001358244511828174,0.07827337798025714
773,0.0049531217932052415,3.524729692009683e-05,0.0048621788694651336,0.020589577215817556,6.579656428267974e-05,0.020424277962733783,0.04550203536819892,0.00010209949753711063,0.045253792897469794,0.07881227074547215,0.00013555702065574932,0.07827337798025714
774,0.0049389163870396805,3.516123802161046e-05,0.0048621788694651336,0.020566084571807336,6.581057001321967e-05,0.020424277962733783,0.04547266960501783,0.00010182621613444016,0.045253792897469794,0.07875238984065783,0.0001354280909458343,0.07827337798025714
775,0.004923293442792691,3.5067090261116975e-05,0.0048621788694651336,0.02054115817577527,6.55674537061187e-05,0.020424277962733783,0.045440364219695606,0.00010181305070575251,0.045253792897469794,0.07868965156456437,0.00013522233387802446,0.07827337798025714
776,0.004909153808349448,3.4994554337975734e-05,0.0048621788694651336,0.020518642773138626,6.560336049734804e-05,0.020424277962733783,0.045400041925348356,0.0001020625993500994,0.045253792897469794,0.07862943325932906,0.00013501149735955806,0.07827337798025714
777,0.004893750067508938,3.4959958186248954e-05,0.0048621788694651336,0.020495058467107554,6.541438899216494e-05,0.020424277962733783,0.0453660027486554,0.00010183087914628991,0.045253792897469794,0.07858507089095733,0.00013451721789801169,0.07827337798025714
778,0.004878761728039165,3.483131167255293e-05,0.0048621788694651336,0.020466571338340442,6.545908249326254e-05,0.020424277962733783,0.04533094626991937,0.00010182382296545359,0.045253792897469794,0.07854442138189162,0.00013436851990700568,0.07827337798025714
779,0.00486539468782968,3.492353219181859e-05,0.0048621788694651336,0.020442603857220784,6.528195239415978e-05,0.020424277962733783,0.04529822252934052,0.00010158420414801744,0.045253792897469794,0.07850019101517955,0.0001339315801914426,0.07827337798025714
780,0.00498323170465947,3.540102038714754e-05,0.0048621788694651336,0.020658321415591915,6.604733302448714e-05,0.020424277962733783,0.04562036041246121,0.0001024893980127057,0.045253792897469794,0.0789645360674333,0.00013589047295677016,0.07827337798025714
781,0.00497364747486885,3.542635509632136e-05,0.0048621788694651336,0.020636233759907623,6.606237938066673e-05,0.020424277962733783,0.045583639188844234,0.00010232775426544975,0.045253792897469794,0.07891413858800138,0.00013536759249894352,0.07827337798025714
782,0.004957432197008106,3.525655327120407e-05,0.0048621788694651336,0.020615730417584657,6.608828863129167e-05,0.020424277962733783,0.04554651045572186,0.0001021100928651671,0.045253792897469794,0.07885523731169501,0.00013508412493573883,0.07827337798025714
783,0.004944769437564606,3.5199789267820906e-05,0.0048621788694651336,0.020584091606312995,6.586573676299654e-05,0.020424277962733783,0.04551555007859812,0.0001020528516261644,0.045253792897469794,0.07880295400652755,0.00013476248237703442,0.07827337798025714
784,0.0049318334223235494,3.516137326972831e-05,0.0048621788694651336,0.020562224267124982,6.588040515622438e-05,0.020424277962733783,0.04547617937343236,0.00010182360907391208,0.045253792897469794,0.07875332205783213,0.00013437002670412784,0.07827337798025714
785,0.004921694731454084,3.5185947589346205e-05,0.0048621788694651336,0.020535438665963114,6.567286079648768e-05,0.020424277962733783,0.045443510972006634,0.00010179636416755631,0.045253792897469794,0.07869700561606018,0.00013443311126506427,0.07827337798025714
786,0.004909747403348915,3.514132264434808e-05,0.0048621788694651336,0.02051301356669797,6.569277356631008e-05,0.020424277962733783,0.04540205789660574,0.0001015828254901805,0.045253792897469794,0.07863966223720568,0.00013432568956993677,0.07827337798025714
787,0.004895846219191475,3.498387851873653e-05,0.0048621788694651336,0.020491996536093418,6.561380491004119e-05,0.020424277962733783,0.04536461850727224,0.00010140597197848497,0.045253792897469794,0.07857770281675677,0.00013378238015643396,0.07827337798025714
788,0.004879721746071815,3.478099313393047e-05,0.0048621788694651336,0.020467523105833427,6.544314113972285e-05,0.020424277962733783,0.045320137073708536,0.00010078972253155846,0.045253792897469794,0.07853083125706746,0.00013349378225073323,0.07827337798025714
789,0.004869326415207258,3.475009197344775e-05,0.0048621788694651336,0.020442712666221483,6.527563045318731e-05,0.020424277962733783,0.04527841027190863,0.00010057775076321553,0.045253792897469794,0.07847816706816849,0.00013349173001689417,0.07827337798025714
790,0.004982274602115183,3.520790026319938e-05,0.0048621788694651336,0.020669367741147613,6.601778532356296e-05,0.020424277962733783,0.04560902971460278,0.00010154102095592834,0.045253792897469794,0.07894591797759,0.00013478322745461764,0.07827337798025714
791,0.0049671857594880625,3.506664365513736e-05,0.0048621788694651336,0.020643454595338232,6.608503055586344e-05,0.020424277962733783,0.045573216260132686,0.000101311350752652,0.045253792897469794,0.07889421088457065,0.00013435169954154448,0.07827337798025714
792,0.00495439546143145,3.4903932956735244e-05,0.0048621788694651336,0.0206087156898143,6.554263542427459e-05,0.020424277962733783,0.04554230820931936,0.00010097544318811816,0.045253792897469794,0.07884690317352813,0.0001343059227092487,0.07827337798025714
793,0.004940925189229293,3.488364536968042e-05,0.0048621788694651336,0.02058651393029443,6.55741638530948e-05,0.020424277962733783,0.04550115203778243,0.0001006382039645907,0.045253792897469794,0.07879218534109586,0.00013400746590777997,0.07827337798025714
794,0.004930810856176835,3.480436067020762e-05,0.0048621788694651336,0.020566999810894323,6.555603289413678e-05,0.020424277962733783,0.04545839154143276,0.00010060675399414955,0.045253792897469794,0.07874658733944156,0.0001339276289804075,0.07827337798025714
795,0.004918290228893413,3.477064187071245e-05,0.0048621788694651336,0.020541170940499696,6.53922448271373e-05,0.020424277962733783,0.045417874043117756,0.0001005053533500004,0.045253792897469794,0.07869660001637936,0.00013376563058356672,0.07827337798025714
796,0.004905201086235844,3.4599469932312016e-05,0.0048621788694651336,0.020522383531364412,6.533007421559152e-05,0.020424277962733783,0.04539106687055721,0.00010042114943936596,0.045253792897469794,0.07863961057508215,0.00013339210904970132,0.07827337798025714
797,0.004893962088490755,3.4497625056150324e-05,0.0048621788694651336,0.02050170317430503,6.514670587182596e-05,0.020424277962733783,0.04534860133361248,0.00010036650841008532,0.045253792897469794,0.07859304318914119,0.00013278679353869845,0.07827337798025714
798,0.004879762096953424,3.442850250445868e-05,0.0048621788694651336,0.020473348842223182,6.50404987876568e-05,0.020424277962733783,0.04530552415369129,9.987894279851316e-05,0.045253792897469794,0.07854046003954944,0.00013286932741010289,0.07827337798025714
799,0.004867069774059052,3.431418396447895e-05,0.0048621788694651336,0.020445176076667033,6.494047515898557e-05,0.020424277962733783,0.04525825295414788,9.963660810431023e-05,0.045253792897469794,0.07847985156089998,0.00013180746450081922,0.07827337798025714
800,0.004981222167181021,3.51047607675053e-05,0.0048621788694651336,0.020671101461360895,6.555169476287928e-05,0.020424277962733783,0.04560757688653433,0.00010001330735869701,0.045253792897469794,0.07896309146883436,0.00013300744563332758,0.07827337798025714
801,0.004967629950739437,3.506314018115148e-05,0.0048621788694651336,0.020650520282046444,6.566860473840594e-05,0.020424277962733783,0.0455685054482983,9.997487764558224e-05,0.045253792897469794,0.0789121565742364,0.00013290948239927437,0.07827337798025714
802,0.004955164635798358,3.503387500928159e-05,0.0048621788694651336,0.020625256113969734,6.558600608235927e-05,0.020424277962733783,0.04553860739564965,9.993411936658438e-05,0.045253792897469794,0.07885778828908217,0.00013279449772245008,0.07827337798025714
803,0.004944081895579835,3.4785925718645965e-05,0.0048621788694651336,0.020608263376307428,6.544429877206218e-05,0.020424277962733783,0.045498562038101764,9.989385035069025e-05,0.045253792897469794,0.07879846589072485,0.00013276087099850067,0.07827337798025714
804,0.0049280540579541236,3.468158465003149e-05,0.0048621788694651336,0.02058206443600867,6.534698620749336e-05,0.020424277962733783,0.045457723908684855,9.945986795577267e-05,0.045253792897469794,0.07874407465614267,0.00013286699460740827,0.07827337798025714
805,0.004913888874967228,3.464566824306634e-05,0.0048621788694651336,0.02056090051967118,6.515795869665653e-05,0.020424277962733783,0.045416357358267274,9.919052554068742e-05,0.045253792897469794,0.0786967331942114,0.00013278787247224697,0.07827337798025714
806,0.004900153166991041,3.465409666557407e-05,0.0048621788694651336,0.02053613000073245,6.510138210194394e-05,0.020424277962733783,0.04537181498288865,9.902124162035674e-05,0.045253792897469794,0.07863827467474474,0.00013226648755073234,0.07827337798025714
807,0.004889227406329747,3.458775817978748e-05,0.0048621788694651336,0.020509581101694777,6.51348909330389e-05,0.020424277962733783,0.045340474539516507,9.906238494642267e-05,0.045253792897469794,0.07858338365501405,0.00013185165047244793,0.07827337798025714
808,0.0048756156068941415,3.438384191295956e-05,0.0048621788694651336,0.02047988130229598,6.505629090295607e-05,0.020424277962733783,0.04530618081371577,9.894917308038504e-05,0.045253792897469794,0.07853059412170217,0.0001313238707547633,0.07827337798025714
809,0.004861087129553836,3.429173640055553e-05,0.004861087129553836,0.020459082639842405,6.502900803523702e-05,0.020424277962733783,0.04527909124393048,9.878933085367568e-05,0.045253792897469794,0.07847904331150354,0.0001307122982707386,0.07827337798025714
810,0.0049760518101173495,3.4945262686288396e-05,0.004861087129553836,0.02068820978828303,6.510098128560014e-05,0.020424277962733783,0.04559669705087443,9.96333379859766e-05,0.045253792897469794,0.07893409960646956,0.00013212193011728678,0.07827337798025714
811,0.004965834809843225,3.493540489872814e-05,0.004861087129553836,0.020663423037993504,6.510323434188021e-05,0.020424277962733783,0.04556264113786288,9.956875022824839e-05,0.045253792897469794,0.07887561363588752,0.00013215630700697225,0.07827337798025714
812,0.004951713892600027,3.482095780070276e-05,0.004861087129553836,0.020634916360166698,6.489177980727192e-05,0.020424277962733783,0.045528160461831974,9.915513213336021e-05,0.045253792897469794,0.07882106730381284,0.0001316413481061229,0.07827337798025714
813,0.0049393763907122,3.463931227943522e-05,0.004861087129553836,0.02061064482350402,6.495963854874273e-05,0.020424277962733783,0.04549288903246794,9.912943163119795e-05,0.045253792897469794,0.07875752031008187,0.00013141641240671496,0.07827337798025714
814,0.0049286787203546125,3.4652071359618694e-05,0.004861087129553836,0.020582254927186468,6.478740532933523e-05,0.020424277962733783,0.04546557619152883,9.91214391439731e-05,0.045253792897469794,0.07870862170832757,0.0001310677724055303,0.07827337798025714
815,0.004915831635465303,3.453525934808497e-05,0.004861087129553836,0.02056210444508303,6.466453448059623e-05,0.020424277962733783,0.04542092334370419,9.891733501726388e-05,0.045253792897469794,0.07866147490952097,0.00013083339332313127,0.07827337798025714
816,0.00490203214994772,3.444279841253008e-05,0.004861087129553836,0.020533114832810447,6.448080647422827e-05,0.020424277962733783,0.045380050582135754,9.859418248882091e-05,0.045253792897469794,0.07861396476425227,0.0001307420252889237,0.07827337798025714
817,0.004890030986702421,3.441852177033871e-05,0.004861087129553836,0.02051385063114646,6.442440044222519e-05,0.020424277962733783,0.04534033848810854,9.857835337253405e-05,0.045253792897469794,0.07856903521301473,0.00013057512622636371,0.07827337798025714
818,0.00487712352394831,3.4401893067761505e-05,0.004861087129553836,0.020486237155417714,6.41479941235573e-05,0.020424277962733783,0.04530704353417884,9.845053879644962e-05,0.045253792897469794,0.07851020874204613,0.00013042671600376802,0.07827337798025714
819,0.004866938963338438,3.428662419203917e-05,0.004861087129553836,0.02046222498485183,6.40911355724709e-05,0.020424277962733783,0.04526893236311412,9.811488591984184e-05,0.045253792897469794,0.07846123097739865,0.00012975587130727438,0.07827337798025714
820,0.004974500939976263,3.481045594361185e-05,0.004861087129553836,0.020678600250900212,6.474116462087895e-05,0.020424277962733783,0.04556417344908303,9.875222649919125e-05,0.045253792897469794,0.0789025755309878,0.0001310076192614453,0.07827337798025714
821,0.004965290699419988,3.4711688131283936e-05,0.004861087129553836,0.020656977567620825,6.45113491903813e-05,0.020424277962733783,0.045538584580334995,9.882014600753274e-05,0.045253792897469794,0.07885545050217846,0.00013052089548488548,0.07827337798025714
822,0.004954102079391948,3.46009430450342e-05,0.004861087129553836,0.020635617303340684,6.454272445586947e-05,0.020424277962733783,0.04550757588558432,9.875691609992666e-05,0.045253792897469794,0.0788180006786158,0.0001301453920548659,0.07827337798025714
823,0.004941645080504628,3.449337210067993e-05,0.004861087129553836,0.020613236966003805,6.446293966101131e-05,0.020424277962733783,0.04547442092914849,9.861326737656127e-05,0.045253792897469794,0.07875746424220634,0.00012948234537627675,0.07827337798025714
824,0.004927851194434089,3.4334792490118004e-05,0.004861087129553836,0.0205913955384543,6.44183563633539e-05,0.020424277962733783,0.04543685767300137,9.85238703414718e-05,0.045253792897469794,0.078703335835257,0.00012915235296529095,0.07827337798025714
825,0.004914841070282229,3.423486923989849e-05,0.004861087129553836,0.02057157685526194,6.44423467416288e-05,0.020424277962733783,0.04539850573970418,9.856407162590158e-05,0.045253792897469794,0.07865665336956587,0.00012885899726030733,0.07827337798025714
826,0.004901599535714805,3.418313070389002e-05,0.004861087129553836,0.020545677848592972,6.444746253319907e-05,0.020424277962733783,0.04536395146708,9.865515419722664e-05,0.045253792897469794,0.07861523737538526,0.00012832622444207474,0.07827337798025714
827,0.004890449656599681,3.416923701580718e-05,0.004861087129553836,0.020525048540136596,6.441315220536667e-05,0.020424277962733783,0.04532553154293801,9.858438635724881e-05,0.045253792897469794,0.07855431621353066,0.00012803012336075762,0.07827337798025714
828,0.0048799820259611965,3.4142574342007845e-05,0.004861087129553836,0.02049666062470682,6.418293925905008e-05,0.020424277962733783,0.04529553664798232,9.81076567391046e-05,0.045253792897469794,0.07851047573213614,0.00012771330056294547,0.07827337798025714
829,0.004866666158820545,3.397399202714522e-05,0.004861087129553836,0.020471791917189782,6.381616415741337e-05,0.020424277962733783,0.04526333672793412,9.792193089720047e-05,0.045253792897469794,0.07846029822313304,0.00012743935739863157,0.07827337798025714
830,0.004978332699511123,3.4666082509638475e-05,0.004861087129553836,0.020693992725665713,6.484713648377656e-05,0.020424277962733783,0.04557379416874898,9.882141142263037e-05,0.045253792897469794,0.07892414259022927,0.00012904672574567348,0.07827337798025714
831,0.004964343328021445,3.4613235564460566e-05,0.004861087129553836,0.02066648097369029,6.461473536326274e-05,0.020424277962733783,0.04554016269638255,9.876181772195364e-05,0.045253792897469794,0.0788596659048549,0.00012855422655247295,0.07827337798025714
832,0.004950796993527761,3.450072534822704e-05,0.004861087129553836,0.020640529052335703,6.448771716592453e-05,0.020424277962733783,0.045510851904995576,9.85035900308777e-05,0.045253792897469794,0.0788167840095937,0.00012846765161836224,0.07827337798025714
833,0.004940169093798005,3.43749184442713e-05,0.004861087129553836,0.020614681270495382,6.43268433856218e-05,0.020424277962733783,0.04547908086768744,9.832876803218903e-05,0.045253792897469794,0.07875818794581767,0.00012839099317433415,0.07827337798025714
834,0.004928688692860134,3.420872306227919e-05,0.004861087129553836,0.02059282960504892,6.42707142644502e-05,0.020424277962733783,0.04544259007978533,9.831921690330903e-05,0.045253792897469794,0.07871091332933011,0.0001279853614193399,0.07827337798025714
835,0.004915642424964172,3.403234601926172e-05,0.004861087129553836,0.020573492182359522,6.41760374623032e-05,0.020424277962733783,0.045414263317876416,9.819681354442985e-05,0.045253792897469794,0.07866708233479887,0.00012795260112631937,0.07827337798025714
836,0.004902257933310574,3.3902819054379436e-05,0.004861087129553836,0.020545921457918802,6.41736379092177e-05,0.020424277962733783,0.045381980266905715,9.780479830599568e-05,0.045253792897469794,0.07861787946219481,0.00012788638599932928,0.07827337798025714
837,0.004889316991863931,3.376513114310767e-05,0.004861087129553836,0.020519805190996415,6.402448005552964e-05,0.020424277962733783,0.04534826002340671,9.763400449538381e-05,0.045253792897469794,0.07856912534154206,0.00012755310004055877,0.07827337798025714
838,0.004877196234639893,3.3581893498237694e-05,0.004861087129553836,0.020500357750415376,6.382814994888828e-05,0.020424277962733783,0.0453066703860772,9.730537278977739e-05,0.045253792897469794,0.07852728568198036,0.00012742226713993425,0.07827337798025714
839,0.004861112253661488,3.341745370525487e-05,0.004861087129553836,0.020476902604561274,6.389283399389446e-05,0.020424277962733783,0.04527385017199538,9.738289262258202e-05,0.045253792897469794,0.07848417820918513,0.00012708882251563703,0.07827337798025714
840,0.004976037064984722,3.4052672545674166e-05,0.004861087129553836,0.02069685726491563,6.446318193496163e-05,0.020424277962733783,0.04560189685676171,9.839989275808595e-05,0.045253792897469794,0.07892828552593292,0.0001280779601563716,0.07827337798025714
841,0.004962673042098755,3.3970620793770924e-05,0.004861087129553836,0.02067031146355165,6.438530495491316e-05,0.020424277962733783,0.045564130794837725,9.825895042541137e-05,0.045253792897469794,0.07886547268862742,0.00012742039790679472,0.07827337798025714
842,0.004947989652157279,3.381407974674852e-05,0.004861087129553836,0.020641910228542993,6.42671147086157e-05,0.020424277962733783,0.04552295778837322,9.784782512884502e-05,0.045253792897469794,0.07881074354856153,0.00012700919485232398,0.07827337798025714
843,0.004936904497055272,3.371953618976909e-05,0.004861087129553836,0.02062172468020215,6.40873733986057e-05,0.020424277962733783,0.04548293575416038,9.74899893669141e-05,0.045253792897469794,0.07875909379643097,0.00012704570547361068,0.07827337798025714
844,0.004926270231065289,3.371992029230387e-05,0.004861087129553836,0.02059522388793403,6.377074409383992e-05,0.020424277962733783,0.045446528050431194,9.704112050490034e-05,0.045253792897469794,0.07871859402830242,0.00012685424006011534,0.07827337798025714
845,0.004915142178201505,3.366759908956498e-05,0.004861087129553836,0.020575014921085603,6.382572217191437e-05,0.020424277962733783,0.04541332248345021,9.678307108406058e-05,0.045253792897469794,0.07867308835498474,0.00012658173977176846,0.07827337798025714
846,0.004903559352473101,3.368693269759968e-05,0.004861087129553836,0.020552919008808176,6.38377541238944e-05,0.020424277962733783,0.045382203303182024,9.668657035268208e-05,0.045253792897469794,0.0786174655922749,0.00012592582827257828,0.07827337798025714
847,0.004890878810449187,3.353858371474098e-05,0.004861087129553836,0.020532856762430007,6.363711774425671e-05,0.020424277962733783,0.045343308393865,9.6705645824706e-05,0.045253792897469794,0.07855577308033301,0.00012563622889739988,0.07827337798025714
848,0.004878104945394714,3.3531934902052355e-05,0.004861087129553836,0.02050260430769064,6.347567993212186e-05,0.020424277962733783,0.04530430465827025,9.661939580223423e-05,0.045253792897469794,0.07850595628218444,0.0001250362663284634,0.07827337798025714
849,0.004866897413124224,3.339658981133342e-05,0.004861087129553836,0.020480191499105013,6.335228062362067e-05,0.020424277962733783,0.04526417979643314,9.642627342184281e-05,0.045253792897469794,0.07845896381104502,0.00012494778471634242,0.07827337798025714
850,0.004976429194939151,3.385589519192193e-05,0.004861087129553836,0.020696942390941345,6.380805784221346e-05,0.020424277962733783,0.04559977316769673,9.711865517193378e-05,0.045253792897469794,0.07889899702021594,0.00012631320472217578,0.07827337798025714
851,0.004961987718748449,3.370679156672369e-05,0.004861087129553836,0.020664458194673295,6.379954208609407e-05,0.020424277962733783,0.045564795479411085,9.714451085672925e-05,0.045253792897469794,0.07884515665280886,0.00012616463838853873,0.07827337798025714
852,0.004947367795308378,3.3627078336081865e-05,0.004861087129553836,0.020636635066855022,6.342485329678696e-05,0.020424277962733783,0.04551993286124763,9.748411021987334e-05,0.045253792897469794,0.0788038548448453,0.00012590449916263224,0.07827337798025714
853,0.0049343917105126225,3.357727218949173e-05,0.004861087129553836,0.020614785213363105,6.322678597846644e-05,0.020424277962733783,0.045483926577937386,9.706646141668863e-05,0.045253792897469794,0.0787566307679935,0.0001255431770726298,0.07827337798025714
854,0.004922884015302774,3.350276693184791e-05,0.004861087129553836,0.020589872097960458,6.313669359593813e-05,0.020424277962733783,0.04544945965430445,9.682792073990816e-05,0.045253792897469794,0.0786993255281759,0.000125056048231399,0.07827337798025714
855,0.004908832878344301,3.334584506595193e-05,0.004861087129553836,0.020563377124317432,6.310878243962732e-05,0.020424277962733783,0.04541764202715872,9.691160143143122e-05,0.045253792897469794,0.07865263067341002,0.0001248343751680861,0.07827337798025714
856,0.004894881261790009,3.329417824541398e-05,0.004861087129553836,0.020542499412109023,6.30103462132156e-05,0.020424277962733783,0.04538169674435234,9.699873670436126e-05,0.045253792897469794,0.07860624434841255,0.00012447823462797137,0.07827337798025714
857,0.0048811544551506415,3.317191132580645e-05,0.004861087129553836,0.020511072060679023,6.283287361256832e-05,0.020424277962733783,0.045336666573336355,9.687969106010513e-05,0.045253792897469794,0.07856469933077839,0.00012457768942587523,0.07827337798025714
858,0.0048677987398740045,3.314734161643445e-05,0.004861087129553836,0.020492227236601764,6.272042600009166e-05,0.020424277962733783,0.0453058502134463,9.668184769231714e-05,0.045253792897469794,0.07852132750818647,0.00012439477752371666,0.07827337798025714
859,0.004854255321869247,3.297067960522836e-05,0.004854255321869247,0.020470849397158212,6.258825269388095e-05,0.020424277962733783,0.045278215886576066,9.648212728763326e-05,0.045253792897469794,0.07847193412151161,0.0001242877405950028,0.07827337798025714
860,0.0049633073235470955,3.359564590446168e-05,0.004854255321869247,0.020695554587067868,6.36542556023302e-05,0.020424277962733783,0.04560602718117663,9.688249227464031e-05,0.045253792897469794,0.07889057997085547,0.00012547982316649307,0.07827337798025714
861,0.004953197121753504,3.347837279118956e-05,0.004854255321869247,0.02066797100695367,6.358750424538744e-05,0.020424277962733783,0.045571911406842344,9.690121301919128e-05,0.045253792897469794,0.07885177369415626,0.00012543918374832087,0.07827337798025714
862,0.004940257926992031,3.3391799006108874e-05,0.004854255321869247,0.020637690260938816,6.337981396913172e-05,0.020424277962733783,0.04553070891344669,9.667736800322048e-05,0.045253792897469794,0.07879629371381583,0.00012532248463531848,0.07827337798025714
863,0.004926957706178937,3.330628181167796e-05,0.004854255321869247,0.02061626793382206,6.337954513729909e-05,0.020424277962733783,0.04549508340382177,9.626296085368368e-05,0.045253792897469794,0.07875206268740527,0.00012501167281116324,0.07827337798025714
864,0.0049162881741701345,3.320968138777468e-05,0.004854255321869247,0.020591842499597092,6.322770480923544e-05,0.020424277962733783,0.04545827131708908,9.592149709939055e-05,0.045253792897469794,0.07870561591272902,0.00012480644831250895,0.07827337798025714
865,0.004905397284746752,3.3181137995605895e-05,0.004854255321869247,0.020567778622528538,6.301415893133382e-05,0.020424277962733783,0.04542092810363516,9.565725468513317e-05,0.045253792897469794,0.07866432614790249,0.00012450858770431372,0.07827337798025714
866,0.004890688010153478,3.3193351159705425e-05,0.004854255321869247,0.02054782632083007,6.287815800137753e-05,0.020424277962733783,0.04538582866447161,9.530986052019012e-05,0.045253792897469794,0.07863164921776679,0.0001244850855759865,0.07827337798025714
867,0.004878750981358107,3.3119650196966816e-05,0.004854255321869247,0.02052536812911113,6.264401309553894e-05,0.020424277962733783,0.04535775458382628,9.529447798187608e-05,0.045253792897469794,0.07857642156705995,0.00012412675112766957,0.07827337798025714
868,0.004864297286674304,3.287120039616754e-05,0.004854255321869247,0.02050353012819248,6.248751257910202e-05,0.020424277962733783,0.045323749634433676,9.515837854511593e-05,0.045253792897469794,0.07852969695122085,0.00012388461965101889,0.07827337798025714
869,0.004851890786445865,3.280614815064165e-05,0.004851890786445865,0.020478513743529866,6.236830497376733e-05,0.020424277962733783,0.045285480778355994,9.527098433681109e-05,0.045253792897469794,0.07848276436635454,0.00012361566641958912,0.07827337798025714
870,0.0049646771063078365,3.338553038240593e-05,0.004851890786445865,0.020694804030623317,6.304884757747401e-05,0.020424277962733783,0.04559040869197177,9.619415345427647e-05,0.045253792897469794,0.07890275620649811,0.0001252057750865861,0.07827337798025714
871,0.004953299252595583,3.329993906648805e-05,0.004851890786445865,0.02066843895265967,6.306896045149671e-05,0.020424277962733783,0.045556284931646325,9.605222837875113e-05,0.045253792897469794,0.07885294095959937,0.00012493399752550792,0.07827337798025714
872,0.004940436740764987,3.3168197645632755e-05,0.004851890786445865,0.0206426096398199,6.29130547616087e-05,0.020424277962733783,0.04551874296462438,9.604442066101003e-05,0.045253792897469794,0.07880175760381947,0.00012465912609787132,0.07827337798025714
873,0.004930071054287176,3.316376640545199e-05,0.004851890786445865,0.020620764618440476,6.282621290398663e-05,0.020424277962733783,0.04548021755845282,9.569030722241975e-05,0.045253792897469794,0.07874869773996793,0.00012444667345949244,0.07827337798025714
874,0.004920168258018242,3.316505544612594e-05,0.004851890786445865,0.020597125736257476,6.260721929971958e-05,0.020424277962733783,0.04544181239533826,9.555114263136938e-05,0.045253792897469794,0.07868379887087176,0.00012437887058683062,0.07827337798025714
875,0.004908589916813231,3.311478520978098e-05,0.004851890786445865,0.020578051588229205,6.248733706344784e-05,0.020424277962733783,0.04541396526198213,9.565922502602268e-05,0.045253792897469794,0.07864749228137026,0.0001243063426514928,0.07827337798025714
876,0.004895244983487339,3.2931176097075703e-05,0.004851890786445865,0.02055389586401861,6.244736648157694e-05,0.020424277962733783,0.04537575685089273,9.55278576703233e-05,0.045253792897469794,0.0786043523403551,0.00012436275431693773,0.07827337798025714
877,0.004881272733957106,3.281651677706618e-05,0.004851890786445865,0.020529714155381847,6.248063114617972e-05,0.020424277962733783,0.04533542792543935,9.530257163726524e-05,0.045253792897469794,0.07855001644164866,0.0001236197206042869,0.07827337798025714
878,0.004869666484080566,3.267044237911389e-05,0.004851890786445865,0.020510080242824184,6.233548965164075e-05,0.020424277962733783,0.04529837598570372,9.499666532719309e-05,0.045253792897469794,0.07850237469983935,0.00012345029431876477,0.07827337798025714
879,0.004856021732581371,3.257581931088741e-05,0.004851890786445865,0.02048822072526513,6.226466227803567e-05,0.020424277962733783,0.04526071458091981,9.49501807269186e-05,0.045253792897469794,0.07847400844859741,0.0001232177852341915,0.07827337798025714
880,0.004964980585700312,3.3175164396240524e-05,0.004851890786445865,0.020695434459825045,6.279171765532022e-05,0.020424277962733783,0.0455877954805874,9.607846537849191e-05,0.045253792897469794,0.07889174896684636,0.00012470197016331005,0.07827337798025714
881,0.0049525418189522875,3.301503159233827e-05,0.004851890786445865,0.020670499101042517,6.286491300730809e-05,0.020424277962733783,0.04556046348294808,9.60236346618736e-05,0.045253792897469794,0.078843025507239,0.0001246495500619414,0.07827337798025714
882,0.004943696219545345,3.292166516619411e-05,0.004851890786445865,0.020648844252975057,6.268020035297438e-05,0.020424277962733783,0.04552843385178433,9.611557665587699e-05,0.045253792897469794,0.07880443124642321,0.00012449104544727047,0.07827337798025714
883,0.004933004139457737,3.2906359004263213e-05,0.004851890786445865,0.020628158559951464,6.262678984531734e-05,0.020424277962733783,0.04549735766879691,9.603353420981212e-05,0.045253792897469794,0.07876074563918187,0.00012418575526398185,0.07827337798025714
884,0.004923172921611048,3.290917619321736e-05,0.004851890786445865,0.02060385593778288,6.241116535604241e-05,0.020424277962733783,0.045464346795709175,9.57858434636232e-05,0.045253792897469794,0.0787195301658796,0.00012403690029911635,0.07827337798025714
885,0.004909811567501737,3.2891593438322585e-05,0.004851890786445865,0.020580439899254316,6.230157061680896e-05,0.020424277962733783,0.0454256192361896,9.533991082265233e-05,0.045253792897469794,0.07867419660768522,0.00012375024939815507,0.07827337798025714
886,0.004899695548038102,3.289699090323357e-05,0.004851890786445865,0.020554052383056506,6.219259713673936e-05,0.020424277962733783,0.04539551909206604,9.533027567486602e-05,0.045253792897469794,0.07863246480787431,0.00012372630772468097,0.07827337798025714
887,0.004885910406083809,3.284640051725471e-05,0.004851890786445865,0.02052607709599719,6.231552853990886e-05,0.020424277962733783,0.0453625804427224,9.501285414901274e-05,0.045253792897469794,0.0785853474467648,0.0001236830306914159,0.07827337798025714
888,0.004876924301018006,3.277061444958626e-05,0.004851890786445865,0.020501712205643584,6.214729313521558e-05,0.020424277962733783,0.04532046632773565,9.458172293985042e-05,0.045253792897469794,0.07853543179349919,0.0001237782347184491,0.07827337798025714
889,0.004864353513512969,3.26937648396448e-05,0.004851890786445865,0.020478608554981532,6.182411264943857e-05,0.020424277962733783,0.0452912991574464,9.427533756896333e-05,0.045253792897469794,0.0784769068974526,0.00012298015668691457,0.07827337798025714
890,0.004966017662477759,3.3028012984044554e-05,0.004851890786445865,0.020689486815958297,6.219511403284572e-05,0.020424277962733783,0.045610281935141626,9.558629851096388e-05,0.045253792897469794,0.07888653444468269,0.00012402961220156557,0.07827337798025714
891,0.0049544516769481515,3.2984478321540905e-05,0.004851890786445865,0.020666973985759996,6.215973748632891e-05,0.020424277962733783,0.045574887122206274,9.536131305229888e-05,0.045253792897469794,0.07883636234931592,0.00012371740205683406,0.07827337798025714
892,0.004943712430143184,3.294486794698202e-05,0.004851890786445865,0.02063879478517557,6.193682048031146e-05,0.020424277962733783,0.04553726582105598,9.49613282769112e-05,0.045253792897469794,0.07879060361955419,0.0001236037914587593,0.07827337798025714
893,0.00493069378315403,3.284761124907898e-05,0.004851890786445865,0.020616608599473837,6.193352005782573e-05,0.020424277962733783,0.04550211312320698,9.487971932328465e-05,0.045253792897469794,0.07874416957257376,0.00012333087081475388,0.07827337798025714
894,0.004920278720667385,3.275906662875141e-05,0.004851890786445865,0.02059787357897818,6.168205422269897e-05,0.020424277962733783,0.045462931849029074,9.465871324983598e-05,0.045253792897469794,0.07870245342100378,0.0001231613326136173,0.07827337798025714
895,0.00490882818553241,3.26837083334679e-05,0.004851890786445865,0.02057498653340736,6.168322632010338e-05,0.020424277962733783,0.04543173006894954,9.455099975370816e-05,0.045253792897469794,0.07865953863347869,0.00012323798752855472,0.07827337798025714
896,0.004895092648403266,3.262445674367629e-05,0.004851890786445865,0.02054948426982512,6.160230176912286e-05,0.020424277962733783,0.045398300706972,9.429936158317467e-05,0.045253792897469794,0.07861868680750475,0.00012312471811881618,0.07827337798025714
897,0.004887637332270867,3.261012570162399e-05,0.004851890786445865,0.020532708914689366,6.161831215414996e-05,0.020424277962733783,0.04536503058693425,9.408990270787915e-05,0.045253792897469794,0.07856996400687821,0.00012277990335371003,0.07827337798025714
898,0.004875311713713881,3.252569136839168e-05,0.004851890786445865,0.020513369180512477,6.149914616979062e-05,0.020424277962733783,0.04533218499497477,9.399870461102251e-05,0.045253792897469794,0.0785229958758583,0.0001229750102234323,0.07827337798025714
899,0.004863278299200677,3.244558709713836e-05,0.004851890786445865,0.020488499450057197,6.131326729781806e-05,0.020424277962733783,0.04530147151938954,9.360821064971317e-05,0.045253792897469794,0.07847939587073227,0.00012316988478664931,0.07827337798025714
900,0.004964745009179819,3.280307819822011e-05,0.004851890786445865,0.02068157901248629,6.18033059754868e-05,0.020424277962733783,0.04561581250028566,9.461942492687827e-05,0.045253792897469794,0.07885149075083453,0.0001238534370027409,0.07827337798025714
901,0.004953289859721308,3.2755264783961434e-05,0.004851890786445865,0.020661852030587687,6.181247523967701e-05,0.020424277962733783,0.04558302041269111,9.462397448650384e-05,0.045253792897469794,0.07881034641528288,0.0001240889268853418,0.07827337798025714
902,0.00494099485579294,3.270004175423946e-05,0.004851890786445865,0.020640314716578637,6.163101793732673e-05,0.020424277962733783,0.04553575205002924,9.459380001305807e-05,0.045253792897469794,0.07876466387968782,0.00012374563110874515,0.07827337798025714
903,0.004929111204672941,3.263768083109687e-05,0.004851890786445865,0.02062048931662637,6.152427227366469e-05,0.020424277962733783,0.04549356265593888,9.467479637897188e-05,0.045253792897469794,0.07870749794762816,0.00012379851804135054,0.07827337798025714
904,0.004918010023286852,3.26156803637369e-05,0.004851890786445865,0.02060067928356668,6.143807000760538e-05,0.020424277962733783,0.04546194910291113,9.450048403612297e-05,0.045253792897469794,0.07867023852215684,0.00012349184434509063,0.07827337798025714
905,0.004907483132197652,3.259621327247436e-05,0.004851890786445865,0.020582733680832493,6.122314949757656e-05,0.020424277962733783,0.04542570392168716,9.435878945738183e-05,0.045253792897469794,0.07862382559713911,0.0001236196725801111,0.07827337798025714
906,0.004894097519074066,3.245885583177252e-05,0.004851890786445865,0.020567246032669004,6.111069398002083e-05,0.020424277962733783,0.04539137055101777,9.407844117263877e-05,0.045253792897469794,0.07858157216139616,0.00012340377258340747,0.07827337798025714
907,0.004882469016718327,3.242269338765737e-05,0.004851890786445865,0.02053922579836923,6.113511856699404e-05,0.020424277962733783,0.04534607842145249,9.372584778929908e-05,0.045253792897469794,0.07854045056265882,0.00012296243703369749,0.07827337798025714
908,0.00486936543388749,3.244163498644205e-05,0.004851890786445865,0.020512148423190053,6.094012356681017e-05,0.020424277962733783,0.045310872273900585,9.346888024049934e-05,0.045253792897469794,0.07849055050782403,0.00012266748465382114,0.07827337798025714
909,0.004855488654909459,3.2319722098075494e-05,0.004851890786445865,0.02048771148286374,6.070952193737072e-05,0.020424277962733783,0.04528063844361983,9.313924512818221e-05,0.045253792897469794,0.07844972926827494,0.00012235999218072186,0.07827337798025714
910,0.004955160962561358,3.2736179456072676e-05,0.004851890786445865,0.020682674562514273,6.138867598095013e-05,0.020424277962733783,0.045589014087100026,9.423990174349227e-05,0.045253792897469794,0.07882496764455184,0.00012288008540002894,0.07827337798025714
911,0.004942744090678232,3.2608174148239405e-05,0.004851890786445865,0.020657407475613537,6.12706565551396e-05,0.020424277962733783,0.04555969443817538,9.399200324498566e-05,0.045253792897469794,0.07878442579801254,0.00012265019575897,0.07827337798025714
912,0.0049311946234631004,3.263165142038197e-05,0.004851890786445865,0.02063422071809977,6.109743601605825e-05,0.020424277962733783,0.04552834283426958,9.394312234889094e-05,0.045253792897469794,0.07874110607351512,0.00012237296141029023,0.07827337798025714
913,0.0049203580056191125,3.2442548714763485e-05,0.004851890786445865,0.020615586214420858,6.097581290492896e-05,0.020424277962733783,0.04549339716036606,9.379111720776678e-05,0.045253792897469794,0.07869553983761275,0.00012235106635203022,0.07827337798025714
914,0.0049082606240887046,3.241876899519491e-05,0.004851890786445865,0.020598927009755946,6.10808725245323e-05,0.020424277962733783,0.04545638069275134,9.372505141326994e-05,0.045253792897469794,0.07864847271979183,0.00012233465036510957,0.07827337798025714
915,0.0048956784061653805,3.2284483571105574e-05,0.004851890786445865,0.020576707768922415,6.1085481056904e-05,0.020424277962733783,0.0454274467446498,9.367163535675918e-05,0.045253792897469794,0.07860669001283997,0.00012232876166250683,0.07827337798025714
916,0.0048805025486627065,3.226901738236144e-05,0.004851890786445865,0.02055409459813996,6.090119425014631e-05,0.020424277962733783,0.04539323696109551,9.361398716746225e-05,0.045253792897469794,0.07855825160715654,0.00012228429895410974,0.07827337798025714
917,0.004867253667843435,3.209844376697296e-05,0.004851890786445865,0.020532550678116535,6.076942369790861e-05,0.020424277962733783,0.04536742588764174,9.360693861354821e-05,0.045253792897469794,0.07851108884534864,0.0001223277132319243,0.07827337798025714
918,0.004858432341894971,3.2009488083926524e-05,0.004851890786445865,0.02051760499477112,6.0706325516635556e-05,0.020424277962733783,0.04533795462010673,9.345446274348818e-05,0.045253792897469794,0.07846482380737044,0.000122249643531328,0.07827337798025714
919,0.004848644989252127,3.192029562233011e-05,0.004848644989252127,0.020497859553970457,6.0644183414628826e-05,0.020424277962733783,0.04530045614294971,9.315719212478544e-05,0.045253792897469794,0.07842063516350693,0.00012186249907560763,0.07827337798025714
920,0.004958900982045817,3.2653804913891555e-05,0.004848644989252127,0.020690045275356197,6.149040604586746e-05,0.020424277962733783,0.04558973567270044,9.406794868745728e-05,0.045253792897469794,0.07880366970293409,0.00012195686615791482,0.07827337798025714
921,0.004945912989995125,3.258136635281193e-05,0.004848644989252127,0.020670182593969536,6.133512687125429e-05,0.020424277962733783,0.04555483927498689,9.398395895496101e-05,0.045253792897469794,0.078766137076178,0.00012211411301363343,0.07827337798025714
922,0.004930019065540404,3.236890814216768e-05,0.004848644989252127,0.020648666259022255,6.124534577910657e-05,0.020424277962733783,0.04552279641163746,9.377264968118519e-05,0.045253792897469794,0.07871941116409865,0.00012190597448853404,0.07827337798025714
923,0.004917641096874445,3.229327231247078e-05,0.004848644989252127,0.02062397358698139,6.108484074010494e-05,0.020424277962733783,0.04549108319666672,9.343229130225387e-05,0.045253792897469794,0.07867907139447794,0.00012141090473843316,0.07827337798025714
924,0.004907071111301474,3.221756779115128e-05,0.004848644989252127,0.020594979998133697,6.0957261318634144e-05,0.020424277962733783,0.04545906021945919,9.329867597985934e-05,0.045253792897469794,0.07863902124454002,0.00012125699496613057,0.07827337798025714
925,0.004897436395880897,3.209997572956081e-05,0.004848644989252127,0.020568788060455184,6.080747816302818e-05,0.020424277962733783,0.04543034693584963,9.317409439298296e-05,0.045253792897469794,0.07859766249969756,0.00012088856362795653,0.07827337798025714
926,0.0048859707697576195,3.205661020643488e-05,0.004848644989252127,0.020551828886788477,6.075527581417808e-05,0.020424277962733783,0.045389914797657145,9.279852163191613e-05,0.045253792897469794,0.07855573371935208,0.00012078529155898604,0.07827337798025714
927,0.004875201125321873,3.1902872680952344e-05,0.004848644989252127,0.0205296435418447,6.069529620042397e-05,0.020424277962733783,0.04535916063585578,9.258688254845378e-05,0.045253792897469794,0.07851385221017845,0.00012034820830309266,0.07827337798025714
928,0.004864120706356916,3.180987485520389e-05,0.004848644989252127,0.02050941095843239,6.067081595810051e-05,0.020424277962733783,0.04532893360187537,9.257914814638304e-05,0.045253792897469794,0.07846485851521572,0.00011983118338864526,0.07827337798025714
929,0.004854519099060344,3.1664033582235334e-05,0.004848644989252127,0.02048829750793753,6.0530330559669994e-05,0.020424277962733783,0.04529946797611278,9.226308434614493e-05,0.045253792897469794,0.07842244293597962,0.00011991320205652226,0.07827337798025714
930,0.0049562571198046804,3.22568782112064e-05,0.004848644989252127,0.02067889694870116,6.138127548921754e-05,0.020424277962733783,0.04558365220037943,9.359587830790293e-05,0.045253792897469794,0.07879014794481656,0.0001202295608135962,0.07827337798025714
931,0.004948222571136717,3.2222703259026464e-05,0.004848644989252127,0.02065360722930324,6.093281381802693e-05,0.020424277962733783,0.04555167586874382,9.341144796749721e-05,0.045253792897469794,0.07875363622908,0.00012022981273651365,0.07827337798025714
932,0.004935498451309307,3.212369094399219e-05,0.004848644989252127,0.020636304093340836,6.091909155171349e-05,0.020424277962733783,0.04552178341713838,9.314453091926564e-05,0.045253792897469794,0.07871011326084196,0.00012007068382731832,0.07827337798025714
933,0.004922028013919171,3.2059428089714074e-05,0.004848644989252127,0.020620689932146725,6.082292127383491e-05,0.020424277962733783,0.04549019011408994,9.308301167416108e-05,0.045253792897469794,0.07865955374269053,0.00012001634473195866,0.07827337798025714
934,0.004910676407065031,3.195331368766942e-05,0.004848644989252127,0.02060293195409377,6.0842106965654336e-05,0.020424277962733783,0.0454542200117146,9.240914332295028e-05,0.045253792897469794,0.07861997285502931,0.00011991336163990903,0.07827337798025714
935,0.004901724090015545,3.1919409420869634e-05,0.004848644989252127,0.020583518799518422,6.084675688436581e-05,0.020424277962733783,0.04542714283247175,9.230899041251642e-05,0.045253792897469794,0.0785810625794187,0.000119885693106288,0.07827337798025714
936,0.004890292575954794,3.186042818189666e-05,0.004848644989252127,0.020560992912573284,6.079480820809426e-05,0.020424277962733783,0.045392558972496215,9.232051256590207e-05,0.045253792897469794,0.07853506645627155,0.00011928648308088806,0.07827337798025714
937,0.0048787846747438,3.177488375519183e-05,0.004848644989252127,0.02054520980907226,6.067713587735939e-05,0.020424277962733783,0.045361064238656816,9.206589380173211e-05,0.045253792897469794,0.07850567520551945,0.00011914527168428203,0.07827337798025714
938,0.004867177853071457,3.169903908562728e-05,0.004848644989252127,0.020526447567694943,6.056874974814495e-05,0.020424277962733783,0.04533054710803975,9.187345571528214e-05,0.045253792897469794,0.07846391944403851,0.00011885343732264051,0.07827337798025714
939,0.004853216278763324,3.163508732223748e-05,0.004848644989252127,0.020506991824924596,6.0367005202936965e-05,0.020424277962733783,0.04529705896699383,9.180471998075328e-05,0.045253792897469794,0.07841791846195427,0.00011889992449397897,0.07827337798025714
940,0.004953073008382805,3.196056487847397e-05,0.004848644989252127,0.02069746658778079,6.08321107025911e-05,0.020424277962733783,0.0455733359866479,9.272422427515726e-05,0.045253792897469794,0.07879046428036773,0.00011944461934496678,0.07827337798025714
941,0.004942795090560579,3.197043935701382e-05,0.004848644989252127,0.02067235761972492,6.0737465622167956e-05,0.020424277962733783,0.04554976858442294,9.259114789443453e-05,0.045253792897469794,0.0787447265386875,0.0001193572191839225,0.07827337798025714
942,0.00493223752317133,3.1785647751637994e-05,0.004848644989252127,0.02065277331815168,6.070461701360577e-05,0.020424277962733783,0.045520253481387246,9.248704339364042e-05,0.045253792897469794,0.07871144683708878,0.00011937286601907756,0.07827337798025714
943,0.004920101389724163,3.172057267888164e-05,0.004848644989252127,0.02063236546233895,6.0670442993620384e-05,0.020424277962733783,0.045488685174043905,9.206115814181072e-05,0.045253792897469794,0.07866754327848384,0.00011908156807565541,0.07827337798025714
944,0.004909538003979419,3.158237657096247e-05,0.004848644989252127,0.020610603506218437,6.062948508751351e-05,0.020424277962733783,0.04545276292534512,9.221273638020909e-05,0.045253792897469794,0.07862662871773127,0.00011922810478212989,0.07827337798025714
945,0.004900287044613503,3.150031412905393e-05,0.004848644989252127,0.020589020340177705,6.038692748537261e-05,0.020424277962733783,0.04541934675953745,9.23013913941887e-05,0.045253792897469794,0.07858519135502673,0.00011888199688331097,0.07827337798025714
946,0.0048900720975414615,3.142312239216597e-05,0.004848644989252127,0.020567477518358204,6.018341671702703e-05,0.020424277962733783,0.04538661373939495,9.205088950664781e-05,0.045253792897469794,0.07853672391327066,0.00011862245256920805,0.07827337798025714
947,0.00487830348602031,3.142407630664146e-05,0.004848644989252127,0.020541856320043916,5.9947609407040395e-05,0.020424277962733783,0.04535732701416589,9.15685715988718e-05,0.045253792897469794,0.078490348352123,0.00011838938052848617,0.07827337798025714
948,0.004868892936291491,3.1339881834931275e-05,0.004848644989252127,0.020524743628791496,5.978760339469227e-05,0.020424277962733783,0.04532093192146034,9.15485399724495e-05,0.045253792897469794,0.07845091309805624,0.0001182358183539749,0.07827337798025714
949,0.0048580596319283045,3.133630325807391e-05,0.004848644989252127,0.020500474549147846,5.959569720636228e-05,0.020424277962733783,0.04528621256126993,9.139715023570612e-05,0.045253792897469794,0.07841584399576529,0.00011834327287932966,0.07827337798025714
950,0.004955702353516122,3.1871656943123436e-05,0.004848644989252127,0.020697076297748154,6.029520403554916e-05,0.020424277962733783,0.045581804406580786,9.199893253401207e-05,0.045253792897469794,0.07878643354760283,0.00011893313434089626,0.07827337798025714
951,0.004943264809904153,3.176398614007165e-05,0.004848644989252127,0.020680938786232346,6.0280909723713534e-05,0.020424277962733783,0.04555744270945046,9.1896877019521e-05,0.045253792897469794,0.07874689933387631,0.00011878627927021557,0.07827337798025714
952,0.004932921309042531,3.1640348455397825e-05,0.004848644989252127,0.020656802369703322,6.0204666029581416e-05,0.020424277962733783,0.04552399228051489,9.178779700193425e-05,0.045253792897469794,0.07870396340325596,0.00011872893959741161,0.07827337798025714
953,0.004921602646216816,3.1569209902112505e-05,0.004848644989252127,0.020637041464110887,5.998966460400329e-05,0.020424277962733783,0.04548935056249372,9.107835016892121e-05,0.045253792897469794,0.07865304118131441,0.00011842765559227941,0.07827337798025714
954,0.004912065961128061,3.15777925856904e-05,0.004848644989252127,0.02061782616758547,6.0151155923951174e-05,0.020424277962733783,0.04545510336673413,9.090068510289641e-05,0.045253792897469794,0.07861208727904474,0.00011825209183083844,0.07827337798025714
955,0.004902319090007275,3.15860308659136e-05,0.004848644989252127,0.020596359895667802,6.0157643295273143e-05,0.020424277962733783,0.04542815293225371,9.093986371027624e-05,0.045253792897469794,0.07857278343034309,0.00011810326079908554,0.07827337798025714
956,0.004890999544022213,3.160643912894927e-05,0.004848644989252127,0.020573846969783018,6.006231084648044e-05,0.020424277962733783,0.04539797886921373,9.079153464372872e-05,0.045253792897469794,0.07851792282662655,0.00011812729797566145,0.07827337798025714
957,0.004879265415099066,3.14770559480688e-05,0.004848644989252127,0.020552674963527154,5.9894645438086e-05,0.020424277962733783,0.045369193675194416,9.078672283536823e-05,0.045253792897469794,0.07847500083401636,0.00011805251542841596,0.07827337798025714
958,0.004869084169893631,3.1412033577488795e-05,0.004848644989252127,0.02052933399124004,5.969577885060334e-05,0.020424277962733783,0.04533714438012776,9.072563174889073e-05,0.045253792897469794,0.07843380844941242,0.00011826361505625754,0.07827337798025714
959,0.0048589874849275195,3.1374094692684434e-05,0.004848644989252127,0.02050679951036606,5.954967423286623e-05,0.020424277962733783,0.04529935356275778,9.04720831554855e-05,0.045253792897469794,0.07839332333726966,0.00011769979056413534,0.07827337798025714
960,0.0049557845434683116,3.1894706942127427e-05,0.004848644989252127,0.020697884873526345,6.051219020286399e-05,0.020424277962733783,0.045579503872230004,9.136805109196956e-05,0.045253792897469794,0.07876651540601175,0.00011836219931760827,0.07827337798025714
961,0.0049422237582751015,3.176923598480723e-05,0.004848644989252127,0.02067739939328286,6.0457320799084576e-05,0.020424277962733783,0.045550043264233446,9.121411919647251e-05,0.045253792897469794,0.07872533828825251,0.00011797360109158898,0.07827337798025714
962,0.004933417447886582,3.1742158359790086e-05,0.004848644989252127,0.020659450979823146,6.0336395044846376e-05,0.020424277962733783,0.0455215392497913,9.125699004709457e-05,0.045253792897469794,0.07868603798674312,0.00011792395040106059,0.07827337798025714
963,0.004923302790281163,3.169358442267337e-05,0.004848644989252127,0.020644510036321312,6.020100788897573e-05,0.020424277962733783,0.045490148065796196,9.101092660742348e-05,0.045253792897469794,0.07863133117854211,0.00011782614374770536,0.07827337798025714
964,0.004913325995935129,3.162892943080443e-05,0.004848644989252127,0.02062210406358693,5.997268728791024e-05,0.020424277962733783,0.04544450256019993,9.097713616675522e-05,0.045253792897469794,0.07859086849065842,0.00011791432714881167,0.07827337798025714
965,0.0048997303661055475,3.1596904961989514e-05,0.004848644989252127,0.020593292414414214,5.9870132605956395e-05,0.020424277962733783,0.04540819142581425,9.096426101921588e-05,0.045253792897469794,0.07854418984542019,0.00011767980573390823,0.07827337798025714
966,0.00488912826985832,3.15207854957853e-05,0.004848644989252127,0.020572794862344503,5.9818708493383694e-05,0.020424277962733783,0.045382919763129616,9.079648340218782e-05,0.045253792897469794,0.07850568485574382,0.00011729705399855462,0.07827337798025714
967,0.004876846041571194,3.144812191193196e-05,0.004848644989252127,0.02055010539704793,5.954080103849722e-05,0.020424277962733783,0.045357639727384345,9.069000457880609e-05,0.045253792897469794,0.07846386710620123,0.0001169422570487121,0.07827337798025714
968,0.004866429483540782,3.1383507176164247e-05,0.004848644989252127,0.020529182095130095,5.934130615095081e-05,0.020424277962733783,0.045326786630779055,9.057649301326091e-05,0.045253792897469794,0.0784251120924834,0.00011681243664613692,0.07827337798025714
969,0.004854730508493661,3.131603009849999e-05,0.004848644989252127,0.02050225185700006,5.921848447144292e-05,0.020424277962733783,0.04530137701778199,9.067469010969361e-05,0.045253792897469794,0.07838308231910035,0.00011673177443377841,0.07827337798025714
970,0.004946395894764152,3.161197204006414e-05,0.004848644989252127,0.020692942478977492,6.002934200240636e-05,0.020424277962733783,0.04557346238672105,9.108472242443876e-05,0.045253792897469794,0.07874603395101606,0.0001169505951854419,0.07827337798025714
971,0.0049379249018540105,3.1522837280593e-05,0.004848644989252127,0.020671368614829475,5.982696696981036e-05,0.020424277962733783,0.04553625861385762,9.079909028453521e-05,0.045253792897469794,0.07870361333443662,0.00011686771489561507,0.07827337798025714
972,0.004928857700238076,3.1489009572100846e-05,0.004848644989252127,0.020649586495738944,5.973353796344903e-05,0.020424277962733783,0.045505086029432866,9.058320940919406e-05,0.045253792897469794,0.07866480792067518,0.00011675702481581156,0.07827337798025714
973,0.00492027328718487,3.1476755225890446e-05,0.004848644989252127,0.0206258772444189,5.979223861627599e-05,0.020424277962733783,0.04547040694185256,9.047950588341094e-05,0.045253792897469794,0.07863205131156269,0.00011658877474914212,0.07827337798025714
974,0.004908324264200183,3.145582911043998e-05,0.004848644989252127,0.020603345883883274,5.9740124259508465e-05,0.020424277962733783,0.045438066951842944,9.006244772292494e-05,0.045253792897469794,0.07858096173955068,0.00011651664381766176,0.07827337798025714
975,0.00489828983735571,3.1518140126419e-05,0.004848644989252127,0.020578339122003374,5.955289650814007e-05,0.020424277962733783,0.04541012907750729,8.98902276421529e-05,0.045253792897469794,0.0785435837602557,0.00011656749773836284,0.07827337798025714
976,0.004887824865534455,3.137884494131461e-05,0.004848644989252127,0.020553350001012678,5.9492477784081266e-05,0.020424277962733783,0.045384750582154285,8.986339884501954e-05,0.045253792897469794,0.07850898464741186,0.00011623500328716789,0.07827337798025714
977,0.004880177473149319,3.132059947754252e-05,0.004848644989252127,0.02053362532708278,5.9414713377330004e-05,0.020424277962733783,0.04534869735147712,8.963000008376292e-05,0.045253792897469794,0.07846487397846337,0.0001161338912615678,0.07827337798025714
978,0.004870017490820722,3.1242460467909364e-05,0.004848644989252127,0.020511397232462408,5.942963493879167e-05,0.020424277962733783,0.045315372146292644,8.945352848603431e-05,0.045253792897469794,0.07843116109265436,0.00011562700449678754,0.07827337798025714
979,0.004857822750756887,3.1231755562878416e-05,0.004848644989252127,0.02048891330776399,5.9309210120004665e-05,0.020424277962733783,0.045287263370324356,8.948019014042228e-05,0.045253792897469794,0.07839357524763658,0.00011561413632095601,0.07827337798025714
980,0.004954259861715339,3.160681655936259e-05,0.004848644989252127,0.020693308078967385,5.993308538369525e-05,0.020424277962733783,0.04555883083870337,8.980407475524927e-05,0.045253792897469794,0.07875483879665328,0.0001169015787769082,0.07827337798025714
981,0.00494311326151282,3.1518651710753186e-05,0.004848644989252127,0.020676103826591706,5.9810505662586745e-05,0.020424277962733783,0.04552571683860106,8.959639451592979e-05,0.045253792897469794,0.07871475929420049,0.00011691148536811996,0.07827337798025714
982,0.0049328376979786825,3.1464183376716815e-05,0.004848644989252127,0.020652479616528087,5.976284069122518e-05,0.020424277962733783,0.04549189714306425,8.950362944308054e-05,0.045253792897469794,0.07867127499914787,0.00011656882787672678,0.07827337798025714
983,0.004923827208297243,3.1436139093607294e-05,0.004848644989252127,0.02062795771690388,5.959086640871127e-05,0.020424277962733783,0.04546668334019506,8.954821978690561e-05,0.045253792897469794,0.07862536417617147,0.00011649756036217782,0.07827337798025714
984,0.004915862078854854,3.13733912771925e-05,0.004848644989252127,0.020606012335715258,5.937900410038903e-05,0.020424277962733783,0.04543064312360217,8.944234561725973e-05,0.045253792897469794,0.0785757704857364,0.00011640058727929542,0.07827337798025714
985,0.004901591232066163,3.1229260224485544e-05,0.004848644989252127,0.020589756698015348,5.927943191686866e-05,0.020424277962733783,0.04540732259575348,8.930774707943986e-05,0.045253792897469794,0.07854616768483394,0.00011608054027192319,0.07827337798025714
986,0.004891232343405865,3.1184132854286185e-05,0.004848644989252127,0.020567527993379565,5.920234184702991e-05,0.020424277962733783,0.045378060838736696,8.904577389294056e-05,0.045253792897469794,0.07850300584603814,0.00011575516038120554,0.07827337798025714
987,0.004880771357310023,3.116063398003306e-05,0.004848644989252127,0.020545718880707803,5.893929112200389e-05,0.020424277962733783,0.04534301173429348,8.887235843120635e-05,0.045253792897469794,0.07847123849894778,0.00011577653649712381,0.07827337798025714
988,0.004871702159161241,3.10502275199342e-05,0.004848644989252127,0.020524372739854406,5.8861297683060566e-05,0.020424277962733783,0.04531411519207937,8.862745152416237e-05,0.045253792897469794,0.07843215138414333,0.00011565764241954469,0.07827337798025714
989,0.004861981729707901,3.102653219640096e-05,0.004848644989252127,0.020505018269760967,5.883172788572055e-05,0.020424277962733783,0.04528319849752018,8.853466123723383e-05,0.045253792897469794,0.07839353136681279,0.0001156196177036554,0.07827337798025714
990,0.004954587801061491,3.161986516857726e-05,0.004848644989252127,0.02069488901807181,5.970599876465805e-05,0.020424277962733783,0.04555386183568817,8.927189089849886e-05,0.045253792897469794,0.07874182806832893,0.00011632173187895956,0.07827337798025714
991,0.004942398134580761,3.153433100610927e-05,0.004848644989252127,0.02067129485018394,5.954382185185549e-05,0.020424277962733783,0.045526415890767974,8.911842044377556e-05,0.045253792897469794,0.0787026978567813,0.0001162086283353871,0.07827337798025714
992,0.00493312778743702,3.149521850687266e-05,0.004848644989252127,0.02065373595251468,5.945096443679983e-05,0.020424277962733783,0.04549500401271551,8.913525729873776e-05,0.045253792897469794,0.07866349317697911,0.00011612039502907775,0.07827337798025714
993,0.004920975531563006,3.1419296466626034e-05,0.004848644989252127,0.02063441742210508,5.931932697783961e-05,0.020424277962733783,0.04546170515134791,8.899978343758967e-05,0.045253792897469794,0.07862638354930351,0.00011581925247832195,0.07827337798025714
994,0.0049145968223120295,3.14145624563539e-05,0.004848644989252127,0.02061491496967281,5.938882220382788e-05,0.020424277962733783,0.045431575519812584,8.885100155286632e-05,0.045253792897469794,0.07858980947555858,0.00011569457271494709,0.07827337798025714
995,0.0049032417281566106,3.1352188236455395e-05,0.004848644989252127,0.020594425610428575,5.9397149026138375e-05,0.020424277962733783,0.04539937807415613,8.885042370262667e-05,0.045253792897469794,0.07854617601722652,0.00011544056209319394,0.07827337798025714
996,0.004894405090698154,3.133803068520725e-05,0.004848644989252127,0.020573127814599124,5.942392158828796e-05,0.020424277962733783,0.045365787136685556,8.851299742330093e-05,0.045253792897469794,0.07850902117596789,0.00011539582030827155,0.07827337798025714
997,0.004882485812772612,3.123320405495919e-05,0.004848644989252127,0.02055192258389544,5.9333196183156826e-05,0.020424277962733783,0.04533319618990617,8.814901593183387e-05,0.045253792897469794,0.07846448976429826,0.00011510076557493113,0.07827337798025714
998,0.004872372298774033,3.121169695484565e-05,0.004848644989252127,0.020530209236401722,5.932115939973523e-05,0.020424277962733783,0.045305553255351405,8.802088568213054e-05,0.045253792897469794,0.07843376563942951,0.0001150707522282,0.07827337798025714
999,0.0048647612803139175,3.11898793987359e-05,0.004848644989252127,0.02051331994334763,5.920333400391803e-05,0.020424277962733783,0.04527249190291411,8.768787219043331e-05,0.045253792897469794,0.07838896196728679,0.00011474558161240883,0.07827337798025714

